Deepfake Videos in the Wild: Analysis and Detection

AI-manipulated videos, commonly known as deepfakes, are an emerging problem. Recently, researchers in academia and industry have contributed several (self-created) benchmark deepfake datasets, and deepfake detection algorithms. However, little effort has gone towards understanding deepfake videos in the wild, leading to a limited understanding of the real-world applicability of research contributions in this space. Even if detection schemes are shown to perform well on existing datasets, it is unclear how well the methods generalize to real-world deepfakes. To bridge this gap in knowledge, we make the following contributions: First, we collect and present the largest dataset of deepfake videos in the wild, containing 1,869 videos from YouTube and Bilibili, and extract over 4.8M frames of content. Second, we present a comprehensive analysis of the growth patterns, popularity, creators, manipulation strategies, and production methods of deepfake content in the real-world. Third, we systematically evaluate existing defenses using our new dataset, and observe that they are not ready for deployment in the real-world. Fourth, we explore the potential for transfer learning schemes and competition-winning techniques to improve defenses.

==> data/all_date_data.txt <==
2017-07-17 18:14:41,0.0
2017-07-17 18:31:35,0.0005491488193300384
2018-01-26 23:15:15,0.001098297638660077
2018-01-27 18:39:59,0.0016474464579901153
2018-01-27 18:47:56,0.002196595277320154
2018-01-27 18:59:41,0.0027457440966501922
2018-01-27 19:00:44,0.0032948929159802307
2018-01-27 19:01:05,0.003844041735310269
2018-01-28 00:07:27,0.004393190554640308
2018-01-28 03:02:05,0.0049423393739703465
2018-01-28 21:55:32,0.0054914881933003845
2018-01-30 01:47:24,0.0060406370126304225
2018-02-01 01:59:10,0.006589785831960461
2018-02-01 06:57:48,0.0071389346512905
2018-02-01 21:53:59,0.007688083470620538
2018-02-01 21:54:17,0.008237232289950576
2018-02-01 21:54:29,0.008786381109280615
2018-02-03 01:16:44,0.009335529928610654
2018-02-04 02:36:39,0.009884678747940693
2018-02-05 00:37:05,0.01043382756727073
2018-02-05 07:42:22,0.010982976386600769
2018-02-05 07:52:13,0.011532125205930808
2018-02-05 07:56:22,0.012081274025260845
2018-02-05 13:07:12,0.012630422844590884
2018-02-06 04:19:14,0.013179571663920923
2018-02-07 05:35:07,0.013728720483250962
2018-02-07 23:17:32,0.014277869302581
2018-02-10 22:13:56,0.014827018121911038
2018-02-11 04:41:16,0.015376166941241077
2018-02-11 13:29:36,0.015925315760571115
2018-02-12 04:05:41,0.016474464579901153
2018-02-12 15:58:04,0.017023613399231193
2018-02-13 09:16:55,0.01757276221856123
2018-02-13 23:46:42,0.018121911037891267
2018-02-14 19:54:13,0.018671059857221308
2018-02-15 21:49:07,0.019220208676551345
2018-02-18 11:49:26,0.019769357495881386
2018-02-19 00:06:04,0.020318506315211423
2018-02-21 00:28:00,0.02086765513454146
2018-02-22 11:01:22,0.0214168039538715
2018-02-26 22:22:38,0.021965952773201538
2018-02-27 22:26:12,0.022515101592531575
2018-02-27 23:54:56,0.023064250411861616
2018-03-02 23:59:54,0.023613399231191653
2018-03-04 03:07:33,0.02416254805052169
2018-03-06 02:41:11,0.02471169686985173
2018-03-09 01:51:18,0.025260845689181768
2018-03-11 01:33:02,0.02580999450851181
2018-03-13 19:39:40,0.026359143327841845
2018-03-15 09:00:59,0.026908292147171883
2018-03-16 03:47:17,0.027457440966501923
2018-03-16 09:42:39,0.02800658978583196
2018-03-16 20:55:14,0.028555738605162
2018-03-17 05:22:53,0.029104887424492038
2018-04-15 04:28:01,0.029654036243822075
2018-04-17 04:50:39,0.030203185063152116
2018-04-22 00:06:30,0.030752333882482153
2018-05-03 01:57:56,0.03130148270181219
2018-05-05 13:12:12,0.03185063152114223
2018-05-05 14:23:42,0.03239978034047227
2018-05-28 23:42:59,0.032948929159802305
2018-06-06 06:03:34,0.033498077979132346
2018-06-18 02:27:54,0.034047226798462386
2018-06-27 12:34:07,0.03459637561779242
2018-07-18 03:36:05,0.03514552443712246
2018-07-26 06:28:13,0.0356946732564525
2018-07-30 02:59:59,0.036243822075782535
2018-07-31 04:36:51,0.036792970895112576
2018-08-06 05:28:32,0.037342119714442616
2018-08-25 04:58:55,0.03789126853377265
2018-09-02 18:56:37,0.03844041735310269
2018-09-07 22:44:30,0.03898956617243273
2018-09-10 21:55:30,0.03953871499176277
2018-09-13 11:17:31,0.040087863811092805
2018-09-15 23:02:35,0.040637012630422846
2018-09-16 18:10:54,0.04118616144975289
2018-09-16 20:36:41,0.04173531026908292
2018-09-17 04:48:13,0.04228445908841296
2018-09-17 11:32:15,0.042833607907743
2018-09-18 04:00:28,0.043382756727073035
2018-09-19 01:22:46,0.043931905546403076
2018-09-24 21:31:30,0.044481054365733116
2018-10-04 11:00:33,0.04503020318506315
2018-10-05 12:34:57,0.04557935200439319
2018-10-08 20:07:59,0.04612850082372323
2018-10-15 22:29:39,0.046677649643053265
2018-10-18 19:55:43,0.047226798462383306
2018-10-25 01:17:58,0.047775947281713346
2018-10-31 03:46:51,0.04832509610104338
2018-11-04 04:48:39,0.04887424492037342
2018-11-19 03:17:00,0.04942339373970346
2018-11-26 20:43:50,0.0499725425590335
2018-12-01 14:08:08,0.050521691378363535
2018-12-10 23:59:21,0.051070840197693576
2018-12-21 02:10:05,0.05161998901702362
2018-12-26 21:57:30,0.05216913783635365
2018-12-27 05:34:54,0.05271828665568369
2018-12-30 18:18:24,0.05326743547501373
2018-12-30 20:52:58,0.053816584294343765
2019-01-05 07:11:16,0.054365733113673806
2019-01-08 21:26:25,0.054914881933003847
2019-01-11 06:16:36,0.05546403075233388
2019-01-14 18:53:44,0.05601317957166392
2019-01-15 01:37:40,0.05656232839099396
2019-01-22 20:19:55,0.057111477210324
2019-01-26 07:29:44,0.057660626029654036
2019-01-27 05:02:35,0.058209774848984076
2019-01-28 16:13:22,0.05875892366831412
2019-01-29 07:28:00,0.05930807248764415
2019-01-31 01:29:59,0.05985722130697419
2019-02-02 19:17:22,0.06040637012630423
2019-02-02 22:44:45,0.060955518945634266
2019-02-04 07:28:03,0.061504667764964306
2019-02-04 07:33:16,0.06205381658429435
2019-02-04 16:52:48,0.06260296540362438
2019-02-05 01:57:00,0.06315211422295443
2019-02-07 12:49:25,0.06370126304228446
2019-02-08 01:33:20,0.0642504118616145
2019-02-08 22:41:25,0.06479956068094454
2019-02-08 22:43:56,0.06534870950027458
2019-02-10 11:38:42,0.06589785831960461
2019-02-10 12:40:08,0.06644700713893466
2019-02-13 01:25:14,0.06699615595826469
2019-02-13 23:14:10,0.06754530477759473
2019-02-14 04:32:12,0.06809445359692477
2019-02-15 22:29:07,0.0686436024162548
2019-02-16 15:14:18,0.06919275123558484
2019-02-16 18:57:57,0.06974190005491489
2019-02-16 21:13:16,0.07029104887424492
2019-02-17 03:22:04,0.07084019769357495
2019-02-17 03:49:23,0.071389346512905
2019-02-17 18:26:44,0.07193849533223504
2019-02-18 23:29:42,0.07248764415156507
2019-02-19 16:50:38,0.07303679297089512
2019-02-20 02:42:24,0.07358594179022515
2019-02-20 18:11:26,0.07413509060955518
2019-02-21 04:41:24,0.07468423942888523
2019-02-21 05:44:00,0.07523338824821527
2019-02-22 02:00:16,0.0757825370675453
2019-02-23 01:39:56,0.07633168588687535
2019-02-24 19:53:29,0.07688083470620538
2019-02-25 01:43:48,0.07742998352553541
2019-02-25 22:35:26,0.07797913234486546
2019-02-26 18:27:59,0.0785282811641955
2019-02-27 10:43:56,0.07907742998352554
2019-02-27 20:12:53,0.07962657880285558
2019-02-28 03:20:16,0.08017572762218561
2019-02-28 12:24:51,0.08072487644151566
2019-02-28 23:21:00,0.08127402526084569
2019-02-28 23:52:04,0.08182317408017573
2019-03-01 02:32:22,0.08237232289950577
2019-03-02 15:16:49,0.0829214717188358
2019-03-03 05:10:49,0.08347062053816584
2019-03-03 05:22:11,0.08401976935749589
2019-03-03 08:39:25,0.08456891817682592
2019-03-03 11:13:28,0.08511806699615596
2019-03-03 14:00:21,0.085667215815486
2019-03-03 23:44:11,0.08621636463481604
2019-03-04 01:33:48,0.08676551345414607
2019-03-05 02:09:24,0.08731466227347612
2019-03-05 16:43:19,0.08786381109280615
2019-03-05 22:43:49,0.08841295991213619
2019-03-06 00:48:15,0.08896210873146623
2019-03-06 14:11:25,0.08951125755079627
2019-03-06 17:27:17,0.0900604063701263
2019-03-06 23:48:08,0.09060955518945635
2019-03-07 11:34:37,0.09115870400878638
2019-03-07 15:04:49,0.09170785282811642
2019-03-07 15:19:02,0.09225700164744646
2019-03-07 15:37:54,0.0928061504667765
2019-03-07 15:38:05,0.09335529928610653
2019-03-08 02:15:25,0.09390444810543658
2019-03-08 11:28:53,0.09445359692476661
2019-03-08 14:38:46,0.09500274574409664
2019-03-09 14:14:06,0.09555189456342669
2019-03-09 15:51:44,0.09610104338275673
2019-03-09 15:56:58,0.09665019220208676
2019-03-09 16:03:09,0.09719934102141681
2019-03-09 16:10:19,0.09774848984074684
2019-03-09 23:33:18,0.09829763866007689
2019-03-10 04:27:48,0.09884678747940692
2019-03-11 10:32:11,0.09939593629873696
2019-03-11 10:35:46,0.099945085118067
2019-03-11 11:39:24,0.10049423393739704
2019-03-11 11:59:59,0.10104338275672707
2019-03-12 02:45:38,0.10159253157605712
2019-03-12 13:22:36,0.10214168039538715
2019-03-12 14:13:47,0.10269082921471719
2019-03-12 16:39:04,0.10323997803404723
2019-03-12 18:09:09,0.10378912685337727
2019-03-13 05:19:44,0.1043382756727073
2019-03-13 05:31:52,0.10488742449203735
2019-03-13 07:34:33,0.10543657331136738
2019-03-13 19:34:24,0.10598572213069742
2019-03-14 10:48:41,0.10653487095002746
2019-03-14 11:15:14,0.1070840197693575
2019-03-15 10:40:27,0.10763316858868753
2019-03-16 03:21:23,0.10818231740801758
2019-03-16 15:11:38,0.10873146622734761
2019-03-17 12:35:03,0.10928061504667765
2019-03-18 13:18:22,0.10982976386600769
2019-03-18 13:52:01,0.11037891268533773
2019-03-20 19:46:17,0.11092806150466776
2019-03-21 12:36:52,0.11147721032399781
2019-03-22 01:23:13,0.11202635914332784
2019-03-27 20:55:30,0.11257550796265788
2019-03-28 05:47:08,0.11312465678198792
2019-03-29 00:51:49,0.11367380560131796
2019-03-29 04:37:07,0.114222954420648
2019-03-29 14:55:17,0.11477210323997804
2019-03-31 14:10:23,0.11532125205930807
2019-03-31 14:41:27,0.11587040087863812
2019-03-31 15:32:55,0.11641954969796815
2019-04-02 12:12:07,0.11696869851729819
2019-04-02 16:55:31,0.11751784733662823
2019-04-03 15:36:49,0.11806699615595827
2019-04-05 04:50:53,0.1186161449752883
2019-04-05 20:43:02,0.11916529379461835
2019-04-05 22:17:17,0.11971444261394838
2019-04-06 00:05:21,0.12026359143327842
2019-04-06 02:10:52,0.12081274025260846
2019-04-07 02:39:49,0.1213618890719385
2019-04-07 03:57:02,0.12191103789126853
2019-04-07 08:02:36,0.12246018671059858
2019-04-07 08:03:42,0.12300933552992861
2019-04-07 08:04:28,0.12355848434925865
2019-04-07 08:04:46,0.1241076331685887
2019-04-07 08:14:42,0.12465678198791873
2019-04-07 15:56:07,0.12520593080724876
2019-04-08 16:05:57,0.1257550796265788
2019-04-11 04:27:12,0.12630422844590886
2019-04-13 19:09:13,0.12685337726523888
2019-04-14 01:38:35,0.12740252608456892
2019-04-14 19:35:50,0.12795167490389897
2019-04-18 23:56:33,0.128500823723229
2019-04-19 05:23:47,0.12904997254255904
2019-04-19 21:44:39,0.12959912136188909
2019-04-20 02:09:45,0.1301482701812191
2019-04-20 02:16:39,0.13069741900054915
2019-04-20 02:18:15,0.1312465678198792
2019-04-21 07:30:22,0.13179571663920922
2019-04-21 16:03:53,0.13234486545853927
2019-04-21 17:13:43,0.13289401427786932
2019-04-21 18:45:06,0.13344316309719934
2019-04-22 12:55:50,0.13399231191652938
2019-04-22 13:39:28,0.13454146073585943
2019-04-22 13:41:47,0.13509060955518945
2019-04-22 13:43:58,0.1356397583745195
2019-04-22 13:48:26,0.13618890719384955
2019-04-22 15:58:21,0.13673805601317957
2019-04-23 11:12:07,0.1372872048325096
2019-04-23 23:10:22,0.13783635365183966
2019-04-24 00:21:05,0.13838550247116968
2019-04-24 00:40:47,0.13893465129049973
2019-04-25 02:42:56,0.13948380010982978
2019-04-25 16:38:44,0.1400329489291598
2019-04-25 20:09:59,0.14058209774848984
2019-04-27 16:19:51,0.1411312465678199
2019-04-27 21:45:36,0.1416803953871499
2019-04-27 23:34:26,0.14222954420647996
2019-04-28 16:14:15,0.14277869302581
2019-04-28 22:24:09,0.14332784184514002
2019-04-29 03:21:58,0.14387699066447007
2019-04-30 01:35:18,0.14442613948380012
2019-04-30 23:16:11,0.14497528830313014
2019-05-01 02:39:07,0.1455244371224602
2019-05-01 22:15:24,0.14607358594179023
2019-05-02 21:36:25,0.14662273476112025
2019-05-04 00:58:28,0.1471718835804503
2019-05-04 03:00:28,0.14772103239978035
2019-05-04 21:34:53,0.14827018121911037
2019-05-06 03:02:17,0.14881933003844042
2019-05-07 00:31:14,0.14936847885777046
2019-05-08 01:11:15,0.14991762767710048
2019-05-08 22:44:01,0.15046677649643053
2019-05-09 12:10:37,0.15101592531576058
2019-05-10 14:20:51,0.1515650741350906
2019-05-10 23:19:49,0.15211422295442065
2019-05-11 00:19:30,0.1526633717737507
2019-05-11 08:56:16,0.15321252059308071
2019-05-11 23:14:10,0.15376166941241076
2019-05-12 03:50:44,0.1543108182317408
2019-05-13 13:42:52,0.15485996705107083
2019-05-13 23:09:41,0.15540911587040088
2019-05-14 13:29:46,0.15595826468973092
2019-05-14 21:50:54,0.15650741350906094
2019-05-15 15:32:44,0.157056562328391
2019-05-16 00:09:28,0.15760571114772104
2019-05-16 11:35:24,0.1581548599670511
2019-05-16 12:50:34,0.1587040087863811
2019-05-17 01:38:17,0.15925315760571115
2019-05-17 05:31:45,0.1598023064250412
2019-05-17 12:53:58,0.16035145524437122
2019-05-17 22:20:50,0.16090060406370127
2019-05-18 02:08:47,0.16144975288303132
2019-05-19 15:56:07,0.16199890170236134
2019-05-19 16:53:51,0.16254805052169138
2019-05-20 21:10:13,0.16309719934102143
2019-05-21 03:30:09,0.16364634816035145
2019-05-21 10:58:43,0.1641954969796815
2019-05-21 11:01:38,0.16474464579901155
2019-05-21 23:05:26,0.16529379461834157
2019-05-22 20:43:43,0.1658429434376716
2019-05-23 00:05:27,0.16639209225700166
2019-05-23 01:44:32,0.16694124107633168
2019-05-24 01:30:59,0.16749038989566173
2019-05-24 22:23:59,0.16803953871499178
2019-05-25 10:11:37,0.1685886875343218
2019-05-26 05:09:59,0.16913783635365184
2019-05-26 22:18:28,0.1696869851729819
2019-05-28 01:49:49,0.1702361339923119
2019-05-28 11:15:23,0.17078528281164196
2019-05-28 14:48:13,0.171334431630972
2019-05-28 19:13:27,0.17188358045030203
2019-05-28 23:26:50,0.17243272926963207
2019-05-29 22:28:20,0.17298187808896212
2019-05-30 04:25:23,0.17353102690829214
2019-05-31 00:03:27,0.1740801757276222
2019-05-31 04:26:57,0.17462932454695224
2019-06-01 01:47:55,0.17517847336628226
2019-06-01 19:25:10,0.1757276221856123
2019-06-02 01:41:15,0.17627677100494235
2019-06-02 17:15:09,0.17682591982427237
2019-06-02 23:11:16,0.17737506864360242
2019-06-03 01:29:37,0.17792421746293247
2019-06-03 15:17:54,0.17847336628226249
2019-06-04 00:09:38,0.17902251510159253
2019-06-04 02:52:29,0.17957166392092258
2019-06-04 14:39:41,0.1801208127402526
2019-06-04 20:16:48,0.18066996155958265
2019-06-04 21:22:01,0.1812191103789127
2019-06-05 00:56:08,0.18176825919824272
2019-06-05 22:49:56,0.18231740801757276
2019-06-05 23:49:56,0.1828665568369028
2019-06-06 22:11:09,0.18341570565623283
2019-06-07 17:48:12,0.18396485447556288
2019-06-07 17:51:09,0.18451400329489293
2019-06-08 02:54:46,0.18506315211422295
2019-06-08 10:55:17,0.185612300933553
2019-06-09 03:17:48,0.18616144975288304
2019-06-10 00:29:27,0.18671059857221306
2019-06-10 19:43:22,0.1872597473915431
2019-06-11 21:59:43,0.18780889621087316
2019-06-12 11:28:58,0.18835804503020318
2019-06-12 11:29:55,0.18890719384953322
2019-06-12 13:28:20,0.18945634266886327
2019-06-12 23:05:50,0.1900054914881933
2019-06-14 11:39:18,0.19055464030752334
2019-06-14 21:44:26,0.19110378912685339
2019-06-15 14:08:31,0.1916529379461834
2019-06-15 14:49:58,0.19220208676551345
2019-06-15 19:20:50,0.1927512355848435
2019-06-15 21:50:10,0.19330038440417352
2019-06-16 23:31:53,0.19384953322350357
2019-06-16 23:45:19,0.19439868204283361
2019-06-16 23:50:59,0.19494783086216366
2019-06-17 11:39:44,0.19549697968149368
2019-06-18 00:29:42,0.19604612850082373
2019-06-18 03:38:25,0.19659527732015378
2019-06-18 03:52:40,0.1971444261394838
2019-06-18 04:13:25,0.19769357495881384
2019-06-18 04:18:10,0.1982427237781439
2019-06-18 04:51:13,0.1987918725974739
2019-06-18 05:04:08,0.19934102141680396
2019-06-18 11:29:10,0.199890170236134
2019-06-19 21:56:40,0.20043931905546403
2019-06-20 02:57:23,0.20098846787479407
2019-06-20 16:58:15,0.20153761669412412
2019-06-21 10:24:44,0.20208676551345414
2019-06-21 11:53:29,0.2026359143327842
2019-06-21 17:26:50,0.20318506315211424
2019-06-21 22:14:11,0.20373421197144426
2019-06-22 00:45:53,0.2042833607907743
2019-06-22 22:35:25,0.20483250961010435
2019-06-23 03:50:42,0.20538165842943437
2019-06-23 19:37:49,0.20593080724876442
2019-06-24 05:30:33,0.20647995606809447
2019-06-25 03:58:02,0.2070291048874245
2019-06-25 14:27:00,0.20757825370675453
2019-06-26 01:56:44,0.20812740252608458
2019-06-26 23:57:59,0.2086765513454146
2019-06-27 03:40:02,0.20922570016474465
2019-06-27 05:01:16,0.2097748489840747
2019-06-28 01:51:05,0.21032399780340472
2019-06-28 20:10:06,0.21087314662273476
2019-06-28 20:40:55,0.2114222954420648
2019-06-28 23:50:36,0.21197144426139483
2019-06-29 00:13:31,0.21252059308072488
2019-06-29 19:13:26,0.21306974190005493
2019-06-29 23:29:49,0.21361889071938495
2019-06-30 00:39:22,0.214168039538715
2019-07-01 10:22:54,0.21471718835804504
2019-07-01 11:11:26,0.21526633717737506
2019-07-02 03:43:03,0.2158154859967051
2019-07-02 20:37:45,0.21636463481603516
2019-07-05 17:12:27,0.21691378363536518
2019-07-06 16:12:53,0.21746293245469522
2019-07-06 23:20:27,0.21801208127402527
2019-07-07 02:01:54,0.2185612300933553
2019-07-07 16:41:30,0.21911037891268534
2019-07-07 19:06:44,0.21965952773201539
2019-07-07 19:57:40,0.2202086765513454
2019-07-08 17:14:59,0.22075782537067545
2019-07-08 20:53:55,0.2213069741900055
2019-07-08 22:42:26,0.22185612300933552
2019-07-09 02:40:47,0.22240527182866557
2019-07-10 15:04:17,0.22295442064799562
2019-07-10 21:45:34,0.22350356946732564
2019-07-11 02:08:53,0.22405271828665568
2019-07-11 04:34:52,0.22460186710598573
2019-07-11 22:48:00,0.22515101592531575
2019-07-11 22:50:32,0.2257001647446458
2019-07-12 03:10:32,0.22624931356397585
2019-07-12 13:42:50,0.22679846238330587
2019-07-12 19:49:24,0.2273476112026359
2019-07-12 22:12:04,0.22789676002196596
2019-07-13 00:22:46,0.228445908841296
2019-07-13 05:16:59,0.22899505766062603
2019-07-13 19:05:09,0.22954420647995608
2019-07-14 01:12:28,0.23009335529928612
2019-07-14 22:08:03,0.23064250411861614
2019-07-14 22:55:24,0.2311916529379462
2019-07-16 11:01:13,0.23174080175727624
2019-07-17 03:35:57,0.23228995057660626
2019-07-17 13:19:50,0.2328390993959363
2019-07-18 18:20:08,0.23338824821526635
2019-07-19 02:28:08,0.23393739703459637
2019-07-20 03:00:26,0.23448654585392642
2019-07-20 14:06:48,0.23503569467325647
2019-07-20 15:57:43,0.2355848434925865
2019-07-22 00:54:58,0.23613399231191654
2019-07-22 04:06:52,0.23668314113124658
2019-07-22 20:16:50,0.2372322899505766
2019-07-22 20:45:56,0.23778143876990665
2019-07-23 03:21:02,0.2383305875892367
2019-07-23 08:15:45,0.23887973640856672
2019-07-24 01:28:55,0.23942888522789676
2019-07-24 02:27:34,0.2399780340472268
2019-07-24 21:00:35,0.24052718286655683
2019-07-24 21:00:53,0.24107633168588688
2019-07-24 21:18:01,0.24162548050521693
2019-07-24 21:30:05,0.24217462932454695
2019-07-25 14:51:47,0.242723778143877
2019-07-25 14:55:20,0.24327292696320704
2019-07-25 18:51:38,0.24382207578253706
2019-07-25 23:30:34,0.2443712246018671
2019-07-26 23:05:05,0.24492037342119716
2019-07-27 00:56:54,0.24546952224052718
2019-07-27 23:52:28,0.24601867105985722
2019-07-28 03:12:24,0.24656781987918727
2019-07-29 10:00:02,0.2471169686985173
2019-07-30 04:27:50,0.24766611751784734
2019-07-30 17:41:39,0.2482152663371774
2019-07-31 04:09:52,0.2487644151565074
2019-08-01 04:21:10,0.24931356397583745
2019-08-01 16:35:38,0.2498627127951675
2019-08-02 10:28:44,0.2504118616144975
2019-08-02 22:07:26,0.25096101043382757
2019-08-02 22:47:53,0.2515101592531576
2019-08-03 13:44:43,0.25205930807248766
2019-08-03 19:06:44,0.2526084568918177
2019-08-04 15:37:21,0.2531576057111477
2019-08-04 15:39:39,0.25370675453047775
2019-08-04 16:10:20,0.2542559033498078
2019-08-04 18:55:18,0.25480505216913785
2019-08-04 21:18:19,0.2553542009884679
2019-08-04 22:18:19,0.25590334980779794
2019-08-05 12:28:12,0.25645249862712793
2019-08-05 19:38:55,0.257001647446458
2019-08-06 01:55:34,0.25755079626578803
2019-08-06 13:20:48,0.2580999450851181
2019-08-06 17:08:10,0.2586490939044481
2019-08-06 21:34:26,0.25919824272377817
2019-08-07 02:38:36,0.25974739154310816
2019-08-07 02:52:18,0.2602965403624382
2019-08-07 12:00:02,0.26084568918176826
2019-08-07 17:27:30,0.2613948380010983
2019-08-07 18:37:34,0.26194398682042835
2019-08-08 15:44:49,0.2624931356397584
2019-08-08 22:12:36,0.2630422844590884
2019-08-09 09:06:55,0.26359143327841844
2019-08-09 10:15:12,0.2641405820977485
2019-08-10 03:06:24,0.26468973091707854
2019-08-10 13:07:35,0.2652388797364086
2019-08-10 17:44:01,0.26578802855573863
2019-08-10 21:19:49,0.2663371773750686
2019-08-11 10:04:07,0.26688632619439867
2019-08-11 14:06:13,0.2674354750137287
2019-08-11 16:21:59,0.26798462383305877
2019-08-11 17:55:00,0.2685337726523888
2019-08-11 18:09:00,0.26908292147171886
2019-08-11 20:56:33,0.26963207029104885
2019-08-11 23:40:12,0.2701812191103789
2019-08-11 23:56:16,0.27073036792970895
2019-08-12 00:08:41,0.271279516749039
2019-08-12 01:07:36,0.27182866556836904
2019-08-12 21:05:11,0.2723778143876991
2019-08-13 00:45:59,0.2729269632070291
2019-08-13 11:48:50,0.27347611202635913
2019-08-13 12:04:24,0.2740252608456892
2019-08-14 02:38:36,0.2745744096650192
2019-08-14 02:42:58,0.2751235584843493
2019-08-14 06:39:35,0.2756727073036793
2019-08-14 14:34:28,0.2762218561230093
2019-08-14 22:12:12,0.27677100494233936
2019-08-14 22:12:32,0.2773201537616694
2019-08-15 01:55:41,0.27786930258099946
2019-08-15 18:16:14,0.2784184514003295
2019-08-15 19:21:21,0.27896760021965955
2019-08-15 19:35:55,0.27951674903898954
2019-08-16 14:15:27,0.2800658978583196
2019-08-16 17:40:24,0.28061504667764964
2019-08-16 21:10:32,0.2811641954969797
2019-08-16 23:33:42,0.28171334431630973
2019-08-17 20:27:13,0.2822624931356398
2019-08-18 10:46:23,0.28281164195496983
2019-08-19 11:15:01,0.2833607907742998
2019-08-19 16:52:21,0.28390993959362987
2019-08-19 20:24:36,0.2844590884129599
2019-08-20 09:56:35,0.28500823723228996
2019-08-20 14:57:41,0.28555738605162
2019-08-20 17:40:11,0.28610653487095006
2019-08-20 22:27:55,0.28665568369028005
2019-08-22 06:00:28,0.2872048325096101
2019-08-22 07:15:29,0.28775398132894014
2019-08-22 19:21:18,0.2883031301482702
2019-08-23 05:34:55,0.28885227896760024
2019-08-24 19:31:29,0.2894014277869303
2019-08-25 13:00:13,0.2899505766062603
2019-08-25 13:32:10,0.2904997254255903
2019-08-25 18:11:10,0.2910488742449204
2019-08-25 22:25:40,0.2915980230642504
2019-08-25 23:20:21,0.29214717188358047
2019-08-26 00:17:46,0.2926963207029105
2019-08-26 05:04:09,0.2932454695222405
2019-08-27 17:22:36,0.29379461834157056
2019-08-28 01:39:45,0.2943437671609006
2019-08-29 14:36:42,0.29489291598023065
2019-08-29 23:39:28,0.2954420647995607
2019-08-30 06:07:54,0.29599121361889075
2019-08-30 16:48:41,0.29654036243822074
2019-08-30 23:22:53,0.2970895112575508
2019-08-30 23:32:53,0.29763866007688083
2019-08-31 00:15:19,0.2981878088962109
2019-08-31 02:23:00,0.29873695771554093
2019-08-31 04:27:38,0.299286106534871
2019-08-31 04:34:25,0.29983525535420097
2019-08-31 04:35:05,0.300384404173531
2019-08-31 04:49:21,0.30093355299286106
2019-08-31 05:26:52,0.3014827018121911
2019-08-31 10:29:31,0.30203185063152116
2019-08-31 10:41:41,0.3025809994508512
2019-08-31 11:25:39,0.3031301482701812
2019-08-31 11:34:20,0.30367929708951125
2019-08-31 11:49:26,0.3042284459088413
2019-08-31 13:04:44,0.30477759472817134
2019-08-31 15:33:51,0.3053267435475014
2019-08-31 15:52:00,0.30587589236683144
2019-08-31 16:40:28,0.30642504118616143
2019-08-31 16:43:14,0.3069741900054915
2019-08-31 18:42:48,0.3075233388248215
2019-08-31 19:49:50,0.30807248764415157
2019-08-31 23:26:16,0.3086216364634816
2019-09-01 01:54:28,0.30917078528281167
2019-09-01 02:36:01,0.30971993410214166
2019-09-01 03:05:48,0.3102690829214717
2019-09-01 05:15:33,0.31081823174080175
2019-09-01 05:21:30,0.3113673805601318
2019-09-01 07:28:28,0.31191652937946185
2019-09-01 10:20:17,0.3124656781987919
2019-09-01 10:28:45,0.3130148270181219
2019-09-01 12:52:16,0.31356397583745194
2019-09-01 13:26:12,0.314113124656782
2019-09-01 14:43:17,0.31466227347611203
2019-09-01 15:13:52,0.3152114222954421
2019-09-01 15:14:09,0.3157605711147721
2019-09-01 16:07:24,0.3163097199341022
2019-09-01 21:22:29,0.31685886875343217
2019-09-02 00:38:20,0.3174080175727622
2019-09-02 01:35:42,0.31795716639209226
2019-09-02 02:41:06,0.3185063152114223
2019-09-02 09:06:59,0.31905546403075236
2019-09-02 10:07:28,0.3196046128500824
2019-09-02 12:39:39,0.3201537616694124
2019-09-02 16:57:10,0.32070291048874244
2019-09-02 17:50:52,0.3212520593080725
2019-09-02 21:48:10,0.32180120812740254
2019-09-02 21:48:46,0.3223503569467326
2019-09-02 22:00:07,0.32289950576606263
2019-09-03 00:30:57,0.3234486545853926
2019-09-03 01:57:26,0.3239978034047227
2019-09-03 14:30:06,0.3245469522240527
2019-09-03 17:49:54,0.32509610104338277
2019-09-03 18:02:15,0.3256452498627128
2019-09-04 00:16:59,0.32619439868204286
2019-09-04 00:41:42,0.32674354750137286
2019-09-04 03:25:49,0.3272926963207029
2019-09-04 04:16:39,0.32784184514003295
2019-09-04 10:28:55,0.328390993959363
2019-09-04 10:38:34,0.32894014277869305
2019-09-04 16:19:50,0.3294892915980231
2019-09-04 16:29:38,0.3300384404173531
2019-09-05 00:10:43,0.33058758923668313
2019-09-05 02:41:20,0.3311367380560132
2019-09-05 02:57:08,0.3316858868753432
2019-09-05 03:27:31,0.3322350356946733
2019-09-05 13:57:19,0.3327841845140033
2019-09-05 15:37:17,0.3333333333333333
2019-09-05 15:38:08,0.33388248215266336
2019-09-05 21:25:02,0.3344316309719934
2019-09-05 21:43:58,0.33498077979132346
2019-09-06 00:22:22,0.3355299286106535
2019-09-06 07:49:49,0.33607907742998355
2019-09-06 16:06:59,0.33662822624931354
2019-09-07 04:08:35,0.3371773750686436
2019-09-07 13:13:04,0.33772652388797364
2019-09-07 13:18:26,0.3382756727073037
2019-09-07 14:14:36,0.33882482152663373
2019-09-07 14:16:22,0.3393739703459638
2019-09-07 16:28:35,0.3399231191652938
2019-09-07 20:18:23,0.3404722679846238
2019-09-07 22:19:05,0.34102141680395387
2019-09-08 00:13:15,0.3415705656232839
2019-09-08 00:37:39,0.34211971444261396
2019-09-08 02:51:28,0.342668863261944
2019-09-08 05:19:46,0.343218012081274
2019-09-08 13:12:07,0.34376716090060405
2019-09-08 14:15:41,0.3443163097199341
2019-09-08 20:41:35,0.34486545853926415
2019-09-08 20:49:28,0.3454146073585942
2019-09-08 22:20:35,0.34596375617792424
2019-09-08 23:57:04,0.34651290499725423
2019-09-09 00:00:24,0.3470620538165843
2019-09-09 00:52:55,0.34761120263591433
2019-09-09 02:56:31,0.3481603514552444
2019-09-09 08:33:27,0.3487095002745744
2019-09-09 10:16:23,0.34925864909390447
2019-09-09 11:15:57,0.34980779791323446
2019-09-09 12:45:09,0.3503569467325645
2019-09-09 12:46:32,0.35090609555189456
2019-09-09 12:47:21,0.3514552443712246
2019-09-09 20:45:20,0.35200439319055465
2019-09-10 07:39:59,0.3525535420098847
2019-09-10 13:15:26,0.35310269082921475
2019-09-10 13:16:29,0.35365183964854474
2019-09-10 15:41:53,0.3542009884678748
2019-09-11 04:34:11,0.35475013728720484
2019-09-11 14:48:35,0.3552992861065349
2019-09-11 22:02:06,0.35584843492586493
2019-09-12 01:33:03,0.356397583745195
2019-09-12 10:18:08,0.35694673256452497
2019-09-12 11:36:21,0.357495881383855
2019-09-12 11:38:58,0.35804503020318507
2019-09-12 11:40:02,0.3585941790225151
2019-09-12 11:42:27,0.35914332784184516
2019-09-12 14:08:41,0.3596924766611752
2019-09-12 18:53:36,0.3602416254805052
2019-09-12 19:21:03,0.36079077429983525
2019-09-13 01:35:15,0.3613399231191653
2019-09-13 02:39:56,0.36188907193849534
2019-09-13 02:57:48,0.3624382207578254
2019-09-13 03:30:37,0.36298736957715544
2019-09-13 10:00:07,0.36353651839648543
2019-09-14 00:59:43,0.3640856672158155
2019-09-14 01:33:39,0.3646348160351455
2019-09-14 06:36:17,0.3651839648544756
2019-09-14 08:42:11,0.3657331136738056
2019-09-14 09:11:04,0.36628226249313567
2019-09-14 20:47:24,0.36683141131246566
2019-09-14 21:01:31,0.3673805601317957
2019-09-15 01:01:18,0.36792970895112576
2019-09-15 07:44:15,0.3684788577704558
2019-09-15 08:02:31,0.36902800658978585
2019-09-15 11:46:14,0.3695771554091159
2019-09-15 11:51:57,0.3701263042284459
2019-09-16 13:47:33,0.37067545304777594
2019-09-16 20:52:05,0.371224601867106
2019-09-16 21:20:25,0.37177375068643603
2019-09-16 23:48:20,0.3723228995057661
2019-09-17 02:10:32,0.37287204832509613
2019-09-17 02:47:55,0.3734211971444261
2019-09-17 03:12:35,0.37397034596375617
2019-09-17 09:29:12,0.3745194947830862
2019-09-17 10:16:35,0.37506864360241626
2019-09-17 16:53:52,0.3756177924217463
2019-09-17 18:35:01,0.37616694124107636
2019-09-18 00:29:00,0.37671609006040635
2019-09-18 02:22:52,0.3772652388797364
2019-09-18 03:35:59,0.37781438769906645
2019-09-18 09:43:58,0.3783635365183965
2019-09-18 09:57:51,0.37891268533772654
2019-09-18 11:18:09,0.3794618341570566
2019-09-18 12:34:30,0.3800109829763866
2019-09-18 14:30:11,0.3805601317957166
2019-09-18 16:26:40,0.3811092806150467
2019-09-19 00:06:22,0.3816584294343767
2019-09-19 00:30:23,0.38220757825370677
2019-09-19 11:02:36,0.3827567270730368
2019-09-19 11:07:13,0.3833058758923668
2019-09-19 14:05:45,0.38385502471169686
2019-09-19 21:39:40,0.3844041735310269
2019-09-19 21:41:00,0.38495332235035695
2019-09-19 21:41:28,0.385502471169687
2019-09-19 21:41:50,0.38605161998901705
2019-09-19 21:42:37,0.38660076880834704
2019-09-19 21:42:52,0.3871499176276771
2019-09-20 01:25:24,0.38769906644700713
2019-09-20 02:32:25,0.3882482152663372
2019-09-20 02:34:58,0.38879736408566723
2019-09-20 09:21:22,0.3893465129049973
2019-09-20 15:00:18,0.3898956617243273
2019-09-20 17:16:54,0.3904448105436573
2019-09-20 20:35:57,0.39099395936298736
2019-09-20 21:12:43,0.3915431081823174
2019-09-21 00:29:27,0.39209225700164746
2019-09-21 09:04:28,0.3926414058209775
2019-09-21 16:06:03,0.39319055464030755
2019-09-21 20:00:56,0.39373970345963755
2019-09-22 08:26:31,0.3942888522789676
2019-09-22 10:47:50,0.39483800109829764
2019-09-22 13:21:16,0.3953871499176277
2019-09-22 13:22:09,0.39593629873695774
2019-09-22 13:23:04,0.3964854475562878
2019-09-22 13:57:59,0.3970345963756178
2019-09-22 20:59:30,0.3975837451949478
2019-09-23 07:46:36,0.39813289401427787
2019-09-23 10:47:11,0.3986820428336079
2019-09-23 10:49:43,0.39923119165293797
2019-09-23 15:37:44,0.399780340472268
2019-09-23 21:50:59,0.400329489291598
2019-09-23 21:51:22,0.40087863811092805
2019-09-23 21:51:47,0.4014277869302581
2019-09-23 21:52:04,0.40197693574958815
2019-09-23 21:52:40,0.4025260845689182
2019-09-23 21:52:58,0.40307523338824824
2019-09-23 21:53:23,0.40362438220757824
2019-09-24 10:41:10,0.4041735310269083
2019-09-24 11:13:03,0.40472267984623833
2019-09-24 13:00:48,0.4052718286655684
2019-09-24 15:37:44,0.4058209774848984
2019-09-24 16:00:55,0.4063701263042285
2019-09-25 07:18:58,0.40691927512355847
2019-09-25 16:08:53,0.4074684239428885
2019-09-26 00:00:06,0.40801757276221856
2019-09-26 18:01:34,0.4085667215815486
2019-09-27 15:13:53,0.40911587040087866
2019-09-27 17:05:25,0.4096650192202087
2019-09-27 17:51:12,0.4102141680395387
2019-09-27 20:35:49,0.41076331685886874
2019-09-28 05:45:42,0.4113124656781988
2019-09-28 10:09:16,0.41186161449752884
2019-09-28 16:23:22,0.4124107633168589
2019-09-28 18:30:12,0.41295991213618893
2019-09-28 20:46:48,0.4135090609555189
2019-09-29 01:38:07,0.414058209774849
2019-09-29 19:39:05,0.414607358594179
2019-09-29 20:50:22,0.41515650741350907
2019-09-30 02:56:43,0.4157056562328391
2019-09-30 03:08:05,0.41625480505216916
2019-09-30 04:09:16,0.41680395387149916
2019-09-30 04:31:50,0.4173531026908292
2019-09-30 12:35:22,0.41790225151015925
2019-09-30 15:08:38,0.4184514003294893
2019-09-30 15:33:00,0.41900054914881935
2019-09-30 17:51:59,0.4195496979681494
2019-09-30 18:00:01,0.4200988467874794
2019-09-30 21:39:18,0.42064799560680943
2019-10-01 01:58:46,0.4211971444261395
2019-10-01 04:49:59,0.42174629324546953
2019-10-01 08:27:57,0.4222954420647996
2019-10-01 16:22:54,0.4228445908841296
2019-10-01 19:06:29,0.42339373970345967
2019-10-01 21:49:03,0.42394288852278966
2019-10-01 22:04:37,0.4244920373421197
2019-10-02 09:33:53,0.42504118616144976
2019-10-02 18:26:10,0.4255903349807798
2019-10-02 23:19:21,0.42613948380010985
2019-10-03 01:07:22,0.4266886326194399
2019-10-03 03:58:43,0.4272377814387699
2019-10-03 11:55:41,0.42778693025809994
2019-10-03 12:45:13,0.42833607907743
2019-10-03 13:38:34,0.42888522789676004
2019-10-03 16:13:38,0.4294343767160901
2019-10-03 20:46:09,0.42998352553542013
2019-10-04 06:40:21,0.4305326743547501
2019-10-04 09:20:40,0.43108182317408017
2019-10-04 11:57:32,0.4316309719934102
2019-10-04 13:06:32,0.43218012081274026
2019-10-04 14:47:43,0.4327292696320703
2019-10-04 15:01:56,0.43327841845140036
2019-10-04 15:08:57,0.43382756727073035
2019-10-04 20:54:15,0.4343767160900604
2019-10-04 21:26:59,0.43492586490939045
2019-10-04 23:11:40,0.4354750137287205
2019-10-05 10:32:48,0.43602416254805054
2019-10-05 10:33:19,0.4365733113673806
2019-10-05 10:33:37,0.4371224601867106
2019-10-05 22:30:43,0.43767160900604063
2019-10-06 03:59:26,0.4382207578253707
2019-10-06 05:24:32,0.4387699066447007
2019-10-06 10:55:43,0.43931905546403077
2019-10-06 14:19:27,0.4398682042833608
2019-10-06 17:28:44,0.4404173531026908
2019-10-06 19:56:17,0.44096650192202086
2019-10-06 21:26:04,0.4415156507413509
2019-10-07 00:39:52,0.44206479956068095
2019-10-07 01:18:37,0.442613948380011
2019-10-07 05:45:09,0.44316309719934105
2019-10-07 12:06:11,0.44371224601867104
2019-10-07 15:40:06,0.4442613948380011
2019-10-07 16:00:11,0.44481054365733114
2019-10-07 17:55:00,0.4453596924766612
2019-10-08 02:22:53,0.44590884129599123
2019-10-08 15:02:46,0.4464579901153213
2019-10-08 18:02:11,0.44700713893465127
2019-10-08 19:09:42,0.4475562877539813
2019-10-08 21:06:38,0.44810543657331137
2019-10-09 12:00:12,0.4486545853926414
2019-10-09 20:02:18,0.44920373421197146
2019-10-10 12:26:51,0.4497528830313015
2019-10-10 13:32:16,0.4503020318506315
2019-10-10 20:32:24,0.45085118066996155
2019-10-11 01:53:05,0.4514003294892916
2019-10-11 10:12:28,0.45194947830862164
2019-10-11 10:41:58,0.4524986271279517
2019-10-11 13:05:47,0.45304777594728174
2019-10-11 15:03:25,0.45359692476661173
2019-10-11 15:21:13,0.4541460735859418
2019-10-12 04:41:26,0.4546952224052718
2019-10-12 13:24:03,0.4552443712246019
2019-10-12 17:59:14,0.4557935200439319
2019-10-12 17:59:42,0.45634266886326197
2019-10-12 18:00:16,0.456891817682592
2019-10-12 19:18:45,0.457440966501922
2019-10-12 19:18:51,0.45799011532125206
2019-10-13 18:32:28,0.4585392641405821
2019-10-13 20:20:09,0.45908841295991215
2019-10-13 21:40:01,0.4596375617792422
2019-10-14 14:13:28,0.46018671059857225
2019-10-15 10:34:54,0.46073585941790224
2019-10-15 12:48:33,0.4612850082372323
2019-10-15 15:59:13,0.46183415705656233
2019-10-15 17:53:55,0.4623833058758924
2019-10-15 20:56:08,0.46293245469522243
2019-10-15 21:24:24,0.4634816035145525
2019-10-16 00:49:15,0.46403075233388247
2019-10-16 09:15:38,0.4645799011532125
2019-10-16 11:48:03,0.46512904997254256
2019-10-17 02:01:38,0.4656781987918726
2019-10-17 20:59:29,0.46622734761120266
2019-10-17 22:39:31,0.4667764964305327
2019-10-17 22:41:33,0.4673256452498627
2019-10-17 23:41:01,0.46787479406919275
2019-10-18 01:44:28,0.4684239428885228
2019-10-18 03:24:35,0.46897309170785284
2019-10-18 06:30:16,0.4695222405271829
2019-10-18 08:26:41,0.47007138934651294
2019-10-18 15:36:46,0.4706205381658429
2019-10-18 19:54:22,0.471169686985173
2019-10-19 04:00:13,0.471718835804503
2019-10-19 18:58:04,0.47226798462383307
2019-10-19 22:36:16,0.4728171334431631
2019-10-20 03:00:48,0.47336628226249317
2019-10-20 12:24:55,0.47391543108182316
2019-10-20 13:18:04,0.4744645799011532
2019-10-20 13:48:10,0.47501372872048325
2019-10-20 22:35:07,0.4755628775398133
2019-10-20 22:45:17,0.47611202635914335
2019-10-21 00:33:53,0.4766611751784734
2019-10-21 02:13:01,0.4772103239978034
2019-10-21 13:12:05,0.47775947281713343
2019-10-21 15:15:41,0.4783086216364635
2019-10-21 17:53:44,0.47885777045579353
2019-10-21 19:37:32,0.4794069192751236
2019-10-21 22:57:40,0.4799560680944536
2019-10-22 02:19:28,0.4805052169137836
2019-10-22 10:23:36,0.48105436573311366
2019-10-22 14:52:36,0.4816035145524437
2019-10-22 16:23:04,0.48215266337177376
2019-10-23 01:02:47,0.4827018121911038
2019-10-23 05:07:45,0.48325096101043385
2019-10-23 10:39:52,0.48380010982976385
2019-10-23 12:35:24,0.4843492586490939
2019-10-23 16:00:10,0.48489840746842394
2019-10-23 16:39:08,0.485447556287754
2019-10-23 20:30:08,0.48599670510708404
2019-10-23 21:25:18,0.4865458539264141
2019-10-24 04:12:22,0.4870950027457441
2019-10-24 07:14:59,0.4876441515650741
2019-10-24 20:10:16,0.48819330038440417
2019-10-25 01:52:52,0.4887424492037342
2019-10-25 02:59:20,0.48929159802306427
2019-10-25 03:09:31,0.4898407468423943
2019-10-25 18:04:18,0.4903898956617243
2019-10-25 20:09:40,0.49093904448105435
2019-10-25 20:13:33,0.4914881933003844
2019-10-25 21:08:32,0.49203734211971445
2019-10-26 03:33:37,0.4925864909390445
2019-10-26 13:09:42,0.49313563975837454
2019-10-26 18:22:15,0.4936847885777046
2019-10-26 19:47:14,0.4942339373970346
2019-10-26 20:29:24,0.49478308621636463
2019-10-26 22:17:15,0.4953322350356947
2019-10-26 23:54:26,0.4958813838550247
2019-10-27 00:51:07,0.4964305326743548
2019-10-27 02:10:17,0.4969796814936848
2019-10-27 10:18:33,0.4975288303130148
2019-10-28 20:47:02,0.49807797913234486
2019-10-28 20:55:37,0.4986271279516749
2019-10-29 20:25:39,0.49917627677100496
2019-10-30 02:02:49,0.499725425590335
2019-10-30 02:20:42,0.500274574409665
2019-10-30 04:08:23,0.500823723228995
2019-10-30 13:56:45,0.5013728720483251
2019-10-30 15:37:14,0.5019220208676551
2019-10-30 16:56:53,0.5024711696869851
2019-10-30 17:11:09,0.5030203185063152
2019-10-30 19:35:47,0.5035694673256452
2019-10-30 19:48:37,0.5041186161449753
2019-10-30 21:26:19,0.5046677649643053
2019-10-30 22:30:36,0.5052169137836354
2019-10-31 00:29:57,0.5057660626029654
2019-10-31 11:47:50,0.5063152114222954
2019-10-31 12:22:41,0.5068643602416255
2019-10-31 19:42:15,0.5074135090609555
2019-11-02 12:24:08,0.5079626578802856
2019-11-02 14:06:03,0.5085118066996156
2019-11-02 18:51:07,0.5090609555189456
2019-11-03 04:34:30,0.5096101043382757
2019-11-03 09:41:58,0.5101592531576057
2019-11-03 23:26:12,0.5107084019769358
2019-11-04 02:34:21,0.5112575507962658
2019-11-04 14:48:05,0.5118066996155959
2019-11-04 16:06:13,0.5123558484349259
2019-11-04 19:29:13,0.5129049972542559
2019-11-04 21:00:02,0.513454146073586
2019-11-05 18:52:59,0.514003294892916
2019-11-06 01:47:05,0.5145524437122461
2019-11-06 03:53:51,0.5151015925315761
2019-11-06 09:19:00,0.515650741350906
2019-11-07 03:20:05,0.5161998901702362
2019-11-07 14:55:26,0.5167490389895661
2019-11-07 15:00:11,0.5172981878088962
2019-11-07 15:00:11,0.5178473366282262
2019-11-07 15:00:12,0.5183964854475563
2019-11-07 19:25:57,0.5189456342668863
2019-11-07 22:53:17,0.5194947830862163
2019-11-08 04:25:36,0.5200439319055464
2019-11-08 06:45:59,0.5205930807248764
2019-11-08 09:46:21,0.5211422295442065
2019-11-08 10:01:48,0.5216913783635365
2019-11-08 20:08:04,0.5222405271828665
2019-11-08 21:24:17,0.5227896760021966
2019-11-09 12:44:37,0.5233388248215266
2019-11-09 13:09:16,0.5238879736408567
2019-11-09 16:39:30,0.5244371224601867
2019-11-09 16:50:23,0.5249862712795168
2019-11-09 23:11:55,0.5255354200988468
2019-11-10 02:27:25,0.5260845689181768
2019-11-10 13:26:57,0.5266337177375069
2019-11-10 14:22:27,0.5271828665568369
2019-11-10 14:45:07,0.527732015376167
2019-11-10 17:05:00,0.528281164195497
2019-11-10 19:52:22,0.5288303130148271
2019-11-10 20:21:31,0.5293794618341571
2019-11-10 20:25:55,0.5299286106534871
2019-11-10 20:29:46,0.5304777594728172
2019-11-10 21:00:45,0.5310269082921472
2019-11-10 23:25:48,0.5315760571114773
2019-11-11 11:44:20,0.5321252059308073
2019-11-11 13:30:50,0.5326743547501372
2019-11-11 13:37:48,0.5332235035694673
2019-11-11 17:16:04,0.5337726523887973
2019-11-11 21:40:58,0.5343218012081274
2019-11-11 21:41:26,0.5348709500274574
2019-11-12 08:26:49,0.5354200988467875
2019-11-12 12:44:01,0.5359692476661175
2019-11-12 15:05:50,0.5365183964854475
2019-11-12 17:00:12,0.5370675453047776
2019-11-12 23:30:58,0.5376166941241076
2019-11-13 02:12:50,0.5381658429434377
2019-11-13 04:09:14,0.5387149917627677
2019-11-13 06:14:32,0.5392641405820977
2019-11-13 09:03:26,0.5398132894014278
2019-11-13 21:18:57,0.5403624382207578
2019-11-13 21:32:44,0.5409115870400879
2019-11-13 23:16:36,0.5414607358594179
2019-11-13 23:55:23,0.542009884678748
2019-11-14 02:04:28,0.542559033498078
2019-11-14 10:27:03,0.543108182317408
2019-11-14 12:00:14,0.5436573311367381
2019-11-14 17:36:02,0.5442064799560681
2019-11-14 18:54:07,0.5447556287753982
2019-11-14 19:30:36,0.5453047775947282
2019-11-14 22:00:12,0.5458539264140582
2019-11-14 22:00:12,0.5464030752333883
2019-11-14 22:00:27,0.5469522240527183
2019-11-15 14:50:14,0.5475013728720484
2019-11-15 21:23:15,0.5480505216913784
2019-11-15 23:11:54,0.5485996705107085
2019-11-16 01:38:50,0.5491488193300385
2019-11-16 15:30:52,0.5496979681493684
2019-11-16 16:34:23,0.5502471169686985
2019-11-17 03:03:07,0.5507962657880285
2019-11-17 06:45:10,0.5513454146073586
2019-11-17 10:24:01,0.5518945634266886
2019-11-17 14:47:54,0.5524437122460186
2019-11-17 21:09:34,0.5529928610653487
2019-11-17 23:34:50,0.5535420098846787
2019-11-18 04:58:09,0.5540911587040088
2019-11-18 14:35:53,0.5546403075233388
2019-11-18 17:25:30,0.5551894563426689
2019-11-18 19:11:54,0.5557386051619989
2019-11-18 20:11:08,0.5562877539813289
2019-11-18 20:47:25,0.556836902800659
2019-11-18 22:26:25,0.557386051619989
2019-11-19 01:18:35,0.5579352004393191
2019-11-19 02:42:19,0.5584843492586491
2019-11-19 03:59:06,0.5590334980779791
2019-11-19 08:10:53,0.5595826468973092
2019-11-19 09:55:47,0.5601317957166392
2019-11-20 00:58:49,0.5606809445359693
2019-11-20 01:13:42,0.5612300933552993
2019-11-20 08:31:52,0.5617792421746294
2019-11-20 18:25:30,0.5623283909939594
2019-11-20 18:55:10,0.5628775398132894
2019-11-21 02:50:58,0.5634266886326195
2019-11-22 00:21:40,0.5639758374519495
2019-11-22 04:59:00,0.5645249862712796
2019-11-22 05:05:01,0.5650741350906096
2019-11-22 05:34:45,0.5656232839099397
2019-11-22 10:18:16,0.5661724327292696
2019-11-22 13:23:10,0.5667215815485996
2019-11-22 16:13:43,0.5672707303679297
2019-11-22 16:42:52,0.5678198791872597
2019-11-22 20:49:32,0.5683690280065898
2019-11-22 21:55:20,0.5689181768259198
2019-11-22 21:58:04,0.5694673256452498
2019-11-22 23:14:58,0.5700164744645799
2019-11-23 01:15:11,0.5705656232839099
2019-11-23 09:20:37,0.57111477210324
2019-11-23 12:18:46,0.57166392092257
2019-11-23 12:44:26,0.5722130697419001
2019-11-23 14:55:14,0.5727622185612301
2019-11-23 19:57:55,0.5733113673805601
2019-11-24 08:36:37,0.5738605161998902
2019-11-24 13:25:36,0.5744096650192202
2019-11-24 15:58:06,0.5749588138385503
2019-11-24 16:11:18,0.5755079626578803
2019-11-24 20:00:12,0.5760571114772103
2019-11-24 20:50:19,0.5766062602965404
2019-11-24 22:29:18,0.5771554091158704
2019-11-24 23:26:37,0.5777045579352005
2019-11-25 01:07:16,0.5782537067545305
2019-11-25 02:03:32,0.5788028555738606
2019-11-25 04:38:01,0.5793520043931906
2019-11-25 12:21:30,0.5799011532125206
2019-11-25 16:20:19,0.5804503020318507
2019-11-26 17:00:03,0.5809994508511807
2019-11-26 21:00:12,0.5815485996705108
2019-11-27 16:00:13,0.5820977484898407
2019-11-27 21:27:26,0.5826468973091707
2019-11-28 17:53:42,0.5831960461285008
2019-11-28 18:38:30,0.5837451949478308
2019-11-28 22:06:04,0.5842943437671609
2019-11-29 14:46:52,0.5848434925864909
2019-11-29 18:05:06,0.585392641405821
2019-11-29 22:25:30,0.585941790225151
2019-11-29 22:33:34,0.586490939044481
2019-11-29 22:58:10,0.5870400878638111
2019-11-30 01:03:09,0.5875892366831411
2019-11-30 03:58:23,0.5881383855024712
2019-11-30 11:21:11,0.5886875343218012
2019-11-30 22:22:16,0.5892366831411312
2019-11-30 23:55:20,0.5897858319604613
2019-12-01 12:24:30,0.5903349807797913
2019-12-01 14:18:55,0.5908841295991214
2019-12-01 16:40:40,0.5914332784184514
2019-12-01 16:48:07,0.5919824272377815
2019-12-01 17:52:12,0.5925315760571115
2019-12-01 17:56:37,0.5930807248764415
2019-12-01 17:59:20,0.5936298736957716
2019-12-01 18:12:52,0.5941790225151016
2019-12-01 19:40:55,0.5947281713344317
2019-12-01 19:54:28,0.5952773201537617
2019-12-01 20:06:03,0.5958264689730917
2019-12-01 21:08:59,0.5963756177924218
2019-12-01 21:47:36,0.5969247666117518
2019-12-01 21:56:21,0.5974739154310819
2019-12-02 03:31:16,0.5980230642504119
2019-12-02 03:32:29,0.598572213069742
2019-12-02 03:34:37,0.599121361889072
2019-12-02 03:36:04,0.5996705107084019
2019-12-02 03:48:00,0.600219659527732
2019-12-02 11:19:58,0.600768808347062
2019-12-02 11:32:52,0.6013179571663921
2019-12-02 12:34:58,0.6018671059857221
2019-12-02 13:29:21,0.6024162548050522
2019-12-02 15:16:28,0.6029654036243822
2019-12-02 15:32:36,0.6035145524437122
2019-12-02 17:20:07,0.6040637012630423
2019-12-02 20:06:22,0.6046128500823723
2019-12-02 20:11:13,0.6051619989017024
2019-12-02 21:08:25,0.6057111477210324
2019-12-02 21:12:30,0.6062602965403624
2019-12-02 22:29:06,0.6068094453596925
2019-12-03 01:54:44,0.6073585941790225
2019-12-03 05:04:24,0.6079077429983526
2019-12-03 17:00:10,0.6084568918176826
2019-12-03 19:58:02,0.6090060406370127
2019-12-03 20:22:55,0.6095551894563427
2019-12-03 21:30:13,0.6101043382756727
2019-12-03 22:44:09,0.6106534870950028
2019-12-03 23:00:44,0.6112026359143328
2019-12-03 23:33:28,0.6117517847336629
2019-12-03 23:46:42,0.6123009335529929
2019-12-03 23:50:51,0.6128500823723229
2019-12-03 23:51:41,0.613399231191653
2019-12-03 23:52:23,0.613948380010983
2019-12-03 23:58:40,0.6144975288303131
2019-12-04 02:39:09,0.615046677649643
2019-12-04 03:11:31,0.6155958264689732
2019-12-04 04:29:14,0.6161449752883031
2019-12-04 04:30:39,0.6166941241076331
2019-12-04 09:12:05,0.6172432729269632
2019-12-04 09:49:15,0.6177924217462932
2019-12-04 13:35:50,0.6183415705656233
2019-12-04 13:42:24,0.6188907193849533
2019-12-04 13:47:39,0.6194398682042833
2019-12-04 14:19:44,0.6199890170236134
2019-12-04 15:17:09,0.6205381658429434
2019-12-04 16:16:36,0.6210873146622735
2019-12-04 19:27:30,0.6216364634816035
2019-12-04 21:15:53,0.6221856123009336
2019-12-04 23:01:28,0.6227347611202636
2019-12-04 23:25:04,0.6232839099395936
2019-12-04 23:48:33,0.6238330587589237
2019-12-05 10:42:54,0.6243822075782537
2019-12-05 11:26:45,0.6249313563975838
2019-12-05 11:41:54,0.6254805052169138
2019-12-05 12:55:50,0.6260296540362438
2019-12-05 13:18:49,0.6265788028555739
2019-12-05 13:39:11,0.6271279516749039
2019-12-05 19:54:32,0.627677100494234
2019-12-05 20:23:04,0.628226249313564
2019-12-05 21:00:57,0.6287753981328941
2019-12-05 22:22:24,0.6293245469522241
2019-12-05 22:30:24,0.629873695771554
2019-12-05 22:44:21,0.6304228445908842
2019-12-05 22:45:19,0.6309719934102141
2019-12-05 23:18:32,0.6315211422295443
2019-12-05 23:42:04,0.6320702910488742
2019-12-05 23:50:52,0.6326194398682043
2019-12-05 23:52:19,0.6331685886875343
2019-12-06 00:02:04,0.6337177375068643
2019-12-06 01:09:08,0.6342668863261944
2019-12-06 01:42:28,0.6348160351455244
2019-12-06 03:02:53,0.6353651839648545
2019-12-06 03:18:25,0.6359143327841845
2019-12-06 03:46:45,0.6364634816035145
2019-12-06 03:58:12,0.6370126304228446
2019-12-06 11:04:51,0.6375617792421746
2019-12-06 11:16:58,0.6381109280615047
2019-12-06 12:12:55,0.6386600768808347
2019-12-06 12:13:21,0.6392092257001648
2019-12-06 12:32:37,0.6397583745194948
2019-12-06 13:32:20,0.6403075233388248
2019-12-06 13:33:30,0.6408566721581549
2019-12-06 13:47:49,0.6414058209774849
2019-12-06 13:48:46,0.641954969796815
2019-12-06 15:03:16,0.642504118616145
2019-12-06 15:33:15,0.643053267435475
2019-12-06 16:30:36,0.6436024162548051
2019-12-06 16:36:07,0.6441515650741351
2019-12-06 16:43:50,0.6447007138934652
2019-12-06 16:44:38,0.6452498627127952
2019-12-06 16:59:41,0.6457990115321253
2019-12-06 17:00:19,0.6463481603514553
2019-12-06 17:01:47,0.6468973091707853
2019-12-06 18:07:23,0.6474464579901154
2019-12-06 18:43:55,0.6479956068094453
2019-12-06 21:13:56,0.6485447556287754
2019-12-06 22:06:03,0.6490939044481054
2019-12-06 22:51:23,0.6496430532674354
2019-12-06 23:42:06,0.6501922020867655
2019-12-06 23:50:27,0.6507413509060955
2019-12-06 23:58:50,0.6512904997254256
2019-12-07 04:58:14,0.6518396485447556
2019-12-07 11:38:47,0.6523887973640857
2019-12-07 11:43:09,0.6529379461834157
2019-12-07 12:40:22,0.6534870950027457
2019-12-07 14:52:38,0.6540362438220758
2019-12-07 16:07:40,0.6545853926414058
2019-12-07 16:55:27,0.6551345414607359
2019-12-07 18:05:51,0.6556836902800659
2019-12-07 18:06:36,0.6562328390993959
2019-12-07 19:53:17,0.656781987918726
2019-12-07 20:16:25,0.657331136738056
2019-12-07 20:16:34,0.6578802855573861
2019-12-07 21:13:12,0.6584294343767161
2019-12-07 22:19:49,0.6589785831960462
2019-12-07 22:53:26,0.6595277320153762
2019-12-07 23:09:36,0.6600768808347062
2019-12-07 23:13:29,0.6606260296540363
2019-12-07 23:17:24,0.6611751784733663
2019-12-08 00:41:16,0.6617243272926964
2019-12-08 04:04:44,0.6622734761120264
2019-12-08 04:06:43,0.6628226249313564
2019-12-08 04:53:01,0.6633717737506865
2019-12-08 06:48:48,0.6639209225700164
2019-12-08 08:56:37,0.6644700713893466
2019-12-08 11:48:20,0.6650192202086765
2019-12-08 13:49:46,0.6655683690280066
2019-12-08 14:03:53,0.6661175178473366
2019-12-08 16:00:13,0.6666666666666666
2019-12-08 16:32:57,0.6672158154859967
2019-12-08 17:33:11,0.6677649643053267
2019-12-08 18:12:01,0.6683141131246568
2019-12-08 19:16:52,0.6688632619439868
2019-12-08 19:49:46,0.6694124107633169
2019-12-08 20:26:27,0.6699615595826469
2019-12-08 21:10:06,0.6705107084019769
2019-12-08 21:13:40,0.671059857221307
2019-12-08 21:18:08,0.671609006040637
2019-12-08 21:34:00,0.6721581548599671
2019-12-08 21:45:41,0.6727073036792971
2019-12-08 23:19:42,0.6732564524986271
2019-12-08 23:25:29,0.6738056013179572
2019-12-09 03:20:44,0.6743547501372872
2019-12-09 03:28:32,0.6749038989566173
2019-12-09 03:51:11,0.6754530477759473
2019-12-09 05:35:41,0.6760021965952774
2019-12-09 10:51:43,0.6765513454146074
2019-12-09 12:27:16,0.6771004942339374
2019-12-09 13:40:27,0.6776496430532675
2019-12-09 13:49:06,0.6781987918725975
2019-12-09 16:06:40,0.6787479406919276
2019-12-09 17:08:34,0.6792970895112576
2019-12-09 18:31:25,0.6798462383305875
2019-12-09 18:50:44,0.6803953871499177
2019-12-09 19:56:20,0.6809445359692476
2019-12-09 20:15:12,0.6814936847885777
2019-12-09 23:00:29,0.6820428336079077
2019-12-09 23:16:41,0.6825919824272378
2019-12-10 00:01:12,0.6831411312465678
2019-12-10 04:56:56,0.6836902800658978
2019-12-10 07:39:32,0.6842394288852279
2019-12-10 16:00:43,0.6847885777045579
2019-12-10 16:32:41,0.685337726523888
2019-12-10 19:40:19,0.685886875343218
2019-12-10 21:18:01,0.686436024162548
2019-12-10 21:56:52,0.6869851729818781
2019-12-10 23:39:11,0.6875343218012081
2019-12-11 00:52:51,0.6880834706205382
2019-12-11 02:22:56,0.6886326194398682
2019-12-11 13:16:14,0.6891817682591983
2019-12-11 13:17:18,0.6897309170785283
2019-12-11 13:27:34,0.6902800658978583
2019-12-11 13:32:24,0.6908292147171884
2019-12-11 13:39:05,0.6913783635365184
2019-12-11 16:59:49,0.6919275123558485
2019-12-11 17:52:13,0.6924766611751785
2019-12-11 18:47:34,0.6930258099945085
2019-12-11 19:20:32,0.6935749588138386
2019-12-11 21:14:02,0.6941241076331686
2019-12-11 21:44:55,0.6946732564524987
2019-12-11 22:04:15,0.6952224052718287
2019-12-11 22:38:19,0.6957715540911588
2019-12-12 08:18:07,0.6963207029104888
2019-12-12 10:17:00,0.6968698517298187
2019-12-12 13:32:48,0.6974190005491488
2019-12-12 15:37:55,0.6979681493684788
2019-12-12 22:15:54,0.6985172981878089
2019-12-13 07:07:28,0.6990664470071389
2019-12-13 17:05:47,0.6996155958264689
2019-12-13 19:09:12,0.700164744645799
2019-12-13 21:33:15,0.700713893465129
2019-12-14 08:40:26,0.7012630422844591
2019-12-14 08:56:44,0.7018121911037891
2019-12-14 11:00:19,0.7023613399231192
2019-12-14 14:01:25,0.7029104887424492
2019-12-14 14:42:31,0.7034596375617792
2019-12-14 14:47:57,0.7040087863811093
2019-12-14 16:17:34,0.7045579352004393
2019-12-14 17:10:19,0.7051070840197694
2019-12-14 17:35:03,0.7056562328390994
2019-12-14 19:21:25,0.7062053816584295
2019-12-15 12:00:00,0.7067545304777595
2019-12-15 14:01:47,0.7073036792970895
2019-12-15 14:11:20,0.7078528281164196
2019-12-15 23:33:23,0.7084019769357496
2019-12-16 03:45:24,0.7089511257550797
2019-12-16 11:15:24,0.7095002745744097
2019-12-16 12:40:49,0.7100494233937397
2019-12-16 16:00:14,0.7105985722130698
2019-12-16 19:18:35,0.7111477210323998
2019-12-16 19:30:00,0.7116968698517299
2019-12-16 23:45:58,0.7122460186710599
2019-12-17 12:40:23,0.71279516749039
2019-12-17 15:09:35,0.71334431630972
2019-12-17 15:13:48,0.7138934651290499
2019-12-17 17:00:06,0.71444261394838
2019-12-17 23:16:34,0.71499176276771
2019-12-17 23:27:14,0.7155409115870401
2019-12-17 23:39:27,0.7160900604063701
2019-12-18 06:05:52,0.7166392092257001
2019-12-18 16:29:29,0.7171883580450302
2019-12-18 21:48:14,0.7177375068643602
2019-12-18 22:26:57,0.7182866556836903
2019-12-18 22:31:31,0.7188358045030203
2019-12-18 22:37:17,0.7193849533223504
2019-12-18 22:47:21,0.7199341021416804
2019-12-18 23:48:36,0.7204832509610104
2019-12-19 01:05:37,0.7210323997803405
2019-12-19 10:32:02,0.7215815485996705
2019-12-19 17:50:03,0.7221306974190006
2019-12-19 20:02:06,0.7226798462383306
2019-12-20 01:36:18,0.7232289950576606
2019-12-20 02:08:34,0.7237781438769907
2019-12-20 08:03:32,0.7243272926963207
2019-12-20 10:07:15,0.7248764415156508
2019-12-20 18:16:35,0.7254255903349808
2019-12-20 18:35:39,0.7259747391543109
2019-12-20 20:24:20,0.7265238879736409
2019-12-20 22:13:35,0.7270730367929709
2019-12-20 22:24:28,0.727622185612301
2019-12-20 22:53:21,0.728171334431631
2019-12-21 04:37:58,0.7287204832509611
2019-12-21 09:17:59,0.729269632070291
2019-12-21 11:51:46,0.729818780889621
2019-12-21 20:21:09,0.7303679297089511
2019-12-21 21:42:23,0.7309170785282811
2019-12-21 23:47:26,0.7314662273476112
2019-12-22 00:38:48,0.7320153761669412
2019-12-22 10:59:56,0.7325645249862713
2019-12-22 11:06:07,0.7331136738056013
2019-12-22 11:14:59,0.7336628226249313
2019-12-22 15:46:29,0.7342119714442614
2019-12-22 17:25:33,0.7347611202635914
2019-12-22 19:03:09,0.7353102690829215
2019-12-23 03:01:24,0.7358594179022515
2019-12-23 04:55:23,0.7364085667215815
2019-12-23 07:40:13,0.7369577155409116
2019-12-23 17:02:49,0.7375068643602416
2019-12-23 17:35:56,0.7380560131795717
2019-12-23 19:08:44,0.7386051619989017
2019-12-24 01:23:05,0.7391543108182318
2019-12-24 05:23:05,0.7397034596375618
2019-12-24 10:41:24,0.7402526084568918
2019-12-24 13:23:59,0.7408017572762219
2019-12-24 15:30:57,0.7413509060955519
2019-12-24 16:00:12,0.741900054914882
2019-12-24 16:37:21,0.742449203734212
2019-12-24 19:11:50,0.7429983525535421
2019-12-24 19:25:00,0.7435475013728721
2019-12-24 19:56:52,0.7440966501922021
2019-12-25 00:04:48,0.7446457990115322
2019-12-25 04:57:38,0.7451949478308622
2019-12-25 10:10:19,0.7457440966501923
2019-12-25 12:02:53,0.7462932454695222
2019-12-25 14:06:44,0.7468423942888522
2019-12-25 17:17:33,0.7473915431081823
2019-12-25 17:47:13,0.7479406919275123
2019-12-25 17:59:12,0.7484898407468424
2019-12-25 20:40:18,0.7490389895661724
2019-12-25 20:56:03,0.7495881383855025
2019-12-25 21:11:32,0.7501372872048325
2019-12-25 22:31:20,0.7506864360241625
2019-12-25 22:34:40,0.7512355848434926
2019-12-25 22:44:04,0.7517847336628226
2019-12-25 22:55:58,0.7523338824821527
2019-12-26 03:56:40,0.7528830313014827
2019-12-26 08:39:20,0.7534321801208127
2019-12-26 11:08:42,0.7539813289401428
2019-12-26 14:27:56,0.7545304777594728
2019-12-26 17:30:13,0.7550796265788029
2019-12-26 18:20:32,0.7556287753981329
2019-12-26 19:38:27,0.756177924217463
2019-12-26 20:16:08,0.756727073036793
2019-12-26 20:30:01,0.757276221856123
2019-12-26 21:41:42,0.7578253706754531
2019-12-26 21:44:23,0.7583745194947831
2019-12-26 21:53:55,0.7589236683141132
2019-12-26 22:22:27,0.7594728171334432
2019-12-27 02:21:05,0.7600219659527732
2019-12-27 02:33:11,0.7605711147721033
2019-12-27 02:49:44,0.7611202635914333
2019-12-27 04:07:29,0.7616694124107634
2019-12-27 10:13:15,0.7622185612300933
2019-12-27 13:37:58,0.7627677100494235
2019-12-27 14:47:19,0.7633168588687534
2019-12-27 15:56:17,0.7638660076880834
2019-12-27 23:07:31,0.7644151565074135
2019-12-28 03:00:43,0.7649643053267435
2019-12-28 12:21:12,0.7655134541460736
2019-12-28 17:14:38,0.7660626029654036
2019-12-28 17:33:52,0.7666117517847336
2019-12-28 18:10:35,0.7671609006040637
2019-12-28 21:42:01,0.7677100494233937
2019-12-29 12:54:33,0.7682591982427238
2019-12-29 13:04:28,0.7688083470620538
2019-12-29 15:03:33,0.7693574958813839
2019-12-29 15:53:06,0.7699066447007139
2019-12-29 15:55:56,0.7704557935200439
2019-12-29 20:06:04,0.771004942339374
2019-12-29 21:51:09,0.771554091158704
2019-12-29 23:40:44,0.7721032399780341
2019-12-30 17:47:01,0.7726523887973641
2019-12-30 18:08:09,0.7732015376166941
2019-12-30 19:56:36,0.7737506864360242
2019-12-30 21:23:43,0.7742998352553542
2019-12-31 01:36:35,0.7748489840746843
2019-12-31 02:27:41,0.7753981328940143
2019-12-31 02:32:51,0.7759472817133444
2019-12-31 03:06:10,0.7764964305326744
2019-12-31 13:29:03,0.7770455793520044
2019-12-31 16:15:01,0.7775947281713345
2019-12-31 17:46:46,0.7781438769906645
2019-12-31 18:52:49,0.7786930258099946
2019-12-31 19:36:13,0.7792421746293245
2019-12-31 19:52:51,0.7797913234486546
2019-12-31 23:11:26,0.7803404722679846
2019-12-31 23:30:21,0.7808896210873146
2020-01-01 00:22:59,0.7814387699066447
2020-01-01 00:32:01,0.7819879187259747
2020-01-01 02:07:41,0.7825370675453048
2020-01-01 12:24:05,0.7830862163646348
2020-01-01 16:51:37,0.7836353651839648
2020-01-01 19:36:17,0.7841845140032949
2020-01-01 20:45:01,0.7847336628226249
2020-01-01 22:13:22,0.785282811641955
2020-01-01 22:56:49,0.785831960461285
2020-01-01 23:07:01,0.7863811092806151
2020-01-02 13:32:15,0.7869302580999451
2020-01-02 16:12:58,0.7874794069192751
2020-01-02 17:21:41,0.7880285557386052
2020-01-02 22:12:59,0.7885777045579352
2020-01-02 22:33:03,0.7891268533772653
2020-01-02 23:20:45,0.7896760021965953
2020-01-03 18:42:12,0.7902251510159253
2020-01-03 21:34:20,0.7907742998352554
2020-01-04 00:58:54,0.7913234486545854
2020-01-04 05:56:51,0.7918725974739155
2020-01-04 14:42:29,0.7924217462932455
2020-01-04 17:04:00,0.7929708951125756
2020-01-04 18:13:08,0.7935200439319056
2020-01-04 20:13:17,0.7940691927512356
2020-01-04 20:15:00,0.7946183415705657
2020-01-04 21:12:40,0.7951674903898956
2020-01-04 22:23:23,0.7957166392092258
2020-01-05 02:23:17,0.7962657880285557
2020-01-05 02:29:30,0.7968149368478857
2020-01-05 10:33:40,0.7973640856672158
2020-01-05 14:51:14,0.7979132344865458
2020-01-05 20:08:11,0.7984623833058759
2020-01-06 00:32:50,0.7990115321252059
2020-01-06 03:43:12,0.799560680944536
2020-01-06 15:58:43,0.800109829763866
2020-01-06 20:31:08,0.800658978583196
2020-01-07 04:08:02,0.8012081274025261
2020-01-07 17:19:45,0.8017572762218561
2020-01-07 18:01:07,0.8023064250411862
2020-01-08 04:48:50,0.8028555738605162
2020-01-08 13:40:45,0.8034047226798462
2020-01-08 18:31:52,0.8039538714991763
2020-01-08 20:11:35,0.8045030203185063
2020-01-08 20:54:36,0.8050521691378364
2020-01-08 22:04:03,0.8056013179571664
2020-01-08 22:10:35,0.8061504667764965
2020-01-08 22:53:42,0.8066996155958265
2020-01-09 02:43:12,0.8072487644151565
2020-01-09 04:35:29,0.8077979132344866
2020-01-09 15:05:56,0.8083470620538166
2020-01-09 16:29:48,0.8088962108731467
2020-01-09 22:13:22,0.8094453596924767
2020-01-09 23:25:11,0.8099945085118068
2020-01-10 00:39:18,0.8105436573311368
2020-01-10 00:52:26,0.8110928061504667
2020-01-10 01:27:49,0.8116419549697969
2020-01-10 01:54:55,0.8121911037891268
2020-01-10 12:24:10,0.812740252608457
2020-01-10 13:09:54,0.8132894014277869
2020-01-10 13:24:34,0.8138385502471169
2020-01-10 13:24:46,0.814387699066447
2020-01-10 15:39:05,0.814936847885777
2020-01-10 16:59:40,0.8154859967051071
2020-01-10 17:37:23,0.8160351455244371
2020-01-11 00:01:59,0.8165842943437672
2020-01-11 00:59:48,0.8171334431630972
2020-01-11 01:34:41,0.8176825919824272
2020-01-11 01:56:38,0.8182317408017573
2020-01-11 03:33:43,0.8187808896210873
2020-01-11 10:30:17,0.8193300384404174
2020-01-11 16:26:52,0.8198791872597474
2020-01-11 16:31:05,0.8204283360790774
2020-01-11 18:12:05,0.8209774848984075
2020-01-11 19:02:54,0.8215266337177375
2020-01-11 23:41:35,0.8220757825370676
2020-01-12 00:45:40,0.8226249313563976
2020-01-12 12:01:21,0.8231740801757277
2020-01-12 16:13:34,0.8237232289950577
2020-01-12 18:14:09,0.8242723778143877
2020-01-12 20:30:00,0.8248215266337178
2020-01-12 23:52:58,0.8253706754530478
2020-01-13 00:00:04,0.8259198242723779
2020-01-13 08:31:33,0.8264689730917079
2020-01-13 13:22:10,0.8270181219110379
2020-01-13 14:29:28,0.827567270730368
2020-01-13 14:36:27,0.828116419549698
2020-01-13 15:03:09,0.828665568369028
2020-01-13 20:27:55,0.829214717188358
2020-01-14 00:31:14,0.8297638660076881
2020-01-14 01:49:47,0.8303130148270181
2020-01-14 11:02:53,0.8308621636463481
2020-01-14 19:36:18,0.8314113124656782
2020-01-15 00:50:09,0.8319604612850082
2020-01-15 18:18:00,0.8325096101043383
2020-01-15 22:30:03,0.8330587589236683
2020-01-16 00:28:29,0.8336079077429983
2020-01-16 14:38:56,0.8341570565623284
2020-01-16 22:10:40,0.8347062053816584
2020-01-16 23:44:20,0.8352553542009885
2020-01-17 03:26:33,0.8358045030203185
2020-01-17 10:00:00,0.8363536518396486
2020-01-17 12:53:43,0.8369028006589786
2020-01-17 13:16:00,0.8374519494783086
2020-01-17 20:24:59,0.8380010982976387
2020-01-17 20:42:11,0.8385502471169687
2020-01-17 21:23:29,0.8390993959362988
2020-01-18 05:07:33,0.8396485447556288
2020-01-18 05:18:50,0.8401976935749588
2020-01-18 05:26:07,0.8407468423942889
2020-01-18 12:22:09,0.8412959912136189
2020-01-18 18:32:40,0.841845140032949
2020-01-18 19:58:14,0.842394288852279
2020-01-19 13:29:38,0.8429434376716091
2020-01-19 16:06:11,0.8434925864909391
2020-01-19 20:27:05,0.844041735310269
2020-01-19 22:06:14,0.8445908841295992
2020-01-20 08:49:01,0.8451400329489291
2020-01-20 09:51:01,0.8456891817682592
2020-01-20 19:51:29,0.8462383305875892
2020-01-20 22:11:25,0.8467874794069193
2020-01-20 22:35:06,0.8473366282262493
2020-01-21 00:48:29,0.8478857770455793
2020-01-21 08:05:38,0.8484349258649094
2020-01-21 08:29:10,0.8489840746842394
2020-01-21 09:22:48,0.8495332235035695
2020-01-21 11:08:46,0.8500823723228995
2020-01-21 11:14:38,0.8506315211422295
2020-01-21 12:44:22,0.8511806699615596
2020-01-21 13:23:31,0.8517298187808896
2020-01-21 15:48:09,0.8522789676002197
2020-01-21 20:21:16,0.8528281164195497
2020-01-21 20:29:18,0.8533772652388798
2020-01-22 11:52:34,0.8539264140582098
2020-01-22 12:03:56,0.8544755628775398
2020-01-22 12:40:55,0.8550247116968699
2020-01-22 13:20:09,0.8555738605161999
2020-01-22 18:20:24,0.85612300933553
2020-01-22 20:36:30,0.85667215815486
2020-01-22 22:59:24,0.85722130697419
2020-01-23 06:03:44,0.8577704557935201
2020-01-23 12:56:14,0.8583196046128501
2020-01-23 22:08:07,0.8588687534321802
2020-01-23 23:07:12,0.8594179022515102
2020-01-24 17:38:40,0.8599670510708403
2020-01-24 17:42:31,0.8605161998901703
2020-01-24 20:39:18,0.8610653487095002
2020-01-25 00:20:19,0.8616144975288303
2020-01-25 13:33:21,0.8621636463481603
2020-01-25 13:41:01,0.8627127951674904
2020-01-25 21:07:32,0.8632619439868204
2020-01-25 21:57:45,0.8638110928061504
2020-01-25 23:11:53,0.8643602416254805
2020-01-26 00:08:54,0.8649093904448105
2020-01-26 07:29:51,0.8654585392641406
2020-01-26 16:32:08,0.8660076880834706
2020-01-26 16:32:17,0.8665568369028007
2020-01-26 23:39:15,0.8671059857221307
2020-01-27 01:28:04,0.8676551345414607
2020-01-27 03:10:19,0.8682042833607908
2020-01-27 03:29:44,0.8687534321801208
2020-01-27 14:09:09,0.8693025809994509
2020-01-27 14:50:42,0.8698517298187809
2020-01-27 21:02:45,0.8704008786381109
2020-01-27 21:34:30,0.870950027457441
2020-01-27 22:40:11,0.871499176276771
2020-01-28 10:34:49,0.8720483250961011
2020-01-28 13:27:07,0.8725974739154311
2020-01-28 15:42:53,0.8731466227347612
2020-01-28 16:24:34,0.8736957715540912
2020-01-28 18:35:57,0.8742449203734212
2020-01-28 19:43:14,0.8747940691927513
2020-01-28 22:15:01,0.8753432180120813
2020-01-28 23:52:22,0.8758923668314114
2020-01-29 00:45:16,0.8764415156507414
2020-01-29 01:48:44,0.8769906644700713
2020-01-29 01:49:54,0.8775398132894014
2020-01-29 02:05:30,0.8780889621087314
2020-01-29 16:10:19,0.8786381109280615
2020-01-29 17:49:24,0.8791872597473915
2020-01-29 20:38:43,0.8797364085667216
2020-01-30 03:51:56,0.8802855573860516
2020-01-30 08:29:29,0.8808347062053816
2020-01-30 11:17:04,0.8813838550247117
2020-01-30 17:30:12,0.8819330038440417
2020-01-30 23:05:39,0.8824821526633718
2020-01-31 00:07:52,0.8830313014827018
2020-01-31 00:39:32,0.8835804503020319
2020-01-31 09:38:23,0.8841295991213619
2020-01-31 12:07:25,0.8846787479406919
2020-01-31 20:04:06,0.885227896760022
2020-01-31 20:58:14,0.885777045579352
2020-01-31 21:07:42,0.8863261943986821
2020-01-31 21:17:15,0.8868753432180121
2020-01-31 22:44:54,0.8874244920373421
2020-02-01 03:37:41,0.8879736408566722
2020-02-01 03:39:42,0.8885227896760022
2020-02-01 03:44:34,0.8890719384953323
2020-02-01 03:45:50,0.8896210873146623
2020-02-01 04:07:30,0.8901702361339924
2020-02-01 12:47:08,0.8907193849533224
2020-02-01 12:48:47,0.8912685337726524
2020-02-01 16:42:42,0.8918176825919825
2020-02-01 18:16:52,0.8923668314113125
2020-02-01 20:50:09,0.8929159802306426
2020-02-01 23:16:31,0.8934651290499726
2020-02-01 23:58:27,0.8940142778693025
2020-02-02 00:14:58,0.8945634266886326
2020-02-02 02:07:01,0.8951125755079626
2020-02-02 04:29:58,0.8956617243272927
2020-02-02 19:08:54,0.8962108731466227
2020-02-03 00:44:30,0.8967600219659528
2020-02-03 03:29:55,0.8973091707852828
2020-02-03 05:39:20,0.8978583196046128
2020-02-03 09:34:38,0.8984074684239429
2020-02-03 12:24:13,0.8989566172432729
2020-02-03 17:22:19,0.899505766062603
2020-02-03 17:51:27,0.900054914881933
2020-02-04 08:17:17,0.900604063701263
2020-02-04 10:28:09,0.9011532125205931
2020-02-04 14:01:14,0.9017023613399231
2020-02-04 16:44:05,0.9022515101592532
2020-02-04 17:00:11,0.9028006589785832
2020-02-04 17:21:46,0.9033498077979133
2020-02-04 23:59:48,0.9038989566172433
2020-02-05 11:24:33,0.9044481054365733
2020-02-05 11:48:06,0.9049972542559034
2020-02-05 12:20:42,0.9055464030752334
2020-02-05 14:10:24,0.9060955518945635
2020-02-05 14:16:42,0.9066447007138935
2020-02-05 20:11:04,0.9071938495332235
2020-02-05 22:02:56,0.9077429983525536
2020-02-05 23:04:48,0.9082921471718836
2020-02-06 00:31:14,0.9088412959912137
2020-02-06 00:51:25,0.9093904448105437
2020-02-06 01:04:24,0.9099395936298738
2020-02-06 05:39:57,0.9104887424492037
2020-02-06 13:06:15,0.9110378912685337
2020-02-06 15:41:37,0.9115870400878638
2020-02-06 16:35:43,0.9121361889071938
2020-02-06 19:10:45,0.9126853377265239
2020-02-06 19:15:09,0.9132344865458539
2020-02-07 09:48:03,0.913783635365184
2020-02-07 11:21:50,0.914332784184514
2020-02-07 15:03:08,0.914881933003844
2020-02-07 18:44:52,0.9154310818231741
2020-02-07 18:45:18,0.9159802306425041
2020-02-07 22:02:30,0.9165293794618342
2020-02-08 01:22:28,0.9170785282811642
2020-02-08 10:16:41,0.9176276771004942
2020-02-08 10:22:16,0.9181768259198243
2020-02-08 11:54:45,0.9187259747391543
2020-02-08 11:57:52,0.9192751235584844
2020-02-08 15:52:07,0.9198242723778144
2020-02-08 20:32:49,0.9203734211971445
2020-02-09 00:34:34,0.9209225700164745
2020-02-09 01:46:05,0.9214717188358045
2020-02-09 02:16:48,0.9220208676551346
2020-02-09 03:41:42,0.9225700164744646
2020-02-09 04:03:35,0.9231191652937947
2020-02-09 16:00:23,0.9236683141131247
2020-02-09 18:06:54,0.9242174629324547
2020-02-09 22:54:52,0.9247666117517848
2020-02-10 02:15:15,0.9253157605711148
2020-02-10 16:29:39,0.9258649093904449
2020-02-10 22:16:42,0.9264140582097748
2020-02-10 22:22:29,0.926963207029105
2020-02-11 20:02:53,0.9275123558484349
2020-02-12 03:26:02,0.9280615046677649
2020-02-12 04:16:28,0.928610653487095
2020-02-12 19:24:27,0.929159802306425
2020-02-12 19:26:39,0.9297089511257551
2020-02-12 21:47:32,0.9302580999450851
2020-02-12 22:12:31,0.9308072487644151
2020-02-13 00:38:00,0.9313563975837452
2020-02-13 15:32:42,0.9319055464030752
2020-02-13 16:42:49,0.9324546952224053
2020-02-13 17:55:52,0.9330038440417353
2020-02-14 02:58:53,0.9335529928610654
2020-02-14 09:50:36,0.9341021416803954
2020-02-14 10:26:28,0.9346512904997254
2020-02-14 13:20:18,0.9352004393190555
2020-02-14 13:49:50,0.9357495881383855
2020-02-14 14:33:55,0.9362987369577156
2020-02-14 15:53:10,0.9368478857770456
2020-02-14 15:59:44,0.9373970345963756
2020-02-14 16:03:42,0.9379461834157057
2020-02-14 16:07:42,0.9384953322350357
2020-02-14 16:16:10,0.9390444810543658
2020-02-14 16:25:13,0.9395936298736958
2020-02-14 16:47:20,0.9401427786930259
2020-02-14 17:06:38,0.9406919275123559
2020-02-14 17:10:15,0.9412410763316859
2020-02-14 19:30:11,0.941790225151016
2020-02-14 19:51:00,0.942339373970346
2020-02-14 20:30:31,0.942888522789676
2020-02-14 21:56:37,0.943437671609006
2020-02-14 22:56:24,0.943986820428336
2020-02-15 00:35:33,0.9445359692476661
2020-02-15 00:48:12,0.9450851180669961
2020-02-15 01:27:13,0.9456342668863262
2020-02-15 01:28:41,0.9461834157056562
2020-02-15 07:40:05,0.9467325645249863
2020-02-15 21:25:15,0.9472817133443163
2020-02-15 21:57:31,0.9478308621636463
2020-02-15 22:30:21,0.9483800109829764
2020-02-15 22:57:32,0.9489291598023064
2020-02-15 23:01:22,0.9494783086216365
2020-02-15 23:23:42,0.9500274574409665
2020-02-15 23:26:17,0.9505766062602966
2020-02-16 03:01:49,0.9511257550796266
2020-02-16 08:02:28,0.9516749038989566
2020-02-16 14:43:44,0.9522240527182867
2020-02-16 15:27:41,0.9527732015376167
2020-02-16 16:07:00,0.9533223503569468
2020-02-16 16:55:39,0.9538714991762768
2020-02-16 17:07:11,0.9544206479956068
2020-02-16 17:55:32,0.9549697968149369
2020-02-16 20:48:05,0.9555189456342669
2020-02-17 01:52:36,0.956068094453597
2020-02-17 02:42:59,0.956617243272927
2020-02-17 03:20:09,0.9571663920922571
2020-02-17 05:28:07,0.9577155409115871
2020-02-17 06:32:14,0.958264689730917
2020-02-17 16:23:50,0.9588138385502472
2020-02-17 17:13:11,0.9593629873695771
2020-02-17 19:15:12,0.9599121361889073
2020-02-17 21:17:52,0.9604612850082372
2020-02-18 01:48:15,0.9610104338275672
2020-02-18 13:19:31,0.9615595826468973
2020-02-18 17:07:13,0.9621087314662273
2020-02-18 19:46:55,0.9626578802855574
2020-02-18 20:04:46,0.9632070291048874
2020-02-18 21:02:15,0.9637561779242175
2020-02-19 00:40:21,0.9643053267435475
2020-02-19 04:50:27,0.9648544755628775
2020-02-19 04:55:23,0.9654036243822076
2020-02-19 15:20:41,0.9659527732015376
2020-02-19 21:21:55,0.9665019220208677
2020-02-19 23:03:00,0.9670510708401977
2020-02-20 18:30:56,0.9676002196595277
2020-02-20 19:08:44,0.9681493684788578
2020-02-20 20:03:41,0.9686985172981878
2020-02-20 20:55:45,0.9692476661175179
2020-02-21 00:15:34,0.9697968149368479
2020-02-21 01:23:49,0.970345963756178
2020-02-21 15:39:35,0.970895112575508
2020-02-21 17:05:03,0.971444261394838
2020-02-21 19:09:00,0.9719934102141681
2020-02-21 19:14:01,0.9725425590334981
2020-02-21 23:38:43,0.9730917078528282
2020-02-22 06:31:10,0.9736408566721582
2020-02-22 16:52:24,0.9741900054914882
2020-02-22 18:54:56,0.9747391543108183
2020-02-22 19:36:31,0.9752883031301482
2020-02-22 20:07:51,0.9758374519494784
2020-02-22 21:39:31,0.9763866007688083
2020-02-22 23:36:37,0.9769357495881384
2020-02-23 03:34:28,0.9774848984074684
2020-02-23 03:40:56,0.9780340472267984
2020-02-23 12:35:31,0.9785831960461285
2020-02-23 12:58:22,0.9791323448654585
2020-02-23 16:22:20,0.9796814936847886
2020-02-23 22:04:50,0.9802306425041186
2020-02-24 02:28:30,0.9807797913234486
2020-02-24 03:07:17,0.9813289401427787
2020-02-24 10:00:20,0.9818780889621087
2020-02-24 13:35:27,0.9824272377814388
2020-02-24 16:05:27,0.9829763866007688
2020-02-24 18:29:44,0.9835255354200989
2020-02-24 20:14:50,0.9840746842394289
2020-02-24 22:50:44,0.9846238330587589
2020-02-24 22:57:12,0.985172981878089
2020-02-24 23:02:55,0.985722130697419
2020-02-24 23:39:26,0.9862712795167491
2020-02-25 00:03:55,0.9868204283360791
2020-02-25 00:10:17,0.9873695771554092
2020-02-25 00:54:26,0.9879187259747392
2020-02-25 01:17:09,0.9884678747940692
2020-02-25 22:54:34,0.9890170236133993
2020-02-25 23:13:29,0.9895661724327293
2020-02-26 11:02:29,0.9901153212520594
2020-02-26 11:05:27,0.9906644700713894
2020-02-26 23:33:31,0.9912136188907194
2020-02-27 05:10:37,0.9917627677100495
2020-02-27 13:48:51,0.9923119165293794
2020-02-27 23:59:28,0.9928610653487095
2020-02-28 18:07:32,0.9934102141680395
2020-02-28 21:48:40,0.9939593629873696
2020-02-29 00:00:10,0.9945085118066996
2020-03-01 15:40:20,0.9950576606260296
2020-03-01 17:01:17,0.9956068094453597
2020-03-01 23:46:11,0.9961559582646897
2020-03-07 12:40:55,0.9967051070840198
2020-03-10 12:54:27,0.9972542559033498
2020-03-12 14:58:31,0.9978034047226798
2020-03-21 09:56:29,0.9983525535420099
2020-03-27 15:31:24,0.9989017023613399
2020-03-30 13:02:51,0.99945085118067
2020-04-01 16:29:58,1.0


==> data/all_duration_data.txt <==
0.0,0.0
5.0,0.0005494505494505495
5.0,0.001098901098901099
5.0,0.0016483516483516484
6.0,0.002197802197802198
7.0,0.002747252747252747
7.0,0.0032967032967032967
7.0,0.0038461538461538464
7.0,0.004395604395604396
7.0,0.004945054945054945
8.0,0.005494505494505494
8.0,0.006043956043956044
8.0,0.006593406593406593
8.0,0.007142857142857143
8.0,0.007692307692307693
9.0,0.008241758241758242
9.0,0.008791208791208791
9.0,0.00934065934065934
9.0,0.00989010989010989
9.0,0.010439560439560439
9.0,0.010989010989010988
9.0,0.011538461538461539
9.0,0.012087912087912088
9.0,0.012637362637362638
10.0,0.013186813186813187
10.0,0.013736263736263736
10.0,0.014285714285714285
10.0,0.014835164835164835
10.0,0.015384615384615385
10.0,0.015934065934065933
10.0,0.016483516483516484
10.0,0.01703296703296703
10.0,0.017582417582417582
10.0,0.018131868131868133
10.0,0.01868131868131868
10.0,0.019230769230769232
10.0,0.01978021978021978
10.0,0.02032967032967033
10.0,0.020879120879120878
10.0,0.02142857142857143
11.0,0.021978021978021976
11.0,0.022527472527472527
11.0,0.023076923076923078
11.0,0.023626373626373626
11.0,0.024175824175824177
11.0,0.024725274725274724
11.0,0.025274725274725275
11.0,0.025824175824175823
11.0,0.026373626373626374
11.0,0.026923076923076925
11.0,0.027472527472527472
11.0,0.028021978021978023
11.0,0.02857142857142857
11.0,0.02912087912087912
11.0,0.02967032967032967
11.0,0.03021978021978022
11.0,0.03076923076923077
11.0,0.03131868131868132
11.0,0.031868131868131866
11.0,0.03241758241758242
11.0,0.03296703296703297
11.0,0.033516483516483515
11.0,0.03406593406593406
12.0,0.03461538461538462
12.0,0.035164835164835165
12.0,0.03571428571428571
12.0,0.03626373626373627
12.0,0.036813186813186814
12.0,0.03736263736263736
12.0,0.03791208791208791
12.0,0.038461538461538464
12.0,0.03901098901098901
12.0,0.03956043956043956
12.0,0.04010989010989011
12.0,0.04065934065934066
12.0,0.04120879120879121
12.0,0.041758241758241756
12.0,0.04230769230769231
12.0,0.04285714285714286
12.0,0.043406593406593405
12.0,0.04395604395604395
12.0,0.04450549450549451
12.0,0.045054945054945054
12.0,0.0456043956043956
12.0,0.046153846153846156
13.0,0.046703296703296704
13.0,0.04725274725274725
13.0,0.0478021978021978
13.0,0.04835164835164835
13.0,0.0489010989010989
13.0,0.04945054945054945
13.0,0.05
13.0,0.05054945054945055
13.0,0.0510989010989011
13.0,0.051648351648351645
13.0,0.0521978021978022
13.0,0.05274725274725275
13.0,0.053296703296703295
13.0,0.05384615384615385
13.0,0.0543956043956044
13.0,0.054945054945054944
13.0,0.05549450549450549
13.0,0.056043956043956046
13.0,0.056593406593406594
13.0,0.05714285714285714
13.0,0.057692307692307696
13.0,0.05824175824175824
13.0,0.05879120879120879
13.0,0.05934065934065934
13.0,0.05989010989010989
13.0,0.06043956043956044
13.0,0.06098901098901099
13.0,0.06153846153846154
13.0,0.06208791208791209
13.0,0.06263736263736264
13.0,0.06318681318681318
13.0,0.06373626373626373
14.0,0.06428571428571428
14.0,0.06483516483516484
14.0,0.06538461538461539
14.0,0.06593406593406594
14.0,0.06648351648351648
14.0,0.06703296703296703
14.0,0.06758241758241758
14.0,0.06813186813186813
14.0,0.06868131868131869
14.0,0.06923076923076923
14.0,0.06978021978021978
14.0,0.07032967032967033
14.0,0.07087912087912088
14.0,0.07142857142857142
14.0,0.07197802197802197
14.0,0.07252747252747253
15.0,0.07307692307692308
15.0,0.07362637362637363
15.0,0.07417582417582418
15.0,0.07472527472527472
15.0,0.07527472527472527
15.0,0.07582417582417582
15.0,0.07637362637362638
15.0,0.07692307692307693
15.0,0.07747252747252747
15.0,0.07802197802197802
15.0,0.07857142857142857
15.0,0.07912087912087912
15.0,0.07967032967032966
15.0,0.08021978021978023
15.0,0.08076923076923077
15.0,0.08131868131868132
15.0,0.08186813186813187
15.0,0.08241758241758242
15.0,0.08296703296703296
15.0,0.08351648351648351
15.0,0.08406593406593407
15.0,0.08461538461538462
15.0,0.08516483516483517
16.0,0.08571428571428572
16.0,0.08626373626373626
16.0,0.08681318681318681
16.0,0.08736263736263736
16.0,0.0879120879120879
16.0,0.08846153846153847
16.0,0.08901098901098901
16.0,0.08956043956043956
16.0,0.09010989010989011
16.0,0.09065934065934066
16.0,0.0912087912087912
16.0,0.09175824175824175
16.0,0.09230769230769231
16.0,0.09285714285714286
16.0,0.09340659340659341
16.0,0.09395604395604396
16.0,0.0945054945054945
16.0,0.09505494505494505
16.0,0.0956043956043956
16.0,0.09615384615384616
16.0,0.0967032967032967
16.0,0.09725274725274725
16.0,0.0978021978021978
16.0,0.09835164835164835
16.0,0.0989010989010989
16.0,0.09945054945054944
16.0,0.1
16.0,0.10054945054945055
16.0,0.1010989010989011
16.0,0.10164835164835165
16.0,0.1021978021978022
17.0,0.10274725274725274
17.0,0.10329670329670329
17.0,0.10384615384615385
17.0,0.1043956043956044
17.0,0.10494505494505495
17.0,0.1054945054945055
17.0,0.10604395604395604
17.0,0.10659340659340659
17.0,0.10714285714285714
17.0,0.1076923076923077
17.0,0.10824175824175825
17.0,0.1087912087912088
17.0,0.10934065934065934
17.0,0.10989010989010989
17.0,0.11043956043956044
17.0,0.11098901098901098
17.0,0.11153846153846154
17.0,0.11208791208791209
17.0,0.11263736263736264
17.0,0.11318681318681319
17.0,0.11373626373626373
17.0,0.11428571428571428
17.0,0.11483516483516483
17.0,0.11538461538461539
18.0,0.11593406593406594
18.0,0.11648351648351649
18.0,0.11703296703296703
18.0,0.11758241758241758
18.0,0.11813186813186813
18.0,0.11868131868131868
18.0,0.11923076923076924
18.0,0.11978021978021978
18.0,0.12032967032967033
18.0,0.12087912087912088
18.0,0.12142857142857143
18.0,0.12197802197802197
18.0,0.12252747252747252
18.0,0.12307692307692308
18.0,0.12362637362637363
18.0,0.12417582417582418
18.0,0.12472527472527473
18.0,0.12527472527472527
18.0,0.12582417582417582
19.0,0.12637362637362637
19.0,0.12692307692307692
19.0,0.12747252747252746
19.0,0.128021978021978
19.0,0.12857142857142856
19.0,0.12912087912087913
19.0,0.12967032967032968
19.0,0.13021978021978023
19.0,0.13076923076923078
19.0,0.13131868131868132
19.0,0.13186813186813187
19.0,0.13241758241758242
19.0,0.13296703296703297
19.0,0.13351648351648351
19.0,0.13406593406593406
19.0,0.1346153846153846
19.0,0.13516483516483516
19.0,0.1357142857142857
19.0,0.13626373626373625
19.0,0.13681318681318683
19.0,0.13736263736263737
19.0,0.13791208791208792
19.0,0.13846153846153847
19.0,0.13901098901098902
19.0,0.13956043956043956
19.0,0.1401098901098901
20.0,0.14065934065934066
20.0,0.1412087912087912
20.0,0.14175824175824175
20.0,0.1423076923076923
20.0,0.14285714285714285
20.0,0.1434065934065934
20.0,0.14395604395604394
20.0,0.1445054945054945
20.0,0.14505494505494507
20.0,0.14560439560439561
20.0,0.14615384615384616
20.0,0.1467032967032967
20.0,0.14725274725274726
20.0,0.1478021978021978
20.0,0.14835164835164835
20.0,0.1489010989010989
21.0,0.14945054945054945
21.0,0.15
21.0,0.15054945054945054
21.0,0.1510989010989011
21.0,0.15164835164835164
21.0,0.15219780219780218
21.0,0.15274725274725276
21.0,0.1532967032967033
21.0,0.15384615384615385
21.0,0.1543956043956044
21.0,0.15494505494505495
21.0,0.1554945054945055
21.0,0.15604395604395604
21.0,0.1565934065934066
21.0,0.15714285714285714
21.0,0.1576923076923077
21.0,0.15824175824175823
21.0,0.15879120879120878
21.0,0.15934065934065933
21.0,0.15989010989010988
21.0,0.16043956043956045
21.0,0.160989010989011
21.0,0.16153846153846155
21.0,0.1620879120879121
21.0,0.16263736263736264
21.0,0.1631868131868132
21.0,0.16373626373626374
21.0,0.16428571428571428
21.0,0.16483516483516483
21.0,0.16538461538461538
21.0,0.16593406593406593
21.0,0.16648351648351647
21.0,0.16703296703296702
21.0,0.16758241758241757
21.0,0.16813186813186815
21.0,0.1686813186813187
22.0,0.16923076923076924
22.0,0.1697802197802198
22.0,0.17032967032967034
22.0,0.17087912087912088
22.0,0.17142857142857143
22.0,0.17197802197802198
22.0,0.17252747252747253
22.0,0.17307692307692307
22.0,0.17362637362637362
22.0,0.17417582417582417
22.0,0.17472527472527472
22.0,0.17527472527472526
22.0,0.1758241758241758
22.0,0.17637362637362639
22.0,0.17692307692307693
22.0,0.17747252747252748
22.0,0.17802197802197803
22.0,0.17857142857142858
22.0,0.17912087912087912
22.0,0.17967032967032967
22.0,0.18021978021978022
22.0,0.18076923076923077
22.0,0.1813186813186813
22.0,0.18186813186813186
22.0,0.1824175824175824
22.0,0.18296703296703296
22.0,0.1835164835164835
22.0,0.18406593406593408
22.0,0.18461538461538463
22.0,0.18516483516483517
22.0,0.18571428571428572
23.0,0.18626373626373627
23.0,0.18681318681318682
23.0,0.18736263736263736
23.0,0.1879120879120879
23.0,0.18846153846153846
23.0,0.189010989010989
23.0,0.18956043956043955
23.0,0.1901098901098901
23.0,0.19065934065934065
23.0,0.1912087912087912
23.0,0.19175824175824177
23.0,0.19230769230769232
23.0,0.19285714285714287
23.0,0.1934065934065934
23.0,0.19395604395604396
23.0,0.1945054945054945
23.0,0.19505494505494506
23.0,0.1956043956043956
23.0,0.19615384615384615
24.0,0.1967032967032967
24.0,0.19725274725274725
24.0,0.1978021978021978
24.0,0.19835164835164834
24.0,0.1989010989010989
24.0,0.19945054945054946
24.0,0.2
24.0,0.20054945054945056
24.0,0.2010989010989011
24.0,0.20164835164835165
24.0,0.2021978021978022
24.0,0.20274725274725275
24.0,0.2032967032967033
24.0,0.20384615384615384
24.0,0.2043956043956044
24.0,0.20494505494505494
24.0,0.20549450549450549
24.0,0.20604395604395603
25.0,0.20659340659340658
25.0,0.20714285714285716
25.0,0.2076923076923077
25.0,0.20824175824175825
25.0,0.2087912087912088
25.0,0.20934065934065935
25.0,0.2098901098901099
25.0,0.21043956043956044
25.0,0.210989010989011
25.0,0.21153846153846154
25.0,0.21208791208791208
25.0,0.21263736263736263
25.0,0.21318681318681318
25.0,0.21373626373626373
25.0,0.21428571428571427
25.0,0.21483516483516482
25.0,0.2153846153846154
25.0,0.21593406593406594
25.0,0.2164835164835165
25.0,0.21703296703296704
25.0,0.2175824175824176
25.0,0.21813186813186813
25.0,0.21868131868131868
25.0,0.21923076923076923
26.0,0.21978021978021978
26.0,0.22032967032967032
26.0,0.22087912087912087
26.0,0.22142857142857142
26.0,0.22197802197802197
26.0,0.22252747252747251
26.0,0.2230769230769231
26.0,0.22362637362637364
26.0,0.22417582417582418
26.0,0.22472527472527473
26.0,0.22527472527472528
26.0,0.22582417582417583
26.0,0.22637362637362637
26.0,0.22692307692307692
26.0,0.22747252747252747
26.0,0.22802197802197802
26.0,0.22857142857142856
26.0,0.2291208791208791
26.0,0.22967032967032966
26.0,0.2302197802197802
26.0,0.23076923076923078
26.0,0.23131868131868133
26.0,0.23186813186813188
26.0,0.23241758241758242
27.0,0.23296703296703297
27.0,0.23351648351648352
27.0,0.23406593406593407
27.0,0.23461538461538461
27.0,0.23516483516483516
27.0,0.2357142857142857
27.0,0.23626373626373626
27.0,0.2368131868131868
27.0,0.23736263736263735
27.0,0.2379120879120879
27.0,0.23846153846153847
27.0,0.23901098901098902
27.0,0.23956043956043957
27.0,0.24010989010989012
27.0,0.24065934065934066
27.0,0.2412087912087912
27.0,0.24175824175824176
27.0,0.2423076923076923
27.0,0.24285714285714285
27.0,0.2434065934065934
27.0,0.24395604395604395
28.0,0.2445054945054945
28.0,0.24505494505494504
28.0,0.2456043956043956
28.0,0.24615384615384617
28.0,0.24670329670329672
28.0,0.24725274725274726
28.0,0.2478021978021978
28.0,0.24835164835164836
28.0,0.2489010989010989
28.0,0.24945054945054945
28.0,0.25
28.0,0.25054945054945055
28.0,0.2510989010989011
28.0,0.25164835164835164
28.0,0.2521978021978022
28.0,0.25274725274725274
28.0,0.2532967032967033
28.0,0.25384615384615383
28.0,0.2543956043956044
28.0,0.2549450549450549
28.0,0.2554945054945055
28.0,0.256043956043956
29.0,0.25659340659340657
29.0,0.2571428571428571
29.0,0.25769230769230766
29.0,0.25824175824175827
29.0,0.2587912087912088
29.0,0.25934065934065936
29.0,0.2598901098901099
29.0,0.26043956043956046
29.0,0.260989010989011
29.0,0.26153846153846155
29.0,0.2620879120879121
29.0,0.26263736263736265
29.0,0.2631868131868132
29.0,0.26373626373626374
29.0,0.2642857142857143
29.0,0.26483516483516484
29.0,0.2653846153846154
29.0,0.26593406593406593
29.0,0.2664835164835165
29.0,0.26703296703296703
29.0,0.2675824175824176
29.0,0.2681318681318681
29.0,0.26868131868131867
29.0,0.2692307692307692
29.0,0.26978021978021977
29.0,0.2703296703296703
29.0,0.27087912087912086
29.0,0.2714285714285714
29.0,0.27197802197802196
29.0,0.2725274725274725
29.0,0.27307692307692305
30.0,0.27362637362637365
30.0,0.2741758241758242
30.0,0.27472527472527475
30.0,0.2752747252747253
30.0,0.27582417582417584
30.0,0.2763736263736264
30.0,0.27692307692307694
30.0,0.2774725274725275
30.0,0.27802197802197803
30.0,0.2785714285714286
30.0,0.27912087912087913
30.0,0.2796703296703297
30.0,0.2802197802197802
30.0,0.28076923076923077
30.0,0.2813186813186813
30.0,0.28186813186813187
30.0,0.2824175824175824
30.0,0.28296703296703296
30.0,0.2835164835164835
30.0,0.28406593406593406
30.0,0.2846153846153846
30.0,0.28516483516483515
30.0,0.2857142857142857
30.0,0.28626373626373625
30.0,0.2868131868131868
30.0,0.28736263736263734
30.0,0.2879120879120879
30.0,0.28846153846153844
30.0,0.289010989010989
30.0,0.2895604395604396
30.0,0.29010989010989013
30.0,0.2906593406593407
30.0,0.29120879120879123
30.0,0.2917582417582418
30.0,0.2923076923076923
30.0,0.29285714285714287
30.0,0.2934065934065934
30.0,0.29395604395604397
30.0,0.2945054945054945
30.0,0.29505494505494506
30.0,0.2956043956043956
30.0,0.29615384615384616
30.0,0.2967032967032967
30.0,0.29725274725274725
30.0,0.2978021978021978
31.0,0.29835164835164835
31.0,0.2989010989010989
31.0,0.29945054945054944
31.0,0.3
31.0,0.30054945054945054
31.0,0.3010989010989011
31.0,0.30164835164835163
31.0,0.3021978021978022
31.0,0.3027472527472527
31.0,0.3032967032967033
31.0,0.3038461538461538
31.0,0.30439560439560437
31.0,0.30494505494505497
31.0,0.3054945054945055
31.0,0.30604395604395607
31.0,0.3065934065934066
31.0,0.30714285714285716
31.0,0.3076923076923077
31.0,0.30824175824175826
31.0,0.3087912087912088
31.0,0.30934065934065935
31.0,0.3098901098901099
31.0,0.31043956043956045
32.0,0.310989010989011
32.0,0.31153846153846154
32.0,0.3120879120879121
32.0,0.31263736263736264
32.0,0.3131868131868132
32.0,0.31373626373626373
32.0,0.3142857142857143
32.0,0.3148351648351648
32.0,0.3153846153846154
32.0,0.3159340659340659
32.0,0.31648351648351647
32.0,0.317032967032967
32.0,0.31758241758241756
32.0,0.3181318681318681
32.0,0.31868131868131866
32.0,0.3192307692307692
32.0,0.31978021978021975
32.0,0.3203296703296703
33.0,0.3208791208791209
33.0,0.32142857142857145
33.0,0.321978021978022
33.0,0.32252747252747255
33.0,0.3230769230769231
33.0,0.32362637362637364
33.0,0.3241758241758242
33.0,0.32472527472527474
33.0,0.3252747252747253
33.0,0.32582417582417583
33.0,0.3263736263736264
33.0,0.3269230769230769
33.0,0.3274725274725275
33.0,0.328021978021978
34.0,0.32857142857142857
34.0,0.3291208791208791
34.0,0.32967032967032966
34.0,0.3302197802197802
34.0,0.33076923076923076
34.0,0.3313186813186813
34.0,0.33186813186813185
34.0,0.3324175824175824
34.0,0.33296703296703295
34.0,0.3335164835164835
34.0,0.33406593406593404
34.0,0.3346153846153846
34.0,0.33516483516483514
34.0,0.3357142857142857
34.0,0.3362637362637363
34.0,0.33681318681318684
34.0,0.3373626373626374
34.0,0.33791208791208793
34.0,0.3384615384615385
34.0,0.33901098901098903
35.0,0.3395604395604396
35.0,0.3401098901098901
35.0,0.34065934065934067
35.0,0.3412087912087912
35.0,0.34175824175824177
35.0,0.3423076923076923
35.0,0.34285714285714286
35.0,0.3434065934065934
35.0,0.34395604395604396
35.0,0.3445054945054945
35.0,0.34505494505494505
35.0,0.3456043956043956
35.0,0.34615384615384615
35.0,0.3467032967032967
35.0,0.34725274725274724
35.0,0.3478021978021978
35.0,0.34835164835164834
36.0,0.3489010989010989
36.0,0.34945054945054943
36.0,0.35
36.0,0.3505494505494505
36.0,0.3510989010989011
36.0,0.3516483516483516
36.0,0.3521978021978022
36.0,0.35274725274725277
36.0,0.3532967032967033
36.0,0.35384615384615387
36.0,0.3543956043956044
36.0,0.35494505494505496
36.0,0.3554945054945055
36.0,0.35604395604395606
36.0,0.3565934065934066
36.0,0.35714285714285715
36.0,0.3576923076923077
36.0,0.35824175824175825
36.0,0.3587912087912088
36.0,0.35934065934065934
37.0,0.3598901098901099
37.0,0.36043956043956044
37.0,0.360989010989011
37.0,0.36153846153846153
37.0,0.3620879120879121
37.0,0.3626373626373626
37.0,0.3631868131868132
37.0,0.3637362637362637
37.0,0.36428571428571427
37.0,0.3648351648351648
37.0,0.36538461538461536
37.0,0.3659340659340659
38.0,0.36648351648351646
38.0,0.367032967032967
38.0,0.3675824175824176
38.0,0.36813186813186816
38.0,0.3686813186813187
38.0,0.36923076923076925
38.0,0.3697802197802198
38.0,0.37032967032967035
38.0,0.3708791208791209
38.0,0.37142857142857144
38.0,0.371978021978022
38.0,0.37252747252747254
38.0,0.3730769230769231
38.0,0.37362637362637363
38.0,0.3741758241758242
38.0,0.3747252747252747
38.0,0.3752747252747253
38.0,0.3758241758241758
38.0,0.37637362637362637
38.0,0.3769230769230769
38.0,0.37747252747252746
38.0,0.378021978021978
39.0,0.37857142857142856
39.0,0.3791208791208791
39.0,0.37967032967032965
39.0,0.3802197802197802
39.0,0.38076923076923075
39.0,0.3813186813186813
39.0,0.38186813186813184
39.0,0.3824175824175824
39.0,0.382967032967033
39.0,0.38351648351648354
39.0,0.3840659340659341
39.0,0.38461538461538464
39.0,0.3851648351648352
39.0,0.38571428571428573
40.0,0.3862637362637363
40.0,0.3868131868131868
40.0,0.3873626373626374
40.0,0.3879120879120879
40.0,0.38846153846153847
40.0,0.389010989010989
40.0,0.38956043956043956
40.0,0.3901098901098901
40.0,0.39065934065934066
40.0,0.3912087912087912
40.0,0.39175824175824175
40.0,0.3923076923076923
41.0,0.39285714285714285
41.0,0.3934065934065934
41.0,0.39395604395604394
41.0,0.3945054945054945
41.0,0.39505494505494504
41.0,0.3956043956043956
41.0,0.39615384615384613
41.0,0.3967032967032967
41.0,0.39725274725274723
41.0,0.3978021978021978
41.0,0.3983516483516483
41.0,0.3989010989010989
42.0,0.3994505494505495
42.0,0.4
42.0,0.40054945054945057
42.0,0.4010989010989011
42.0,0.40164835164835166
42.0,0.4021978021978022
42.0,0.40274725274725276
42.0,0.4032967032967033
43.0,0.40384615384615385
43.0,0.4043956043956044
43.0,0.40494505494505495
43.0,0.4054945054945055
43.0,0.40604395604395604
43.0,0.4065934065934066
43.0,0.40714285714285714
43.0,0.4076923076923077
43.0,0.40824175824175823
43.0,0.4087912087912088
44.0,0.40934065934065933
44.0,0.4098901098901099
44.0,0.4104395604395604
44.0,0.41098901098901097
44.0,0.4115384615384615
44.0,0.41208791208791207
44.0,0.4126373626373626
44.0,0.41318681318681316
44.0,0.4137362637362637
44.0,0.4142857142857143
44.0,0.41483516483516486
44.0,0.4153846153846154
45.0,0.41593406593406596
45.0,0.4164835164835165
45.0,0.41703296703296705
45.0,0.4175824175824176
45.0,0.41813186813186815
45.0,0.4186813186813187
45.0,0.41923076923076924
46.0,0.4197802197802198
46.0,0.42032967032967034
46.0,0.4208791208791209
46.0,0.42142857142857143
46.0,0.421978021978022
46.0,0.4225274725274725
47.0,0.4230769230769231
47.0,0.4236263736263736
47.0,0.42417582417582417
47.0,0.4247252747252747
47.0,0.42527472527472526
47.0,0.4258241758241758
47.0,0.42637362637362636
47.0,0.4269230769230769
47.0,0.42747252747252745
47.0,0.428021978021978
48.0,0.42857142857142855
48.0,0.4291208791208791
48.0,0.42967032967032964
48.0,0.43021978021978025
49.0,0.4307692307692308
49.0,0.43131868131868134
49.0,0.4318681318681319
49.0,0.43241758241758244
49.0,0.432967032967033
49.0,0.43351648351648353
49.0,0.4340659340659341
50.0,0.4346153846153846
50.0,0.4351648351648352
50.0,0.4357142857142857
50.0,0.43626373626373627
50.0,0.4368131868131868
50.0,0.43736263736263736
50.0,0.4379120879120879
50.0,0.43846153846153846
50.0,0.439010989010989
50.0,0.43956043956043955
50.0,0.4401098901098901
50.0,0.44065934065934065
50.0,0.4412087912087912
50.0,0.44175824175824174
51.0,0.4423076923076923
51.0,0.44285714285714284
51.0,0.4434065934065934
51.0,0.44395604395604393
51.0,0.4445054945054945
51.0,0.44505494505494503
51.0,0.44560439560439563
51.0,0.4461538461538462
51.0,0.4467032967032967
51.0,0.4472527472527473
51.0,0.4478021978021978
51.0,0.44835164835164837
51.0,0.4489010989010989
52.0,0.44945054945054946
52.0,0.45
52.0,0.45054945054945056
52.0,0.4510989010989011
52.0,0.45164835164835165
52.0,0.4521978021978022
53.0,0.45274725274725275
53.0,0.4532967032967033
53.0,0.45384615384615384
53.0,0.4543956043956044
53.0,0.45494505494505494
53.0,0.4554945054945055
53.0,0.45604395604395603
53.0,0.4565934065934066
53.0,0.45714285714285713
53.0,0.4576923076923077
53.0,0.4582417582417582
53.0,0.45879120879120877
54.0,0.4593406593406593
54.0,0.45989010989010987
54.0,0.4604395604395604
54.0,0.46098901098901096
54.0,0.46153846153846156
54.0,0.4620879120879121
54.0,0.46263736263736266
54.0,0.4631868131868132
54.0,0.46373626373626375
54.0,0.4642857142857143
54.0,0.46483516483516485
54.0,0.4653846153846154
54.0,0.46593406593406594
55.0,0.4664835164835165
55.0,0.46703296703296704
55.0,0.4675824175824176
55.0,0.46813186813186813
55.0,0.4686813186813187
55.0,0.46923076923076923
55.0,0.4697802197802198
55.0,0.4703296703296703
55.0,0.47087912087912087
55.0,0.4714285714285714
55.0,0.47197802197802197
55.0,0.4725274725274725
56.0,0.47307692307692306
56.0,0.4736263736263736
56.0,0.47417582417582416
56.0,0.4747252747252747
56.0,0.47527472527472525
56.0,0.4758241758241758
56.0,0.47637362637362635
56.0,0.47692307692307695
56.0,0.4774725274725275
56.0,0.47802197802197804
56.0,0.4785714285714286
56.0,0.47912087912087914
56.0,0.4796703296703297
56.0,0.48021978021978023
56.0,0.4807692307692308
56.0,0.48131868131868133
56.0,0.4818681318681319
56.0,0.4824175824175824
57.0,0.48296703296703297
57.0,0.4835164835164835
57.0,0.48406593406593407
57.0,0.4846153846153846
57.0,0.48516483516483516
57.0,0.4857142857142857
57.0,0.48626373626373626
57.0,0.4868131868131868
57.0,0.48736263736263735
57.0,0.4879120879120879
57.0,0.48846153846153845
57.0,0.489010989010989
57.0,0.48956043956043954
57.0,0.4901098901098901
58.0,0.49065934065934064
58.0,0.4912087912087912
58.0,0.49175824175824173
58.0,0.49230769230769234
58.0,0.4928571428571429
58.0,0.49340659340659343
58.0,0.493956043956044
58.0,0.4945054945054945
58.0,0.4950549450549451
59.0,0.4956043956043956
59.0,0.49615384615384617
59.0,0.4967032967032967
59.0,0.49725274725274726
59.0,0.4978021978021978
59.0,0.49835164835164836
59.0,0.4989010989010989
59.0,0.49945054945054945
59.0,0.5
59.0,0.5005494505494505
59.0,0.5010989010989011
59.0,0.5016483516483516
59.0,0.5021978021978022
60.0,0.5027472527472527
60.0,0.5032967032967033
60.0,0.5038461538461538
60.0,0.5043956043956044
60.0,0.5049450549450549
60.0,0.5054945054945055
60.0,0.506043956043956
60.0,0.5065934065934066
60.0,0.5071428571428571
60.0,0.5076923076923077
60.0,0.5082417582417582
60.0,0.5087912087912088
60.0,0.5093406593406593
60.0,0.5098901098901099
60.0,0.5104395604395604
60.0,0.510989010989011
60.0,0.5115384615384615
60.0,0.512087912087912
60.0,0.5126373626373626
60.0,0.5131868131868131
60.0,0.5137362637362637
60.0,0.5142857142857142
60.0,0.5148351648351648
60.0,0.5153846153846153
60.0,0.515934065934066
60.0,0.5164835164835165
60.0,0.5170329670329671
60.0,0.5175824175824176
60.0,0.5181318681318682
60.0,0.5186813186813187
60.0,0.5192307692307693
60.0,0.5197802197802198
60.0,0.5203296703296704
60.0,0.5208791208791209
61.0,0.5214285714285715
61.0,0.521978021978022
61.0,0.5225274725274726
61.0,0.5230769230769231
61.0,0.5236263736263737
61.0,0.5241758241758242
61.0,0.5247252747252747
61.0,0.5252747252747253
61.0,0.5258241758241758
61.0,0.5263736263736264
61.0,0.5269230769230769
61.0,0.5274725274725275
61.0,0.528021978021978
61.0,0.5285714285714286
61.0,0.5291208791208791
61.0,0.5296703296703297
61.0,0.5302197802197802
61.0,0.5307692307692308
61.0,0.5313186813186813
61.0,0.5318681318681319
61.0,0.5324175824175824
61.0,0.532967032967033
61.0,0.5335164835164835
61.0,0.5340659340659341
61.0,0.5346153846153846
61.0,0.5351648351648352
61.0,0.5357142857142857
61.0,0.5362637362637362
61.0,0.5368131868131868
62.0,0.5373626373626373
62.0,0.5379120879120879
62.0,0.5384615384615384
62.0,0.539010989010989
62.0,0.5395604395604395
62.0,0.5401098901098901
62.0,0.5406593406593406
62.0,0.5412087912087912
62.0,0.5417582417582417
63.0,0.5423076923076923
63.0,0.5428571428571428
63.0,0.5434065934065934
63.0,0.5439560439560439
63.0,0.5445054945054945
63.0,0.545054945054945
63.0,0.5456043956043956
64.0,0.5461538461538461
64.0,0.5467032967032966
64.0,0.5472527472527473
64.0,0.5478021978021979
64.0,0.5483516483516484
64.0,0.548901098901099
64.0,0.5494505494505495
64.0,0.55
64.0,0.5505494505494506
64.0,0.5510989010989011
64.0,0.5516483516483517
65.0,0.5521978021978022
65.0,0.5527472527472528
65.0,0.5532967032967033
65.0,0.5538461538461539
65.0,0.5543956043956044
65.0,0.554945054945055
65.0,0.5554945054945055
65.0,0.5560439560439561
65.0,0.5565934065934066
65.0,0.5571428571428572
65.0,0.5576923076923077
66.0,0.5582417582417583
66.0,0.5587912087912088
66.0,0.5593406593406594
66.0,0.5598901098901099
66.0,0.5604395604395604
66.0,0.560989010989011
66.0,0.5615384615384615
66.0,0.5620879120879121
66.0,0.5626373626373626
67.0,0.5631868131868132
67.0,0.5637362637362637
67.0,0.5642857142857143
67.0,0.5648351648351648
67.0,0.5653846153846154
67.0,0.5659340659340659
67.0,0.5664835164835165
67.0,0.567032967032967
68.0,0.5675824175824176
68.0,0.5681318681318681
68.0,0.5686813186813187
68.0,0.5692307692307692
68.0,0.5697802197802198
68.0,0.5703296703296703
68.0,0.5708791208791208
68.0,0.5714285714285714
68.0,0.5719780219780219
68.0,0.5725274725274725
69.0,0.573076923076923
69.0,0.5736263736263736
69.0,0.5741758241758241
69.0,0.5747252747252747
69.0,0.5752747252747252
69.0,0.5758241758241758
69.0,0.5763736263736263
69.0,0.5769230769230769
69.0,0.5774725274725274
69.0,0.578021978021978
69.0,0.5785714285714286
69.0,0.5791208791208792
69.0,0.5796703296703297
70.0,0.5802197802197803
70.0,0.5807692307692308
70.0,0.5813186813186814
70.0,0.5818681318681319
70.0,0.5824175824175825
70.0,0.582967032967033
70.0,0.5835164835164836
70.0,0.5840659340659341
71.0,0.5846153846153846
71.0,0.5851648351648352
71.0,0.5857142857142857
71.0,0.5862637362637363
71.0,0.5868131868131868
71.0,0.5873626373626374
72.0,0.5879120879120879
72.0,0.5884615384615385
72.0,0.589010989010989
72.0,0.5895604395604396
72.0,0.5901098901098901
73.0,0.5906593406593407
73.0,0.5912087912087912
73.0,0.5917582417582418
73.0,0.5923076923076923
73.0,0.5928571428571429
73.0,0.5934065934065934
73.0,0.593956043956044
73.0,0.5945054945054945
73.0,0.595054945054945
74.0,0.5956043956043956
74.0,0.5961538461538461
74.0,0.5967032967032967
74.0,0.5972527472527472
74.0,0.5978021978021978
74.0,0.5983516483516483
75.0,0.5989010989010989
75.0,0.5994505494505494
75.0,0.6
75.0,0.6005494505494505
75.0,0.6010989010989011
75.0,0.6016483516483516
75.0,0.6021978021978022
75.0,0.6027472527472527
76.0,0.6032967032967033
76.0,0.6038461538461538
76.0,0.6043956043956044
76.0,0.6049450549450549
76.0,0.6054945054945055
76.0,0.606043956043956
77.0,0.6065934065934065
77.0,0.6071428571428571
77.0,0.6076923076923076
77.0,0.6082417582417582
77.0,0.6087912087912087
78.0,0.6093406593406593
78.0,0.6098901098901099
78.0,0.6104395604395605
78.0,0.610989010989011
79.0,0.6115384615384616
79.0,0.6120879120879121
79.0,0.6126373626373627
79.0,0.6131868131868132
79.0,0.6137362637362638
79.0,0.6142857142857143
80.0,0.6148351648351649
80.0,0.6153846153846154
80.0,0.615934065934066
80.0,0.6164835164835165
81.0,0.6170329670329671
81.0,0.6175824175824176
81.0,0.6181318681318682
81.0,0.6186813186813187
81.0,0.6192307692307693
82.0,0.6197802197802198
82.0,0.6203296703296703
82.0,0.6208791208791209
82.0,0.6214285714285714
82.0,0.621978021978022
82.0,0.6225274725274725
82.0,0.6230769230769231
82.0,0.6236263736263736
82.0,0.6241758241758242
83.0,0.6247252747252747
83.0,0.6252747252747253
83.0,0.6258241758241758
83.0,0.6263736263736264
83.0,0.6269230769230769
84.0,0.6274725274725275
84.0,0.628021978021978
84.0,0.6285714285714286
84.0,0.6291208791208791
84.0,0.6296703296703297
84.0,0.6302197802197802
84.0,0.6307692307692307
84.0,0.6313186813186813
85.0,0.6318681318681318
85.0,0.6324175824175824
85.0,0.6329670329670329
85.0,0.6335164835164835
85.0,0.634065934065934
86.0,0.6346153846153846
86.0,0.6351648351648351
86.0,0.6357142857142857
86.0,0.6362637362637362
86.0,0.6368131868131868
86.0,0.6373626373626373
87.0,0.6379120879120879
87.0,0.6384615384615384
87.0,0.639010989010989
87.0,0.6395604395604395
87.0,0.6401098901098901
87.0,0.6406593406593406
87.0,0.6412087912087913
87.0,0.6417582417582418
88.0,0.6423076923076924
88.0,0.6428571428571429
88.0,0.6434065934065935
88.0,0.643956043956044
88.0,0.6445054945054945
88.0,0.6450549450549451
88.0,0.6456043956043956
88.0,0.6461538461538462
89.0,0.6467032967032967
89.0,0.6472527472527473
89.0,0.6478021978021978
89.0,0.6483516483516484
89.0,0.6489010989010989
90.0,0.6494505494505495
90.0,0.65
90.0,0.6505494505494506
90.0,0.6510989010989011
90.0,0.6516483516483517
90.0,0.6521978021978022
90.0,0.6527472527472528
90.0,0.6532967032967033
91.0,0.6538461538461539
91.0,0.6543956043956044
91.0,0.654945054945055
91.0,0.6554945054945055
92.0,0.656043956043956
92.0,0.6565934065934066
92.0,0.6571428571428571
92.0,0.6576923076923077
93.0,0.6582417582417582
93.0,0.6587912087912088
93.0,0.6593406593406593
93.0,0.6598901098901099
94.0,0.6604395604395604
94.0,0.660989010989011
94.0,0.6615384615384615
94.0,0.6620879120879121
94.0,0.6626373626373626
94.0,0.6631868131868132
94.0,0.6637362637362637
94.0,0.6642857142857143
95.0,0.6648351648351648
95.0,0.6653846153846154
96.0,0.6659340659340659
96.0,0.6664835164835164
96.0,0.667032967032967
96.0,0.6675824175824175
96.0,0.6681318681318681
96.0,0.6686813186813186
96.0,0.6692307692307692
96.0,0.6697802197802197
97.0,0.6703296703296703
97.0,0.6708791208791208
97.0,0.6714285714285714
97.0,0.6719780219780219
98.0,0.6725274725274726
98.0,0.6730769230769231
98.0,0.6736263736263737
98.0,0.6741758241758242
98.0,0.6747252747252748
98.0,0.6752747252747253
98.0,0.6758241758241759
98.0,0.6763736263736264
99.0,0.676923076923077
99.0,0.6774725274725275
99.0,0.6780219780219781
99.0,0.6785714285714286
99.0,0.6791208791208792
100.0,0.6796703296703297
100.0,0.6802197802197802
100.0,0.6807692307692308
100.0,0.6813186813186813
100.0,0.6818681318681319
100.0,0.6824175824175824
100.0,0.682967032967033
101.0,0.6835164835164835
101.0,0.6840659340659341
101.0,0.6846153846153846
101.0,0.6851648351648352
101.0,0.6857142857142857
101.0,0.6862637362637363
102.0,0.6868131868131868
102.0,0.6873626373626374
102.0,0.6879120879120879
102.0,0.6884615384615385
103.0,0.689010989010989
103.0,0.6895604395604396
103.0,0.6901098901098901
104.0,0.6906593406593406
104.0,0.6912087912087912
105.0,0.6917582417582417
105.0,0.6923076923076923
105.0,0.6928571428571428
105.0,0.6934065934065934
105.0,0.6939560439560439
105.0,0.6945054945054945
105.0,0.695054945054945
105.0,0.6956043956043956
106.0,0.6961538461538461
106.0,0.6967032967032967
106.0,0.6972527472527472
107.0,0.6978021978021978
107.0,0.6983516483516483
107.0,0.6989010989010989
107.0,0.6994505494505494
108.0,0.7
108.0,0.7005494505494505
108.0,0.701098901098901
109.0,0.7016483516483516
109.0,0.7021978021978021
109.0,0.7027472527472527
109.0,0.7032967032967032
109.0,0.7038461538461539
109.0,0.7043956043956044
109.0,0.704945054945055
109.0,0.7054945054945055
110.0,0.7060439560439561
110.0,0.7065934065934066
110.0,0.7071428571428572
110.0,0.7076923076923077
110.0,0.7082417582417583
111.0,0.7087912087912088
111.0,0.7093406593406594
111.0,0.7098901098901099
112.0,0.7104395604395605
112.0,0.710989010989011
112.0,0.7115384615384616
112.0,0.7120879120879121
112.0,0.7126373626373627
112.0,0.7131868131868132
112.0,0.7137362637362638
113.0,0.7142857142857143
113.0,0.7148351648351648
113.0,0.7153846153846154
114.0,0.7159340659340659
114.0,0.7164835164835165
114.0,0.717032967032967
114.0,0.7175824175824176
114.0,0.7181318681318681
114.0,0.7186813186813187
114.0,0.7192307692307692
115.0,0.7197802197802198
116.0,0.7203296703296703
116.0,0.7208791208791209
116.0,0.7214285714285714
116.0,0.721978021978022
116.0,0.7225274725274725
116.0,0.7230769230769231
116.0,0.7236263736263736
117.0,0.7241758241758242
117.0,0.7247252747252747
117.0,0.7252747252747253
117.0,0.7258241758241758
117.0,0.7263736263736263
117.0,0.7269230769230769
117.0,0.7274725274725274
118.0,0.728021978021978
118.0,0.7285714285714285
118.0,0.7291208791208791
118.0,0.7296703296703296
118.0,0.7302197802197802
119.0,0.7307692307692307
119.0,0.7313186813186813
119.0,0.7318681318681318
119.0,0.7324175824175824
119.0,0.7329670329670329
119.0,0.7335164835164835
119.0,0.734065934065934
119.0,0.7346153846153847
119.0,0.7351648351648352
119.0,0.7357142857142858
119.0,0.7362637362637363
119.0,0.7368131868131869
119.0,0.7373626373626374
119.0,0.737912087912088
120.0,0.7384615384615385
120.0,0.739010989010989
120.0,0.7395604395604396
120.0,0.7401098901098901
120.0,0.7406593406593407
120.0,0.7412087912087912
120.0,0.7417582417582418
120.0,0.7423076923076923
121.0,0.7428571428571429
121.0,0.7434065934065934
121.0,0.743956043956044
121.0,0.7445054945054945
121.0,0.7450549450549451
122.0,0.7456043956043956
122.0,0.7461538461538462
122.0,0.7467032967032967
122.0,0.7472527472527473
122.0,0.7478021978021978
123.0,0.7483516483516484
123.0,0.7489010989010989
123.0,0.7494505494505495
124.0,0.75
124.0,0.7505494505494505
124.0,0.7510989010989011
124.0,0.7516483516483516
125.0,0.7521978021978022
125.0,0.7527472527472527
125.0,0.7532967032967033
125.0,0.7538461538461538
125.0,0.7543956043956044
125.0,0.7549450549450549
126.0,0.7554945054945055
126.0,0.756043956043956
126.0,0.7565934065934066
126.0,0.7571428571428571
126.0,0.7576923076923077
127.0,0.7582417582417582
127.0,0.7587912087912088
127.0,0.7593406593406593
127.0,0.7598901098901099
127.0,0.7604395604395604
127.0,0.760989010989011
127.0,0.7615384615384615
127.0,0.762087912087912
127.0,0.7626373626373626
127.0,0.7631868131868131
127.0,0.7637362637362637
128.0,0.7642857142857142
128.0,0.7648351648351648
128.0,0.7653846153846153
128.0,0.765934065934066
128.0,0.7664835164835165
128.0,0.7670329670329671
129.0,0.7675824175824176
129.0,0.7681318681318682
129.0,0.7686813186813187
129.0,0.7692307692307693
129.0,0.7697802197802198
129.0,0.7703296703296704
129.0,0.7708791208791209
129.0,0.7714285714285715
129.0,0.771978021978022
129.0,0.7725274725274726
129.0,0.7730769230769231
130.0,0.7736263736263737
130.0,0.7741758241758242
130.0,0.7747252747252747
131.0,0.7752747252747253
131.0,0.7758241758241758
131.0,0.7763736263736264
131.0,0.7769230769230769
131.0,0.7774725274725275
131.0,0.778021978021978
131.0,0.7785714285714286
132.0,0.7791208791208791
132.0,0.7796703296703297
132.0,0.7802197802197802
132.0,0.7807692307692308
133.0,0.7813186813186813
133.0,0.7818681318681319
133.0,0.7824175824175824
133.0,0.782967032967033
134.0,0.7835164835164835
134.0,0.7840659340659341
135.0,0.7846153846153846
135.0,0.7851648351648352
135.0,0.7857142857142857
135.0,0.7862637362637362
135.0,0.7868131868131868
135.0,0.7873626373626373
136.0,0.7879120879120879
136.0,0.7884615384615384
136.0,0.789010989010989
136.0,0.7895604395604395
136.0,0.7901098901098901
137.0,0.7906593406593406
137.0,0.7912087912087912
137.0,0.7917582417582417
137.0,0.7923076923076923
137.0,0.7928571428571428
138.0,0.7934065934065934
138.0,0.7939560439560439
138.0,0.7945054945054945
138.0,0.795054945054945
139.0,0.7956043956043956
139.0,0.7961538461538461
139.0,0.7967032967032966
139.0,0.7972527472527473
140.0,0.7978021978021979
140.0,0.7983516483516484
140.0,0.798901098901099
140.0,0.7994505494505495
141.0,0.8
141.0,0.8005494505494506
141.0,0.8010989010989011
142.0,0.8016483516483517
142.0,0.8021978021978022
142.0,0.8027472527472528
143.0,0.8032967032967033
143.0,0.8038461538461539
143.0,0.8043956043956044
143.0,0.804945054945055
143.0,0.8054945054945055
144.0,0.8060439560439561
144.0,0.8065934065934066
144.0,0.8071428571428572
145.0,0.8076923076923077
146.0,0.8082417582417583
146.0,0.8087912087912088
146.0,0.8093406593406594
147.0,0.8098901098901099
147.0,0.8104395604395604
147.0,0.810989010989011
148.0,0.8115384615384615
148.0,0.8120879120879121
149.0,0.8126373626373626
149.0,0.8131868131868132
149.0,0.8137362637362637
149.0,0.8142857142857143
149.0,0.8148351648351648
149.0,0.8153846153846154
150.0,0.8159340659340659
150.0,0.8164835164835165
150.0,0.817032967032967
151.0,0.8175824175824176
151.0,0.8181318681318681
152.0,0.8186813186813187
152.0,0.8192307692307692
152.0,0.8197802197802198
153.0,0.8203296703296703
153.0,0.8208791208791208
154.0,0.8214285714285714
154.0,0.8219780219780219
155.0,0.8225274725274725
155.0,0.823076923076923
155.0,0.8236263736263736
155.0,0.8241758241758241
155.0,0.8247252747252747
155.0,0.8252747252747252
155.0,0.8258241758241758
155.0,0.8263736263736263
155.0,0.8269230769230769
156.0,0.8274725274725274
156.0,0.828021978021978
156.0,0.8285714285714286
157.0,0.8291208791208792
157.0,0.8296703296703297
157.0,0.8302197802197803
158.0,0.8307692307692308
158.0,0.8313186813186814
158.0,0.8318681318681319
159.0,0.8324175824175825
159.0,0.832967032967033
160.0,0.8335164835164836
160.0,0.8340659340659341
160.0,0.8346153846153846
161.0,0.8351648351648352
161.0,0.8357142857142857
161.0,0.8362637362637363
162.0,0.8368131868131868
162.0,0.8373626373626374
163.0,0.8379120879120879
163.0,0.8384615384615385
166.0,0.839010989010989
166.0,0.8395604395604396
166.0,0.8401098901098901
167.0,0.8406593406593407
167.0,0.8412087912087912
168.0,0.8417582417582418
168.0,0.8423076923076923
168.0,0.8428571428571429
169.0,0.8434065934065934
169.0,0.843956043956044
169.0,0.8445054945054945
170.0,0.845054945054945
171.0,0.8456043956043956
171.0,0.8461538461538461
171.0,0.8467032967032967
171.0,0.8472527472527472
171.0,0.8478021978021978
172.0,0.8483516483516483
173.0,0.8489010989010989
173.0,0.8494505494505494
174.0,0.85
174.0,0.8505494505494505
175.0,0.8510989010989011
175.0,0.8516483516483516
175.0,0.8521978021978022
175.0,0.8527472527472527
175.0,0.8532967032967033
175.0,0.8538461538461538
176.0,0.8543956043956044
176.0,0.8549450549450549
176.0,0.8554945054945055
177.0,0.856043956043956
177.0,0.8565934065934065
177.0,0.8571428571428571
177.0,0.8576923076923076
177.0,0.8582417582417582
178.0,0.8587912087912087
179.0,0.8593406593406593
179.0,0.8598901098901099
179.0,0.8604395604395605
179.0,0.860989010989011
179.0,0.8615384615384616
180.0,0.8620879120879121
181.0,0.8626373626373627
181.0,0.8631868131868132
181.0,0.8637362637362638
181.0,0.8642857142857143
181.0,0.8648351648351649
182.0,0.8653846153846154
183.0,0.865934065934066
183.0,0.8664835164835165
184.0,0.8670329670329671
184.0,0.8675824175824176
185.0,0.8681318681318682
185.0,0.8686813186813187
186.0,0.8692307692307693
186.0,0.8697802197802198
186.0,0.8703296703296703
186.0,0.8708791208791209
187.0,0.8714285714285714
187.0,0.871978021978022
187.0,0.8725274725274725
187.0,0.8730769230769231
188.0,0.8736263736263736
188.0,0.8741758241758242
188.0,0.8747252747252747
189.0,0.8752747252747253
189.0,0.8758241758241758
189.0,0.8763736263736264
190.0,0.8769230769230769
191.0,0.8774725274725275
192.0,0.878021978021978
192.0,0.8785714285714286
192.0,0.8791208791208791
193.0,0.8796703296703297
193.0,0.8802197802197802
193.0,0.8807692307692307
194.0,0.8813186813186813
194.0,0.8818681318681318
194.0,0.8824175824175824
194.0,0.8829670329670329
195.0,0.8835164835164835
195.0,0.884065934065934
195.0,0.8846153846153846
196.0,0.8851648351648351
196.0,0.8857142857142857
196.0,0.8862637362637362
197.0,0.8868131868131868
198.0,0.8873626373626373
198.0,0.8879120879120879
200.0,0.8884615384615384
200.0,0.889010989010989
201.0,0.8895604395604395
201.0,0.8901098901098901
202.0,0.8906593406593406
202.0,0.8912087912087913
203.0,0.8917582417582418
203.0,0.8923076923076924
203.0,0.8928571428571429
204.0,0.8934065934065935
205.0,0.893956043956044
205.0,0.8945054945054945
205.0,0.8950549450549451
206.0,0.8956043956043956
207.0,0.8961538461538462
207.0,0.8967032967032967
208.0,0.8972527472527473
208.0,0.8978021978021978
208.0,0.8983516483516484
208.0,0.8989010989010989
209.0,0.8994505494505495
209.0,0.9
210.0,0.9005494505494506
210.0,0.9010989010989011
210.0,0.9016483516483517
211.0,0.9021978021978022
212.0,0.9027472527472528
213.0,0.9032967032967033
215.0,0.9038461538461539
216.0,0.9043956043956044
217.0,0.904945054945055
217.0,0.9054945054945055
219.0,0.906043956043956
220.0,0.9065934065934066
220.0,0.9071428571428571
220.0,0.9076923076923077
220.0,0.9082417582417582
220.0,0.9087912087912088
220.0,0.9093406593406593
221.0,0.9098901098901099
221.0,0.9104395604395604
222.0,0.910989010989011
222.0,0.9115384615384615
222.0,0.9120879120879121
223.0,0.9126373626373626
224.0,0.9131868131868132
224.0,0.9137362637362637
225.0,0.9142857142857143
225.0,0.9148351648351648
225.0,0.9153846153846154
226.0,0.9159340659340659
226.0,0.9164835164835164
226.0,0.917032967032967
227.0,0.9175824175824175
227.0,0.9181318681318681
229.0,0.9186813186813186
230.0,0.9192307692307692
232.0,0.9197802197802197
233.0,0.9203296703296703
234.0,0.9208791208791208
234.0,0.9214285714285714
234.0,0.9219780219780219
235.0,0.9225274725274726
236.0,0.9230769230769231
236.0,0.9236263736263737
236.0,0.9241758241758242
237.0,0.9247252747252748
237.0,0.9252747252747253
237.0,0.9258241758241759
238.0,0.9263736263736264
238.0,0.926923076923077
239.0,0.9274725274725275
240.0,0.9280219780219781
241.0,0.9285714285714286
242.0,0.9291208791208792
246.0,0.9296703296703297
246.0,0.9302197802197802
249.0,0.9307692307692308
250.0,0.9313186813186813
250.0,0.9318681318681319
250.0,0.9324175824175824
251.0,0.932967032967033
252.0,0.9335164835164835
252.0,0.9340659340659341
252.0,0.9346153846153846
253.0,0.9351648351648352
253.0,0.9357142857142857
253.0,0.9362637362637363
255.0,0.9368131868131868
257.0,0.9373626373626374
258.0,0.9379120879120879
258.0,0.9384615384615385
258.0,0.939010989010989
258.0,0.9395604395604396
259.0,0.9401098901098901
261.0,0.9406593406593406
261.0,0.9412087912087912
261.0,0.9417582417582417
261.0,0.9423076923076923
262.0,0.9428571428571428
262.0,0.9434065934065934
263.0,0.9439560439560439
263.0,0.9445054945054945
264.0,0.945054945054945
264.0,0.9456043956043956
264.0,0.9461538461538461
264.0,0.9467032967032967
265.0,0.9472527472527472
265.0,0.9478021978021978
266.0,0.9483516483516483
266.0,0.9489010989010989
267.0,0.9494505494505494
270.0,0.95
271.0,0.9505494505494505
272.0,0.951098901098901
273.0,0.9516483516483516
274.0,0.9521978021978021
275.0,0.9527472527472527
277.0,0.9532967032967032
277.0,0.9538461538461539
279.0,0.9543956043956044
281.0,0.954945054945055
282.0,0.9554945054945055
286.0,0.9560439560439561
286.0,0.9565934065934066
286.0,0.9571428571428572
287.0,0.9576923076923077
288.0,0.9582417582417583
289.0,0.9587912087912088
291.0,0.9593406593406594
293.0,0.9598901098901099
293.0,0.9604395604395605
294.0,0.960989010989011
295.0,0.9615384615384616
295.0,0.9620879120879121
296.0,0.9626373626373627
299.0,0.9631868131868132
300.0,0.9637362637362638
300.0,0.9642857142857143
301.0,0.9648351648351648
301.0,0.9653846153846154
304.0,0.9659340659340659
305.0,0.9664835164835165
308.0,0.967032967032967
310.0,0.9675824175824176
311.0,0.9681318681318681
313.0,0.9686813186813187
314.0,0.9692307692307692
315.0,0.9697802197802198
316.0,0.9703296703296703
322.0,0.9708791208791209
323.0,0.9714285714285714
328.0,0.971978021978022
328.0,0.9725274725274725
328.0,0.9730769230769231
331.0,0.9736263736263736
332.0,0.9741758241758242
334.0,0.9747252747252747
334.0,0.9752747252747253
334.0,0.9758241758241758
335.0,0.9763736263736263
337.0,0.9769230769230769
338.0,0.9774725274725274
342.0,0.978021978021978
344.0,0.9785714285714285
350.0,0.9791208791208791
350.0,0.9796703296703296
358.0,0.9802197802197802
358.0,0.9807692307692307
363.0,0.9813186813186813
373.0,0.9818681318681318
374.0,0.9824175824175824
376.0,0.9829670329670329
381.0,0.9835164835164835
387.0,0.984065934065934
389.0,0.9846153846153847
394.0,0.9851648351648352
394.0,0.9857142857142858
394.0,0.9862637362637363
403.0,0.9868131868131869
408.0,0.9873626373626374
409.0,0.987912087912088
413.0,0.9884615384615385
423.0,0.989010989010989
429.0,0.9895604395604396
430.0,0.9901098901098901
433.0,0.9906593406593407
443.0,0.9912087912087912
448.0,0.9917582417582418
470.0,0.9923076923076923
489.0,0.9928571428571429
498.0,0.9934065934065934
524.0,0.993956043956044
526.0,0.9945054945054945
557.0,0.9950549450549451
559.0,0.9956043956043956
563.0,0.9961538461538462
600.0,0.9967032967032967
625.0,0.9972527472527473
638.0,0.9978021978021978
684.0,0.9983516483516484
788.0,0.9989010989010989
990.0,0.9994505494505495
1893.0,1.0


==> data/all_engage_data.txt <==
0.0,0.0
0.0,0.0005494505494505495
0.0,0.001098901098901099
0.0,0.0016483516483516484
0.0,0.002197802197802198
0.0,0.002747252747252747
0.0,0.0032967032967032967
0.0,0.0038461538461538464
0.0,0.004395604395604396
0.0,0.004945054945054945
0.0,0.005494505494505494
0.0,0.006043956043956044
0.0,0.006593406593406593
0.0,0.007142857142857143
0.0,0.007692307692307693
0.0,0.008241758241758242
0.0,0.008791208791208791
0.0,0.00934065934065934
0.0,0.00989010989010989
0.0,0.010439560439560439
0.0,0.010989010989010988
0.0,0.011538461538461539
0.0,0.012087912087912088
0.0,0.012637362637362638
0.0,0.013186813186813187
0.0,0.013736263736263736
0.0,0.014285714285714285
0.0,0.014835164835164835
0.0,0.015384615384615385
0.0,0.015934065934065933
0.0,0.016483516483516484
0.0,0.01703296703296703
0.0,0.017582417582417582
0.0,0.018131868131868133
0.0,0.01868131868131868
0.0,0.019230769230769232
0.0,0.01978021978021978
0.0,0.02032967032967033
0.0,0.020879120879120878
0.0,0.02142857142857143
0.0,0.021978021978021976
0.0,0.022527472527472527
0.0,0.023076923076923078
0.0,0.023626373626373626
0.0,0.024175824175824177
0.0,0.024725274725274724
0.0,0.025274725274725275
0.0,0.025824175824175823
0.0,0.026373626373626374
0.0,0.026923076923076925
0.0,0.027472527472527472
0.0,0.028021978021978023
0.0,0.02857142857142857
0.0,0.02912087912087912
0.0,0.02967032967032967
0.0,0.03021978021978022
0.0,0.03076923076923077
0.0,0.03131868131868132
0.0,0.031868131868131866
0.0,0.03241758241758242
0.0,0.03296703296703297
0.0,0.033516483516483515
0.0,0.03406593406593406
0.0,0.03461538461538462
0.0,0.035164835164835165
0.0,0.03571428571428571
0.0,0.03626373626373627
0.0,0.036813186813186814
0.0,0.03736263736263736
0.0,0.03791208791208791
0.0,0.038461538461538464
0.0,0.03901098901098901
0.0,0.03956043956043956
0.0,0.04010989010989011
0.0,0.04065934065934066
0.0,0.04120879120879121
0.0,0.041758241758241756
0.0,0.04230769230769231
0.0,0.04285714285714286
0.0,0.043406593406593405
0.0,0.04395604395604395
0.0,0.04450549450549451
0.0,0.045054945054945054
0.0,0.0456043956043956
0.0,0.046153846153846156
0.0,0.046703296703296704
0.0,0.04725274725274725
0.0,0.0478021978021978
0.0,0.04835164835164835
0.0,0.0489010989010989
0.0,0.04945054945054945
0.0,0.05
0.0,0.05054945054945055
0.0,0.0510989010989011
0.0,0.051648351648351645
0.0,0.0521978021978022
0.0,0.05274725274725275
0.0,0.053296703296703295
0.0,0.05384615384615385
0.0,0.0543956043956044
0.0,0.054945054945054944
0.0,0.05549450549450549
0.0,0.056043956043956046
0.0,0.056593406593406594
0.0,0.05714285714285714
0.0,0.057692307692307696
0.0,0.05824175824175824
0.0,0.05879120879120879
0.0,0.05934065934065934
0.0,0.05989010989010989
0.0,0.06043956043956044
0.0,0.06098901098901099
0.0,0.06153846153846154
0.0,0.06208791208791209
0.0,0.06263736263736264
0.0,0.06318681318681318
0.0,0.06373626373626373
0.0,0.06428571428571428
0.0,0.06483516483516484
0.0,0.06538461538461539
0.0,0.06593406593406594
0.0,0.06648351648351648
0.0,0.06703296703296703
0.0,0.06758241758241758
0.0,0.06813186813186813
0.0,0.06868131868131869
0.0,0.06923076923076923
0.0,0.06978021978021978
0.0,0.07032967032967033
0.0,0.07087912087912088
0.0,0.07142857142857142
0.0,0.07197802197802197
0.0,0.07252747252747253
0.0,0.07307692307692308
0.0,0.07362637362637363
0.0,0.07417582417582418
0.0,0.07472527472527472
0.0,0.07527472527472527
0.0,0.07582417582417582
0.0,0.07637362637362638
0.0,0.07692307692307693
0.0,0.07747252747252747
0.0,0.07802197802197802
0.0,0.07857142857142857
0.0,0.07912087912087912
0.0,0.07967032967032966
0.0,0.08021978021978023
0.0,0.08076923076923077
0.0,0.08131868131868132
0.0,0.08186813186813187
0.0,0.08241758241758242
0.0,0.08296703296703296
0.0,0.08351648351648351
0.0,0.08406593406593407
0.0,0.08461538461538462
0.0,0.08516483516483517
0.0,0.08571428571428572
0.0,0.08626373626373626
0.0,0.08681318681318681
0.0,0.08736263736263736
0.0,0.0879120879120879
0.0,0.08846153846153847
0.0,0.08901098901098901
0.0,0.08956043956043956
0.0,0.09010989010989011
0.0,0.09065934065934066
0.0,0.0912087912087912
0.0,0.09175824175824175
0.0,0.09230769230769231
0.0,0.09285714285714286
0.0,0.09340659340659341
0.0,0.09395604395604396
0.0,0.0945054945054945
0.0,0.09505494505494505
0.0,0.0956043956043956
0.0,0.09615384615384616
0.0,0.0967032967032967
0.0,0.09725274725274725
0.0,0.0978021978021978
0.0,0.09835164835164835
0.0,0.0989010989010989
0.0,0.09945054945054944
0.0,0.1
0.0,0.10054945054945055
0.0,0.1010989010989011
0.0,0.10164835164835165
0.0,0.1021978021978022
0.0,0.10274725274725274
0.0,0.10329670329670329
0.0,0.10384615384615385
0.0,0.1043956043956044
0.0,0.10494505494505495
0.0,0.1054945054945055
0.0,0.10604395604395604
0.0,0.10659340659340659
0.0,0.10714285714285714
0.0,0.1076923076923077
0.0,0.10824175824175825
0.0,0.1087912087912088
0.0,0.10934065934065934
0.0,0.10989010989010989
0.0,0.11043956043956044
0.0,0.11098901098901098
0.0,0.11153846153846154
0.0,0.11208791208791209
0.0,0.11263736263736264
0.0,0.11318681318681319
0.0,0.11373626373626373
0.0,0.11428571428571428
0.0,0.11483516483516483
0.0,0.11538461538461539
0.0,0.11593406593406594
0.0,0.11648351648351649
0.0,0.11703296703296703
0.0,0.11758241758241758
0.0,0.11813186813186813
0.0,0.11868131868131868
0.0,0.11923076923076924
0.0,0.11978021978021978
0.0,0.12032967032967033
0.0,0.12087912087912088
0.0,0.12142857142857143
0.0,0.12197802197802197
0.0,0.12252747252747252
0.0,0.12307692307692308
0.0,0.12362637362637363
0.0,0.12417582417582418
0.0,0.12472527472527473
0.0,0.12527472527472527
0.0,0.12582417582417582
0.0,0.12637362637362637
0.0,0.12692307692307692
0.0,0.12747252747252746
0.0,0.128021978021978
0.0,0.12857142857142856
0.0,0.12912087912087913
0.0,0.12967032967032968
0.0,0.13021978021978023
0.0,0.13076923076923078
0.0,0.13131868131868132
0.0,0.13186813186813187
0.0,0.13241758241758242
0.0,0.13296703296703297
0.0,0.13351648351648351
0.0,0.13406593406593406
0.0,0.1346153846153846
0.0,0.13516483516483516
0.0,0.1357142857142857
0.0,0.13626373626373625
0.0,0.13681318681318683
0.043478260869565216,0.13736263736263737
0.07727975270479134,0.13791208791208792
0.09738452977184196,0.13846153846153847
0.09790483649892304,0.13901098901098902
0.1072961373390558,0.13956043956043956
0.11402508551881414,0.1401098901098901
0.11499540018399264,0.14065934065934066
0.11609008590666356,0.1412087912087912
0.1177171093605634,0.14175824175824175
0.1272264631043257,0.1423076923076923
0.13428827215756492,0.14285714285714285
0.1403225806451613,0.1434065934065934
0.1466275659824047,0.14395604395604394
0.1509433962264151,0.1445054945054945
0.15136226034308778,0.14505494505494507
0.1669449081803005,0.14560439560439561
0.17142857142857143,0.14615384615384616
0.17324495329918652,0.1467032967032967
0.1791304347826087,0.14725274725274726
0.18,0.1478021978021978
0.19,0.14835164835164835
0.19090909090909092,0.1489010989010989
0.1926782273603083,0.14945054945054945
0.19723865877712032,0.15
0.19880715705765406,0.15054945054945054
0.21164021164021166,0.1510989010989011
0.2142857142857143,0.15164835164835164
0.21845417663580569,0.15219780219780218
0.21964229683087544,0.15274725274725276
0.22271714922048996,0.1532967032967033
0.22779043280182232,0.15384615384615385
0.2363636363636364,0.1543956043956044
0.24057738572574178,0.15494505494505495
0.2432244614315497,0.1554945054945055
0.24826216484607747,0.15604395604395604
0.2555555555555556,0.1565934065934066
0.2607561929595828,0.15714285714285714
0.2625,0.1576923076923077
0.26404913610010905,0.15824175824175823
0.26519949335022164,0.15879120879120878
0.267379679144385,0.15934065934065933
0.27829313543599254,0.15989010989010988
0.2864698104892023,0.16043956043956045
0.2869166029074216,0.160989010989011
0.28735632183908044,0.16153846153846155
0.29130434782608694,0.1620879120879121
0.29239766081871343,0.16263736263736264
0.300187617260788,0.1631868131868132
0.3003003003003003,0.16373626373626374
0.30055817947617003,0.16428571428571428
0.303951367781155,0.16483516483516483
0.3103983445421624,0.16538461538461538
0.3144654088050315,0.16593406593406593
0.31620553359683795,0.16648351648351647
0.31678986272439286,0.16703296703296702
0.3180661577608142,0.16758241758241757
0.3184713375796179,0.16813186813186815
0.32310177705977383,0.1686813186813187
0.32679738562091504,0.16923076923076924
0.3294736842105263,0.1697802197802198
0.33003300330033003,0.17032967032967034
0.3308519437551696,0.17087912087912088
0.33783783783783783,0.17142857142857143
0.33825338253382536,0.17197802197802198
0.33865836554578727,0.17252747252747253
0.3434065934065934,0.17307692307692307
0.3508771929824561,0.17362637362637362
0.3518990413784735,0.17417582417582417
0.35211267605633806,0.17472527472527472
0.35238095238095235,0.17527472527472526
0.3567972907595549,0.1758241758241758
0.35799522673031026,0.17637362637362639
0.358500814774579,0.17692307692307693
0.36015756893640966,0.17747252747252748
0.36363636363636365,0.17802197802197803
0.3637833468067906,0.17857142857142858
0.3643935450286309,0.17912087912087912
0.37002775208140615,0.17967032967032967
0.37507814127943323,0.18021978021978022
0.37593984962406013,0.18076923076923077
0.37593984962406013,0.1813186813186813
0.37790697674418605,0.18186813186813186
0.37870927578335756,0.1824175824175824
0.3788476716653512,0.18296703296703296
0.38167938931297707,0.1835164835164835
0.38204393505253104,0.18406593406593408
0.3824091778202677,0.18461538461538463
0.38482682792743267,0.18516483516483517
0.3875968992248062,0.18571428571428572
0.3894736842105263,0.18626373626373627
0.3901170351105332,0.18681318681318682
0.39344262295081966,0.18736263736263736
0.39612676056338025,0.1879120879120879
0.3991191852463528,0.18846153846153846
0.40143491629654937,0.189010989010989
0.4016064257028112,0.18956043956043955
0.4066666666666666,0.1901098901098901
0.40816326530612246,0.19065934065934065
0.40833333333333327,0.1912087912087912
0.4092322802422655,0.19175824175824177
0.4109372530425162,0.19230769230769232
0.42194092827004215,0.19285714285714287
0.42541877160329705,0.1934065934065934
0.43383947939262474,0.19395604395604396
0.43478260869565216,0.1945054945054945
0.43997485857950974,0.19505494505494506
0.4403761466125651,0.1956043956043956
0.4440497335701598,0.19615384615384615
0.44669285829610894,0.1967032967032967
0.4469727752945957,0.19725274725274725
0.44814340588988477,0.1978021978021978
0.45016077170418006,0.19835164835164834
0.4554655870445344,0.1989010989010989
0.4601226993865031,0.19945054945054946
0.46022353714661407,0.2
0.4698601879440752,0.20054945054945056
0.46988466467321655,0.2010989010989011
0.4705882352941176,0.20164835164835165
0.4716981132075472,0.2021978021978022
0.47393364928909953,0.20274725274725275
0.48250904704463204,0.2032967032967033
0.484375,0.20384615384615384
0.4862178255858625,0.2043956043956044
0.4877805982778359,0.20494505494505494
0.4878048780487805,0.20549450549450549
0.49258794553650265,0.20604395604395603
0.498438754955396,0.20659340659340658
0.4993732964606172,0.20714285714285716
0.5037783375314862,0.2076923076923077
0.5045871559633028,0.20824175824175825
0.5079365079365079,0.2087912087912088
0.5105762217359592,0.20934065934065935
0.5143475906876015,0.2098901098901099
0.515084621044886,0.21043956043956044
0.5166771116217533,0.210989010989011
0.5169739789763915,0.21153846153846154
0.5172413793103449,0.21208791208791208
0.5174146683067188,0.21263736263736263
0.5194444444444444,0.21318681318681318
0.5206192629127278,0.21373626373626373
0.5269683818970862,0.21428571428571427
0.5291005291005291,0.21483516483516482
0.5300191903499955,0.2153846153846154
0.5328596802841918,0.21593406593406594
0.5337214944201845,0.2164835164835165
0.53475935828877,0.21703296703296704
0.53475935828877,0.2175824175824176
0.5376344086021506,0.21813186813186813
0.5422905706191825,0.21868131868131868
0.5434782608695652,0.21923076923076923
0.5488474204171241,0.21978021978021978
0.5494505494505495,0.22032967032967032
0.5500550055005501,0.22087912087912087
0.5607476635514018,0.22142857142857142
0.5617977528089888,0.22197802197802197
0.5649717514124294,0.22252747252747251
0.5714285714285714,0.2230769230769231
0.5714285714285714,0.22362637362637364
0.5754908598510494,0.22417582417582418
0.5760368663594471,0.22472527472527473
0.577422769704552,0.22527472527472528
0.5944576687585127,0.22582417582417583
0.5975719212055364,0.22637362637362637
0.5988023952095809,0.22692307692307692
0.5988023952095809,0.22747252747252747
0.599647266313933,0.22802197802197802
0.6053016071801294,0.22857142857142856
0.6082725060827251,0.2291208791208791
0.6097560975609756,0.22967032967032966
0.6127450980392157,0.2302197802197802
0.6131885806192199,0.23076923076923078
0.6172839506172839,0.23131868131868133
0.6185567010309279,0.23186813186813188
0.6202056471356292,0.23241758241758242
0.625,0.23296703296703297
0.6257822277847309,0.23351648351648352
0.6260671599317018,0.23406593406593407
0.6269592476489028,0.23461538461538461
0.6300630063006301,0.23516483516483516
0.6335797254487857,0.2357142857142857
0.6383333333333334,0.23626373626373626
0.6414701803051317,0.2368131868131868
0.6444444444444445,0.23736263736263735
0.6479481641468683,0.2379120879120879
0.6514657980456027,0.23846153846153847
0.6535947712418301,0.23901098901098902
0.6642857142857143,0.23956043956043957
0.6679035250463822,0.24010989010989012
0.6711409395973155,0.24065934065934066
0.6723716381418092,0.2412087912087912
0.6756756756756757,0.24175824175824176
0.6760980805297645,0.2423076923076923
0.6772009029345373,0.24285714285714285
0.6780435776321804,0.2434065934065934
0.6780472239948947,0.24395604395604395
0.6786427145708582,0.2445054945054945
0.6812894649385177,0.24505494505494504
0.6816816448634797,0.2456043956043956
0.6820466835140349,0.24615384615384617
0.6823997725334091,0.24670329670329672
0.6841505131128849,0.24725274725274726
0.6854009595613434,0.2478021978021978
0.6896551724137931,0.24835164835164836
0.6922592825676527,0.2489010989010989
0.6930693069306931,0.24945054945054945
0.6934812760055479,0.25
0.6954102920723227,0.25054945054945055
0.6960556844547563,0.2510989010989011
0.6972477064220184,0.25164835164835164
0.6990562740300594,0.2521978021978022
0.7007007007007007,0.25274725274725274
0.7059039237257059,0.2532967032967033
0.7111597374179431,0.25384615384615383
0.7113218731475993,0.2543956043956044
0.7138384470882906,0.2549450549450549
0.7184527727964044,0.2554945054945055
0.7194244604316548,0.256043956043956
0.7243703027595985,0.25659340659340657
0.7285974499089253,0.2571428571428571
0.7320644216691069,0.25769230769230766
0.733822548365577,0.25824175824175827
0.7352941176470588,0.2587912087912088
0.7407407407407408,0.25934065934065936
0.7438666666666667,0.2598901098901099
0.7490126651232466,0.26043956043956046
0.7597293149857866,0.260989010989011
0.7628294036061026,0.26153846153846155
0.7633587786259541,0.2620879120879121
0.7644529383659818,0.26263736263736265
0.7661056297156122,0.2631868131868132
0.7662835249042145,0.26373626373626374
0.7695423248278656,0.2642857142857143
0.7770768849012002,0.26483516483516484
0.7770855203064716,0.2653846153846154
0.777511961722488,0.26593406593406593
0.7776049766718507,0.2664835164835165
0.778125,0.26703296703296703
0.7797270955165692,0.2675824175824176
0.7801072647489029,0.2681318681318681
0.78125,0.26868131868131867
0.78125,0.2692307692307692
0.7857517024620221,0.26978021978021977
0.7868115399025852,0.2703296703296703
0.7896140850080028,0.27087912087912086
0.789975483519477,0.2714285714285714
0.7904541955350268,0.27197802197802196
0.7928710533302331,0.2725274725274725
0.7945516458569807,0.27307692307692305
0.7971014492753623,0.27362637362637365
0.8029676934635613,0.2741758241758242
0.8060182697474476,0.27472527472527475
0.807054251980272,0.2752747252747253
0.8115419296663661,0.27582417582417584
0.8166666666666665,0.2763736263736264
0.823045267489712,0.27692307692307694
0.824688796680498,0.2774725274725275
0.8258527827648114,0.27802197802197803
0.8297915401740538,0.2785714285714286
0.8325049701789264,0.27912087912087913
0.8333333333333334,0.2796703296703297
0.8383233532934131,0.2802197802197802
0.8403361344537815,0.28076923076923077
0.8425890463423975,0.2813186813186813
0.8437508088102077,0.28186813186813187
0.847457627118644,0.2824175824175824
0.847457627118644,0.28296703296703296
0.847457627118644,0.2835164835164835
0.8488964346349746,0.28406593406593406
0.8492569002123143,0.2846153846153846
0.8547008547008548,0.28516483516483515
0.8547008547008548,0.2857142857142857
0.8550053437833987,0.28626373626373625
0.8572752548656163,0.2868131868131868
0.8587786259541985,0.28736263736263734
0.8588957055214724,0.2879120879120879
0.8620689655172413,0.28846153846153844
0.8651399491094147,0.289010989010989
0.8695652173913043,0.2895604395604396
0.8708272859216255,0.29010989010989013
0.8736359740216925,0.2906593406593407
0.8755825448382998,0.29120879120879123
0.881057268722467,0.2917582417582418
0.8849557522123894,0.2923076923076923
0.8884006655006186,0.29285714285714287
0.8902077151335311,0.2934065934065934
0.8905185961236249,0.29395604395604397
0.8935824532900082,0.2945054945054945
0.8958837772397095,0.29505494505494506
0.8964143426294822,0.2956043956043956
0.8999999999999999,0.29615384615384616
0.9009009009009009,0.2967032967032967
0.9009009009009009,0.29725274725274725
0.9090909090909091,0.2978021978021978
0.9113858449753327,0.29835164835164835
0.9121830550401978,0.2989010989010989
0.9159034138218152,0.29945054945054944
0.9174311926605505,0.3
0.9182908545727138,0.30054945054945054
0.9197593995389068,0.3010989010989011
0.9205277692543725,0.30164835164835163
0.923226433430515,0.3021978021978022
0.9243697478991597,0.3027472527472527
0.9256161480985837,0.3032967032967033
0.926125349989231,0.3038461538461538
0.9280742459396751,0.30439560439560437
0.9325224442513756,0.30494505494505497
0.9347693558219874,0.3054945054945055
0.9359251259899208,0.30604395604395607
0.9429400386847195,0.3065934065934066
0.9433962264150944,0.30714285714285716
0.9451612903225807,0.3076923076923077
0.9519688446559932,0.30824175824175826
0.9523809523809524,0.3087912087912088
0.9545199326221224,0.30934065934065935
0.9560229445506693,0.3098901098901099
0.9560229445506693,0.31043956043956045
0.9561752988047808,0.310989010989011
0.9615384615384616,0.31153846153846154
0.9636799725886585,0.3120879120879121
0.9643201542912248,0.31263736263736264
0.9693053311793215,0.3131868131868132
0.9699087321907286,0.31373626373626373
0.9706381946129581,0.3142857142857143
0.9708737864077669,0.3148351648351648
0.9716386554621849,0.3153846153846154
0.9787928221859705,0.3159340659340659
0.9803921568627451,0.31648351648351647
0.9812667261373774,0.317032967032967
0.9870308734075519,0.31758241758241756
0.9900990099009901,0.3181318681318681
0.9952606635071091,0.31868131868131866
0.9966777408637874,0.3192307692307692
0.9995624810688923,0.31978021978021975
1.0024621878297573,0.3203296703296703
1.0071942446043165,0.3208791208791209
1.0126582278481013,0.32142857142857145
1.0133678309616214,0.321978021978022
1.015531660692951,0.32252747252747255
1.0169638220529686,0.3230769230769231
1.02097785421386,0.32362637362637364
1.0262989095574084,0.3241758241758242
1.0302197802197801,0.32472527472527474
1.0309278350515463,0.3252747252747253
1.0309278350515463,0.32582417582417583
1.0340667547538347,0.3263736263736264
1.040582726326743,0.3269230769230769
1.0416666666666665,0.3274725274725275
1.0416666666666665,0.328021978021978
1.0427528675703857,0.32857142857142857
1.0471204188481675,0.3291208791208791
1.0501750291715286,0.32967032967032966
1.050420168067227,0.3302197802197802
1.0526315789473684,0.33076923076923076
1.0537992235163616,0.3313186813186813
1.0548086866597723,0.33186813186813185
1.054932522334157,0.3324175824175824
1.0563010563010562,0.33296703296703295
1.0574018126888218,0.3335164835164835
1.059001512859304,0.33406593406593404
1.0605434068740727,0.3346153846153846
1.0619977037887485,0.33516483516483514
1.0626992561105209,0.3357142857142857
1.0638297872340425,0.3362637362637363
1.06951871657754,0.33681318681318684
1.0714285714285714,0.3373626373626374
1.0730593607305936,0.33791208791208793
1.0752688172043012,0.3384615384615385
1.0771992818671454,0.33901098901098903
1.0810731088594898,0.3395604395604396
1.0810810810810811,0.3401098901098901
1.0810810810810811,0.34065934065934067
1.0819808572617562,0.3412087912087912
1.0833963214915596,0.34175824175824177
1.0869565217391304,0.3423076923076923
1.0873571691854036,0.34285714285714286
1.09151973131822,0.3434065934065934
1.0922330097087378,0.34395604395604396
1.092675030352084,0.3445054945054945
1.092896174863388,0.34505494505494505
1.092896174863388,0.3456043956043956
1.0938399539435808,0.34615384615384615
1.0955414012738853,0.3467032967032967
1.095757910736493,0.34725274725274724
1.0962241169305724,0.3478021978021978
1.09717868338558,0.34835164835164834
1.098901098901099,0.3489010989010989
1.0999160369437446,0.34945054945054943
1.1042944785276074,0.35
1.1061607005684437,0.3505494505494505
1.1099365750528543,0.3510989010989011
1.114076824881049,0.3516483516483516
1.1160714285714286,0.3521978021978022
1.1171732917640946,0.35274725274725277
1.1235955056179776,0.3532967032967033
1.124394184168013,0.35384615384615387
1.1267777444821305,0.3543956043956044
1.129032258064516,0.35494505494505496
1.1353711790393013,0.3554945054945055
1.1390887290167866,0.35604395604395606
1.139117789626757,0.3565934065934066
1.140361518864491,0.35714285714285715
1.1425307055127107,0.3576923076923077
1.1450381679389312,0.35824175824175825
1.1459589867310012,0.3587912087912088
1.1494252873563218,0.35934065934065934
1.1633317822242903,0.3598901098901099
1.1661807580174928,0.36043956043956044
1.167225239801225,0.360989010989011
1.1746280344557558,0.36153846153846153
1.1753183153770812,0.3620879120879121
1.1755329746961547,0.3626373626373626
1.1755835075573227,0.3631868131868132
1.1812399524708184,0.3637362637362637
1.1818706812434037,0.36428571428571427
1.1864406779661016,0.3648351648351648
1.1904761904761905,0.36538461538461536
1.1904761904761905,0.3659340659340659
1.1957688180285146,0.36648351648351646
1.1976047904191618,0.367032967032967
1.2048192771084338,0.3675824175824176
1.2048192771084338,0.36813186813186816
1.2133468149646107,0.3686813186813187
1.217577906325807,0.36923076923076925
1.2195121951219512,0.3697802197802198
1.2205484535190938,0.37032967032967035
1.2247838616714697,0.3708791208791209
1.2269938650306749,0.37142857142857144
1.2269938650306749,0.371978021978022
1.2290719055453403,0.37252747252747254
1.2295081967213115,0.3730769230769231
1.2300123001230012,0.37362637362637363
1.2307692307692308,0.3741758241758242
1.2315768221280032,0.3747252747252747
1.2317282815613284,0.3752747252747253
1.234248230623166,0.3758241758241758
1.2345679012345678,0.37637362637362637
1.2345679012345678,0.3769230769230769
1.2350761630300535,0.37747252747252746
1.2426900584795322,0.378021978021978
1.2477718360071302,0.37857142857142856
1.248661006922794,0.3791208791208791
1.25,0.37967032967032965
1.2547051442910917,0.3802197802197802
1.2586949320967207,0.38076923076923075
1.2652507907817443,0.3813186813186813
1.2658227848101267,0.38186813186813184
1.2676307802178184,0.3824175824175824
1.2698412698412698,0.382967032967033
1.2704174228675136,0.38351648351648354
1.2718600953895072,0.3840659340659341
1.2722646310432568,0.38461538461538464
1.279317697228145,0.3851648351648352
1.2795423754327864,0.38571428571428573
1.2802275960170697,0.3862637362637363
1.2807377049180328,0.3868131868131868
1.282051282051282,0.3873626373626374
1.282051282051282,0.3879120879120879
1.2834369089435287,0.38846153846153847
1.2871287128712872,0.389010989010989
1.287683684290259,0.38956043956043956
1.2927756653992395,0.3901098901098901
1.2952380952380953,0.39065934065934066
1.2987012987012987,0.3912087912087912
1.2989530825901512,0.39175824175824175
1.301921884686919,0.3923076923076923
1.3067624959163673,0.39285714285714285
1.308139534883721,0.3934065934065934
1.308274671271085,0.39395604395604394
1.310955845278398,0.3945054945054945
1.313234195694982,0.39505494505494504
1.3149768175531282,0.3956043956043956
1.3153420507589106,0.39615384615384613
1.3157894736842104,0.3967032967032967
1.316408086506817,0.39725274725274723
1.3201668690922532,0.3978021978021978
1.3227322009396458,0.3983516483516483
1.331317239341641,0.3989010989010989
1.3314646110721795,0.3994505494505495
1.3319020356234097,0.4
1.3323599196933746,0.40054945054945057
1.3329200247985122,0.4010989010989011
1.3333333333333335,0.40164835164835166
1.3333333333333335,0.4021978021978022
1.3349514563106795,0.40274725274725276
1.3363237080646668,0.4032967032967033
1.3397561342766822,0.40384615384615385
1.3456937799043063,0.4043956043956044
1.3460015835312746,0.40494505494505495
1.3513513513513513,0.4054945054945055
1.3513513513513513,0.40604395604395604
1.3523047977422389,0.4065934065934066
1.3540961408259988,0.40714285714285714
1.3550135501355014,0.4076923076923077
1.3564488473995047,0.40824175824175823
1.3636363636363635,0.4087912087912088
1.365427173783139,0.40934065934065933
1.3690815744438107,0.4098901098901099
1.3701562834510812,0.4104395604395604
1.3728878648233487,0.41098901098901097
1.375,0.4115384615384615
1.375,0.41208791208791207
1.3775130305286671,0.4126373626373626
1.3818181818181818,0.41318681318681316
1.3824884792626728,0.4137362637362637
1.3850415512465373,0.4142857142857143
1.3874066168623265,0.41483516483516486
1.3888888888888888,0.4153846153846154
1.3902681231380336,0.41593406593406596
1.3905683192261185,0.4164835164835165
1.3910702266098272,0.41703296703296705
1.3936366026820932,0.4175824175824176
1.3937282229965158,0.41813186813186815
1.3951866062085805,0.4186813186813187
1.3993541442411195,0.41923076923076924
1.4035087719298245,0.4197802197802198
1.405320140532014,0.42032967032967034
1.4070050891673438,0.4208791208791209
1.4084507042253522,0.42142857142857143
1.4185478950579622,0.421978021978022
1.4194139194139195,0.4225274725274725
1.4207650273224044,0.4230769230769231
1.4207980652962515,0.4236263736263736
1.423728813559322,0.42417582417582417
1.4245240634846896,0.4247252747252747
1.4257620452310718,0.42527472527472526
1.4285714285714286,0.4258241758241758
1.4329401485364788,0.42637362637362636
1.4342629482071714,0.4269230769230769
1.4342857142857144,0.42747252747252745
1.4344262295081966,0.428021978021978
1.4354066985645932,0.42857142857142855
1.441463585925978,0.4291208791208791
1.441894305178914,0.42967032967032964
1.4492753623188406,0.43021978021978025
1.4492753623188406,0.4307692307692308
1.4534883720930232,0.43131868131868134
1.4583333333333333,0.4318681318681319
1.4583333333333333,0.43241758241758244
1.4656144306651635,0.432967032967033
1.466992665036675,0.43351648351648353
1.4675230197115166,0.4340659340659341
1.4705882352941175,0.4346153846153846
1.4705882352941175,0.4351648351648352
1.472222222222222,0.4357142857142857
1.4748798573527626,0.43626373626373627
1.4796524580424775,0.4368131868131868
1.4814814814814816,0.43736263736263736
1.4840182648401825,0.4379120879120879
1.488095238095238,0.43846153846153846
1.4925373134328357,0.439010989010989
1.4925373134328357,0.43956043956043955
1.492948602193861,0.4401098901098901
1.4943960149439601,0.44065934065934065
1.5005049776367048,0.4412087912087912
1.5045135406218655,0.44175824175824174
1.5063309561926939,0.4423076923076923
1.5063731170336037,0.44285714285714284
1.509433962264151,0.4434065934065934
1.5148681503646904,0.44395604395604393
1.5151515151515151,0.4445054945054945
1.518181818181818,0.44505494505494503
1.528117359413203,0.44560439560439563
1.5326975476839237,0.4461538461538462
1.5355086372360844,0.4467032967032967
1.5372790161414296,0.4472527472527473
1.5384615384615385,0.4478021978021978
1.5384615384615385,0.44835164835164837
1.5395694171984804,0.4489010989010989
1.5444015444015444,0.44945054945054946
1.5463917525773196,0.45
1.5463917525773196,0.45054945054945056
1.5476480623933708,0.4510989010989011
1.5577068567707648,0.45164835164835165
1.55902004454343,0.4521978021978022
1.561216105176664,0.45274725274725275
1.5617875056999544,0.4532967032967033
1.5637860082304527,0.45384615384615384
1.5665796344647518,0.4543956043956044
1.5669787884578636,0.45494505494505494
1.570964247020585,0.4554945054945055
1.5732546705998034,0.45604395604395603
1.5789473684210527,0.4565934065934066
1.5810276679841897,0.45714285714285713
1.5873015873015872,0.4576923076923077
1.5873015873015872,0.4582417582417582
1.591125078803504,0.45879120879120877
1.5930252661216626,0.4593406593406593
1.5948963317384368,0.45989010989010987
1.6,0.4604395604395604
1.604515836587212,0.46098901098901096
1.6095414543770263,0.46153846153846156
1.6119565217391305,0.4620879120879121
1.6129032258064515,0.46263736263736266
1.6129032258064515,0.4631868131868132
1.6129032258064515,0.46373626373626375
1.6179048132668195,0.4642857142857143
1.61803151275348,0.46483516483516485
1.6181229773462782,0.4653846153846154
1.6223148445014428,0.46593406593406594
1.622376734292155,0.4664835164835165
1.6233766233766231,0.46703296703296704
1.6266775111834078,0.4675824175824176
1.6287804016498189,0.46813186813186813
1.6293997319602171,0.4686813186813187
1.6369588941433248,0.46923076923076923
1.6483516483516485,0.4697802197802198
1.6516516516516515,0.4703296703296703
1.6518424396442184,0.47087912087912087
1.6580310880829014,0.4714285714285714
1.6727536195254282,0.47197802197802197
1.673398730525101,0.4725274725274725
1.6734253387686477,0.47307692307692306
1.6817269076305221,0.4736263736263736
1.6881827209533267,0.47417582417582416
1.6885553470919326,0.4747252747252747
1.6894609814963797,0.47527472527472525
1.6923076923076923,0.4758241758241758
1.694915254237288,0.47637362637362635
1.694915254237288,0.47692307692307695
1.6985138004246285,0.4774725274725275
1.7033333333333334,0.47802197802197804
1.7045454545454544,0.4785714285714286
1.7057569296375266,0.47912087912087914
1.7103482219761288,0.4796703296703297
1.711309523809524,0.48021978021978023
1.7123057256273968,0.4807692307692308
1.7123287671232876,0.48131868131868133
1.7142857142857144,0.4818681318681319
1.7189079878665317,0.4824175824175824
1.71898355754858,0.48296703296703297
1.71898355754858,0.4835164835164835
1.7207792207792207,0.48406593406593407
1.7241379310344827,0.4846153846153846
1.725521669341894,0.48516483516483516
1.7358490566037734,0.4857142857142857
1.7391304347826086,0.48626373626373626
1.7519697649093589,0.4868131868131868
1.7522670194206398,0.48736263736263735
1.7543859649122806,0.4879120879120879
1.7543859649122806,0.48846153846153845
1.759656652360515,0.489010989010989
1.7632241813602016,0.48956043956043954
1.7699115044247788,0.4901098901098901
1.7699115044247788,0.49065934065934064
1.772697150430749,0.4912087912087912
1.7801431455312902,0.49175824175824173
1.7848528702363726,0.49230769230769234
1.7857142857142856,0.4928571428571429
1.788428865241885,0.49340659340659343
1.7921146953405016,0.493956043956044
1.7942583732057416,0.4945054945054945
1.7943409247757072,0.4950549450549451
1.7952450266860747,0.4956043956043956
1.7991004497751124,0.49615384615384617
1.7994858611825193,0.4967032967032967
1.8018018018018018,0.49725274725274726
1.8041168125485156,0.4978021978021978
1.8070112034694614,0.49835164835164836
1.8070818070818073,0.4989010989010989
1.8072289156626504,0.49945054945054945
1.8079430942501484,0.5
1.8142235123367199,0.5005494505494505
1.815575728619207,0.5010989010989011
1.8164980766490955,0.5016483516483516
1.8216378900681136,0.5021978021978022
1.8218623481781375,0.5027472527472527
1.8235194072452732,0.5032967032967033
1.8239299610894943,0.5038461538461538
1.8244161221453064,0.5043956043956044
1.8313887135971214,0.5049450549450549
1.8335684062059237,0.5054945054945055
1.842948717948718,0.506043956043956
1.8433179723502304,0.5065934065934066
1.845342706502636,0.5071428571428571
1.846424384525205,0.5076923076923077
1.8518518518518516,0.5082417582417582
1.855287569573284,0.5087912087912088
1.855379457482475,0.5093406593406593
1.855449776568875,0.5098901098901099
1.85856754306437,0.5104395604395604
1.8590575010808474,0.510989010989011
1.8691588785046727,0.5115384615384615
1.870576339737108,0.512087912087912
1.8726591760299627,0.5126373626373626
1.8747789175804739,0.5131868131868131
1.875,0.5137362637362637
1.8771998435666797,0.5142857142857142
1.8833535844471445,0.5148351648351648
1.8855514141635605,0.5153846153846153
1.886018860188602,0.515934065934066
1.8867924528301887,0.5164835164835165
1.887801486710519,0.5170329670329671
1.8906144496961512,0.5175824175824176
1.891891891891892,0.5181318681318682
1.896551724137931,0.5186813186813187
1.9004047158191095,0.5192307692307693
1.9099590723055935,0.5197802197802198
1.910425101214575,0.5203296703296704
1.9287833827893175,0.5208791208791209
1.935483870967742,0.5214285714285715
1.9378280177634235,0.521978021978022
1.9413731036256106,0.5225274725274726
1.9454545454545453,0.5230769230769231
1.952616612336653,0.5236263736263737
1.9537480063795853,0.5241758241758242
1.9555475080349463,0.5247252747252747
1.9572953736654803,0.5252747252747253
1.9598236158745712,0.5258241758241758
1.9614996673605598,0.5263736263736264
1.962066710268149,0.5269230769230769
1.9623860694226374,0.5274725274725275
1.9649122807017545,0.528021978021978
1.9656019656019657,0.5285714285714286
1.9658319681722443,0.5291208791208791
1.9662921348314606,0.5296703296703297
1.9667170953101363,0.5302197802197802
1.9742489270386268,0.5307692307692308
1.9784172661870503,0.5313186813186813
1.9884877027734171,0.5318681318681319
1.9897249093627039,0.5324175824175824
1.9929894842263394,0.532967032967033
1.9971469329529243,0.5335164835164835
1.9981834695731153,0.5340659340659341
2.0,0.5346153846153846
2.0021074815595363,0.5351648351648352
2.005730659025788,0.5357142857142857
2.005730659025788,0.5362637362637362
2.007136485280999,0.5368131868131868
2.010438816934081,0.5373626373626373
2.0123839009287927,0.5379120879120879
2.0149707155113634,0.5384615384615384
2.0153462142923178,0.539010989010989
2.0155038759689923,0.5395604395604395
2.016498625114574,0.5401098901098901
2.0202020202020203,0.5406593406593406
2.029769959404601,0.5412087912087912
2.030311695739205,0.5417582417582417
2.0307789941297796,0.5423076923076923
2.0408163265306123,0.5428571428571428
2.0408163265306123,0.5434065934065934
2.0416989798962,0.5439560439560439
2.041910057664944,0.5445054945054945
2.0486555697823303,0.545054945054945
2.0487384084537417,0.5456043956043956
2.0536840208971356,0.5461538461538461
2.0573108008817047,0.5467032967032966
2.0618556701030926,0.5472527472527473
2.0689655172413794,0.5478021978021979
2.069976186114673,0.5483516483516484
2.0774695081088326,0.548901098901099
2.0808909730363423,0.5494505494505495
2.081362346263009,0.55
2.083333333333333,0.5505494505494506
2.083333333333333,0.5510989010989011
2.083333333333333,0.5516483516483517
2.083333333333333,0.5521978021978022
2.0895522388059704,0.5527472527472528
2.091254752851711,0.5532967032967033
2.092256377212599,0.5538461538461539
2.098254453842001,0.5543956043956044
2.0985401459854014,0.554945054945055
2.1003915984336063,0.5554945054945055
2.1012416427889207,0.5560439560439561
2.1052631578947367,0.5565934065934066
2.1065675340768277,0.5571428571428572
2.1123595505617976,0.5576923076923077
2.112676056338028,0.5582417582417583
2.115541090317331,0.5587912087912088
2.1173623714458563,0.5593406593406594
2.1211084502223745,0.5598901098901099
2.1219698548308674,0.5604395604395604
2.122241086587436,0.560989010989011
2.1240441801189465,0.5615384615384615
2.127659574468085,0.5620879120879121
2.127659574468085,0.5626373626373626
2.127659574468085,0.5631868131868132
2.127659574468085,0.5637362637362637
2.127659574468085,0.5642857142857143
2.127659574468085,0.5648351648351648
2.132822477650064,0.5653846153846154
2.132998745294856,0.5659340659340659
2.133420475234583,0.5664835164835165
2.13903743315508,0.567032967032967
2.140309155766944,0.5675824175824176
2.1408671000537662,0.5681318681318681
2.142287764049422,0.5686813186813187
2.142551064133695,0.5692307692307692
2.1468202438571935,0.5697802197802198
2.1483375959079285,0.5703296703296703
2.155251701514501,0.5708791208791208
2.158963621841074,0.5714285714285714
2.1595996839610216,0.5719780219780219
2.162349676225717,0.5725274725274725
2.1638330757341575,0.573076923076923
2.1660841012604597,0.5736263736263736
2.170146439086343,0.5741758241758241
2.1731399897269745,0.5747252747252747
2.1739130434782608,0.5752747252747252
2.1739130434782608,0.5758241758241758
2.17566478646253,0.5763736263736263
2.177152984774027,0.5769230769230769
2.1802325581395348,0.5774725274725274
2.1839080459770113,0.578021978021978
2.190923317683881,0.5785714285714286
2.1930418302423176,0.5791208791208792
2.19435736677116,0.5796703296703297
2.197802197802198,0.5802197802197803
2.2019003145571876,0.5807692307692308
2.2037779049799657,0.5813186813186814
2.2048015678588926,0.5818681318681319
2.2115384615384617,0.5824175824175825
2.215868477483917,0.582967032967033
2.216806469997937,0.5835164835164836
2.219047619047619,0.5840659340659341
2.220731016838971,0.5846153846153846
2.2222222222222223,0.5851648351648352
2.2222222222222223,0.5857142857142857
2.227533460803059,0.5862637362637363
2.2317928330848655,0.5868131868131868
2.2346368715083798,0.5873626373626374
2.2457067371202113,0.5879120879120879
2.2459165154264973,0.5884615384615385
2.2461246440999685,0.589010989010989
2.247191011235955,0.5895604395604396
2.248322147651007,0.5901098901098901
2.253766654214917,0.5906593406593407
2.2564102564102564,0.5912087912087912
2.258064516129032,0.5917582417582418
2.2605163150307956,0.5923076923076923
2.263848542522288,0.5928571428571429
2.267693281299441,0.5934065934065934
2.270554493307839,0.593956043956044
2.2724411431449076,0.5945054945054945
2.272727272727273,0.595054945054945
2.2764227642276422,0.5956043956043956
2.276785714285714,0.5961538461538461
2.278820375335121,0.5967032967032967
2.2796352583586628,0.5972527472527472
2.2813688212927756,0.5978021978021978
2.2869022869022873,0.5983516483516483
2.288557213930348,0.5989010989010989
2.2900763358778624,0.5994505494505494
2.292907134649535,0.6
2.2946859903381642,0.6005494505494505
2.295103927128218,0.6010989010989011
2.295285359801489,0.6016483516483516
2.2988505747126435,0.6021978021978022
2.2988505747126435,0.6027472527472527
2.302631578947368,0.6032967032967033
2.3028209556706964,0.6038461538461538
2.3050453961278556,0.6043956043956044
2.3128423615337796,0.6049450549450549
2.313008130081301,0.6054945054945055
2.317971093536951,0.606043956043956
2.3255813953488373,0.6065934065934065
2.3255813953488373,0.6071428571428571
2.3255813953488373,0.6076923076923076
2.3336894644836006,0.6082417582417582
2.336448598130841,0.6087912087912087
2.337358784573432,0.6093406593406593
2.3391812865497075,0.6098901098901099
2.3404255319148937,0.6104395604395605
2.3409314705642057,0.610989010989011
2.34375,0.6115384615384616
2.3440025864856127,0.6120879120879121
2.3465703971119134,0.6126373626373627
2.3474178403755865,0.6131868131868132
2.3493815075198006,0.6137362637362638
2.3529411764705883,0.6142857142857143
2.359882005899705,0.6148351648351649
2.3622047244094486,0.6153846153846154
2.3779166135407372,0.615934065934066
2.380952380952381,0.6164835164835165
2.380952380952381,0.6170329670329671
2.380952380952381,0.6175824175824176
2.380952380952381,0.6181318681318682
2.380952380952381,0.6186813186813187
2.3837902264600714,0.6192307692307693
2.384105960264901,0.6197802197802198
2.3904382470119523,0.6203296703296703
2.3952095808383236,0.6208791208791209
2.3952095808383236,0.6214285714285714
2.3957909241802637,0.621978021978022
2.4019640368920445,0.6225274725274725
2.402745995423341,0.6230769230769231
2.4096385542168677,0.6236263736263736
2.4230186774356386,0.6241758241758242
2.4282560706401766,0.6247252747252747
2.4308224442736357,0.6252747252747253
2.4345656443384924,0.6258241758241758
2.4355971896955504,0.6263736263736264
2.438621145738613,0.6269230769230769
2.4390243902439024,0.6274725274725275
2.4390243902439024,0.628021978021978
2.441505595116989,0.6285714285714286
2.45,0.6291208791208791
2.451184046530951,0.6296703296703297
2.4574669187145557,0.6302197802197802
2.4581589958158996,0.6307692307692307
2.471412762818148,0.6313186813186813
2.471428571428571,0.6318681318681318
2.472263868065967,0.6324175824175824
2.4759463979323675,0.6329670329670329
2.479464557347125,0.6335164835164835
2.4853801169590644,0.634065934065934
2.48710949347892,0.6346153846153846
2.4922118380062304,0.6351648351648351
2.5,0.6357142857142857
2.5,0.6362637362637362
2.5,0.6368131868131868
2.5069637883008355,0.6373626373626373
2.5122121423586883,0.6379120879120879
2.512562814070352,0.6384615384615384
2.52,0.639010989010989
2.528879175772713,0.6395604395604395
2.5316455696202533,0.6401098901098901
2.5316455696202533,0.6406593406593406
2.5316455696202533,0.6412087912087913
2.5357514916185244,0.6417582417582418
2.558271745309835,0.6423076923076924
2.5611175785797435,0.6428571428571429
2.564102564102564,0.6434065934065935
2.564102564102564,0.643956043956044
2.564102564102564,0.6445054945054945
2.564406277761327,0.6450549450549451
2.5688073394495414,0.6456043956043956
2.576489533011272,0.6461538461538462
2.580071174377224,0.6467032967032967
2.589879006089902,0.6472527472527473
2.590648372409757,0.6478021978021978
2.592087312414734,0.6483516483516484
2.5954685671737048,0.6489010989010989
2.599422350588758,0.6494505494505495
2.601060304837641,0.65
2.6062687848862174,0.6505494505494506
2.6148874772529758,0.6510989010989011
2.6178010471204187,0.6516483516483517
2.619329388560158,0.6521978021978022
2.6200873362445414,0.6527472527472528
2.6252263126131563,0.6532967032967033
2.6272577996715927,0.6538461538461539
2.631578947368421,0.6543956043956044
2.631578947368421,0.654945054945055
2.631578947368421,0.6554945054945055
2.633889376646181,0.656043956043956
2.6379993900579444,0.6565934065934066
2.6395173453996983,0.6571428571428571
2.651358229271468,0.6576923076923077
2.652351047786256,0.6582417582417582
2.6548672566371683,0.6587912087912088
2.657779277759028,0.6593406593406593
2.6689308104302825,0.6598901098901099
2.671312427409988,0.6604395604395604
2.676762290711315,0.660989010989011
2.6818709745539016,0.6615384615384615
2.692356769171877,0.6620879120879121
2.695947152294233,0.6626373626373626
2.7027027027027026,0.6631868131868132
2.7027027027027026,0.6637362637362637
2.7027027027027026,0.6642857142857143
2.714440825190011,0.6648351648351648
2.7182435964453737,0.6653846153846154
2.7210884353741496,0.6659340659340659
2.7211577660008155,0.6664835164835164
2.721393928507275,0.667032967032967
2.7286960411541044,0.6675824175824175
2.7303754266211606,0.6681318681318681
2.7308192457737324,0.6686813186813186
2.73224043715847,0.6692307692307692
2.73972602739726,0.6697802197802197
2.7426160337552745,0.6703296703296703
2.7551020408163267,0.6708791208791208
2.7586206896551726,0.6714285714285714
2.7697634160415463,0.6719780219780219
2.772685609532539,0.6725274725274726
2.773317763830098,0.6730769230769231
2.7777777777777777,0.6736263736263737
2.7777777777777777,0.6741758241758242
2.7777777777777777,0.6747252747252748
2.785922495098864,0.6752747252747253
2.7937551355792936,0.6758241758241759
2.79388508170796,0.6763736263736264
2.7979274611398965,0.676923076923077
2.7981977709271995,0.6774725274725275
2.8007889546351086,0.6780219780219781
2.810304449648712,0.6785714285714286
2.8169014084507045,0.6791208791208792
2.8311225499901007,0.6796703296703297
2.8312081262156905,0.6802197802197802
2.8368794326241136,0.6807692307692308
2.8416392974439524,0.6813186813186813
2.8417300838069552,0.6818681318681319
2.843601895734597,0.6824175824175824
2.84691719537986,0.682967032967033
2.8498355864084766,0.6835164835164835
2.856220751976763,0.6840659340659341
2.857142857142857,0.6846153846153846
2.8583264291632147,0.6851648351648352
2.8679121599475583,0.6857142857142857
2.890792291220557,0.6862637362637363
2.9041714441069044,0.6868131868131868
2.9118136439267883,0.6873626373626374
2.9166666666666665,0.6879120879120879
2.9197080291970803,0.6884615384615385
2.922077922077922,0.689010989010989
2.9306647605432454,0.6895604395604396
2.931629133698519,0.6901098901098901
2.941176470588235,0.6906593406593406
2.941176470588235,0.6912087912087912
2.941176470588235,0.6917582417582417
2.941176470588235,0.6923076923076923
2.942244823828551,0.6928571428571428
2.949061662198391,0.6934065934065934
2.9576856649395507,0.6939560439560439
2.962317577869745,0.6945054945054945
2.96831744078745,0.695054945054945
2.9702970297029703,0.6956043956043956
2.9702970297029703,0.6961538461538461
2.9702970297029703,0.6967032967032967
2.976190476190476,0.6972527472527472
2.9784537389100127,0.6978021978021978
2.9850746268656714,0.6983516483516483
2.986666666666667,0.6989010989010989
2.987197724039829,0.6994505494505494
2.996515679442509,0.7
2.9980826215792225,0.7005494505494505
3.0141432877347554,0.701098901098901
3.015427769985975,0.7016483516483516
3.018867924528302,0.7021978021978021
3.022941970310391,0.7027472527472527
3.0303030303030303,0.7032967032967032
3.0303030303030303,0.7038461538461539
3.032920625779825,0.7043956043956044
3.0344827586206895,0.704945054945055
3.048180924287119,0.7054945054945055
3.050397877984085,0.7060439560439561
3.0505243088655862,0.7065934065934066
3.050847457627119,0.7071428571428572
3.054989816700611,0.7076923076923077
3.065451532725766,0.7082417582417583
3.0682800345721692,0.7087912087912088
3.070175438596491,0.7093406593406594
3.072348860257681,0.7098901098901099
3.076923076923077,0.7104395604395605
3.083989501312336,0.710989010989011
3.0865015233805804,0.7115384615384616
3.0959752321981426,0.7120879120879121
3.1,0.7126373626373627
3.1026252983293556,0.7131868131868132
3.105,0.7137362637362638
3.1120740594839473,0.7142857142857143
3.1141868512110724,0.7148351648351648
3.1161473087818696,0.7153846153846154
3.117206982543641,0.7159340659340659
3.1187624750499,0.7164835164835165
3.1189360594443656,0.717032967032967
3.125,0.7175824175824176
3.1257691361063253,0.7181318681318681
3.127631957036553,0.7186813186813187
3.1290956749672345,0.7192307692307692
3.1350717843539404,0.7197802197802198
3.1358885017421603,0.7203296703296703
3.143939393939394,0.7208791208791209
3.14533622559653,0.7214285714285714
3.149606299212598,0.721978021978022
3.1497448530705614,0.7225274725274725
3.153153153153153,0.7230769230769231
3.1556039173014145,0.7236263736263736
3.1578947368421053,0.7241758241758242
3.159340659340659,0.7247252747252747
3.163361661945231,0.7252747252747253
3.1645569620253164,0.7258241758241758
3.167420814479638,0.7263736263736263
3.1697116442879154,0.7269230769230769
3.172533681008257,0.7274725274725274
3.172920065252855,0.728021978021978
3.1788079470198674,0.7285714285714285
3.1791907514450863,0.7291208791208791
3.180212014134275,0.7296703296703296
3.1914893617021276,0.7302197802197802
3.1928480204342273,0.7307692307692307
3.1930333817126266,0.7313186813186813
3.1970421922575034,0.7318681318681318
3.205791106514995,0.7324175824175824
3.2067821599705124,0.7329670329670329
3.225806451612903,0.7335164835164835
3.225806451612903,0.734065934065934
3.225806451612903,0.7346153846153847
3.225806451612903,0.7351648351648352
3.225806451612903,0.7357142857142858
3.225806451612903,0.7362637362637363
3.225806451612903,0.7368131868131869
3.230769230769231,0.7373626373626374
3.242034656232532,0.737912087912088
3.245076382190971,0.7384615384615385
3.2520325203252036,0.739010989010989
3.260869565217391,0.7395604395604396
3.2682834406972336,0.7401098901098901
3.2743047952704183,0.7406593406593407
3.2835820895522385,0.7412087912087912
3.288494916935284,0.7417582417582418
3.289473684210526,0.7423076923076923
3.29592503813467,0.7428571428571429
3.3037757437070936,0.7434065934065934
3.3112582781456954,0.743956043956044
3.32117657379905,0.7445054945054945
3.3241474336892867,0.7450549450549451
3.3333333333333335,0.7456043956043956
3.3539276257722856,0.7461538461538462
3.36,0.7467032967032967
3.360225001850344,0.7472527472527473
3.3744557329462994,0.7478021978021978
3.3772180881511162,0.7483516483516484
3.378817413905133,0.7489010989010989
3.382098474123014,0.7494505494505495
3.3835580227332804,0.75
3.3840947546531304,0.7505494505494505
3.386736970188603,0.7510989010989011
3.404255319148936,0.7516483516483516
3.4090909090909087,0.7521978021978022
3.4090909090909087,0.7527472527472527
3.418803418803419,0.7532967032967033
3.4237288135593222,0.7538461538461538
3.447087211306446,0.7543956043956044
3.4573392640517593,0.7549450549450549
3.458760927404029,0.7554945054945055
3.465197495183044,0.756043956043956
3.4653465346534658,0.7565934065934066
3.4674578156870015,0.7571428571428571
3.4682080924855487,0.7576923076923077
3.4722715330540366,0.7582417582417582
3.4736842105263155,0.7587912087912088
3.4782608695652173,0.7593406593406593
3.5046728971962615,0.7598901098901099
3.535353535353535,0.7604395604395604
3.536686524394842,0.760989010989011
3.536977491961415,0.7615384615384615
3.5387431360585726,0.762087912087912
3.5448444416138583,0.7626373626373626
3.545663852647736,0.7631868131868131
3.556783740417187,0.7637362637362637
3.562381864705353,0.7642857142857142
3.5631293570875293,0.7648351648351648
3.570600510085787,0.7653846153846153
3.571428571428571,0.765934065934066
3.571428571428571,0.7664835164835165
3.584131326949384,0.7670329670329671
3.59304084720121,0.7675824175824176
3.597122302158273,0.7681318681318682
3.614457831325301,0.7686813186813187
3.6194575447412323,0.7692307692307693
3.6231884057971016,0.7697802197802198
3.6263157894736846,0.7703296703296704
3.6363636363636362,0.7708791208791209
3.637815030220094,0.7714285714285715
3.64,0.771978021978022
3.6414565826330536,0.7725274725274726
3.684210526315789,0.7730769230769231
3.688052247406838,0.7736263736263737
3.690260133091349,0.7741758241758242
3.7037037037037033,0.7747252747252747
3.7037037037037033,0.7752747252747253
3.7037037037037033,0.7758241758241758
3.7037037037037033,0.7763736263736264
3.7037037037037033,0.7769230769230769
3.7037037037037033,0.7774725274725275
3.707195481370304,0.778021978021978
3.722222222222222,0.7785714285714286
3.72234273318872,0.7791208791208791
3.7261146496815285,0.7796703296703297
3.7290242386575514,0.7802197802197802
3.7294015611448397,0.7807692307692308
3.7495924356048254,0.7813186813186813
3.75,0.7818681318681319
3.7583892617449663,0.7824175824175824
3.761061946902655,0.782967032967033
3.7777777777777777,0.7835164835164835
3.779527559055118,0.7840659340659341
3.780821917808219,0.7846153846153846
3.79746835443038,0.7851648351648352
3.79746835443038,0.7857142857142857
3.8406144983197312,0.7862637362637362
3.84204909284952,0.7868131868131868
3.8461538461538463,0.7873626373626373
3.8461538461538463,0.7879120879120879
3.8461538461538463,0.7884615384615384
3.8461538461538463,0.789010989010989
3.847181405289874,0.7895604395604395
3.852025836758661,0.7901098901098901
3.858699423971129,0.7906593406593406
3.867955985328443,0.7912087912087912
3.8693645722399714,0.7917582417582417
3.8756715272448194,0.7923076923076923
3.890476190476191,0.7928571428571428
3.895652173913043,0.7934065934065934
3.9006604292790312,0.7939560439560439
3.9215686274509802,0.7945054945054945
3.933877380205064,0.795054945054945
3.953147877013177,0.7956043956043956
3.9603960396039604,0.7961538461538461
3.982300884955752,0.7967032967032966
3.9947937525030035,0.7972527472527473
4.0,0.7978021978021979
4.000232234091965,0.7983516483516484
4.010025062656641,0.798901098901099
4.033687943262412,0.7994505494505495
4.0476190476190474,0.8
4.051656151419558,0.8005494505494506
4.0650406504065035,0.8010989010989011
4.07673860911271,0.8016483516483517
4.078014184397164,0.8021978021978022
4.081632653061225,0.8027472527472528
4.081632653061225,0.8032967032967033
4.081632653061225,0.8038461538461539
4.081632653061225,0.8043956043956044
4.084158415841585,0.804945054945055
4.106045910119625,0.8054945054945055
4.122222222222223,0.8060439560439561
4.146497397022559,0.8065934065934066
4.161738545122361,0.8071428571428572
4.166666666666666,0.8076923076923077
4.166666666666666,0.8082417582417583
4.166666666666666,0.8087912087912088
4.166666666666666,0.8093406593406594
4.172476670599592,0.8098901098901099
4.181184668989547,0.8104395604395604
4.183135704874835,0.810989010989011
4.198062432723358,0.8115384615384615
4.212454212454213,0.8120879120879121
4.220325323596652,0.8126373626373626
4.225352112676056,0.8131868131868132
4.23728813559322,0.8137362637362637
4.2465721750791925,0.8142857142857143
4.247356540335036,0.8148351648351648
4.25531914893617,0.8153846153846154
4.265711602861868,0.8159340659340659
4.28979980934223,0.8164835164835165
4.3029259896729775,0.817032967032967
4.308797127468582,0.8175824175824176
4.331161994999342,0.8181318681318681
4.340219926691103,0.8186813186813187
4.3478260869565215,0.8192307692307692
4.3478260869565215,0.8197802197802198
4.3478260869565215,0.8203296703296703
4.3670365803534725,0.8208791208791208
4.370179948586118,0.8214285714285714
4.372842347525892,0.8219780219780219
4.377658844517634,0.8225274725274725
4.378109452736319,0.823076923076923
4.385964912280701,0.8236263736263736
4.394299287410926,0.8241758241758241
4.394299287410926,0.8247252747252747
4.398082343588137,0.8252747252747252
4.424778761061947,0.8258241758241758
4.4424297370806896,0.8263736263736263
4.459308807134894,0.8269230769230769
4.475421863536317,0.8274725274725274
4.491017964071856,0.828021978021978
4.492435616121955,0.8285714285714286
4.497540407589599,0.8291208791208792
4.528301886792453,0.8296703296703297
4.545454545454546,0.8302197802197803
4.545454545454546,0.8307692307692308
4.545454545454546,0.8313186813186814
4.545454545454546,0.8318681318681319
4.568062229756399,0.8324175824175825
4.569301887184747,0.832967032967033
4.582006062371279,0.8335164835164836
4.587155963302752,0.8340659340659341
4.587155963302752,0.8346153846153846
4.5939845036910505,0.8351648351648352
4.59652706843718,0.8357142857142857
4.599406528189911,0.8362637362637363
4.621072088724584,0.8368131868131868
4.639175257731959,0.8373626373626374
4.645476772616137,0.8379120879120879
4.646017699115045,0.8384615384615385
4.648815216236319,0.839010989010989
4.651162790697675,0.8395604395604396
4.651162790697675,0.8401098901098901
4.6875,0.8406593406593407
4.6875,0.8412087912087912
4.70383275261324,0.8417582417582418
4.707170224411604,0.8423076923076923
4.71148755955532,0.8428571428571429
4.728502311192647,0.8434065934065934
4.740904079382579,0.843956043956044
4.744525547445255,0.8445054945054945
4.75177304964539,0.845054945054945
4.761904761904762,0.8456043956043956
4.761904761904762,0.8461538461538461
4.761904761904762,0.8467032967032967
4.7968673519334315,0.8472527472527472
4.8,0.8478021978021978
4.809200209095661,0.8483516483516483
4.809619238476954,0.8489010989010989
4.832347140039447,0.8494505494505494
4.838709677419355,0.85
4.838709677419355,0.8505494505494505
4.848484848484849,0.8510989010989011
4.878048780487805,0.8516483516483516
4.878048780487805,0.8521978021978022
4.878048780487805,0.8527472527472527
4.895306859205776,0.8532967032967033
4.918426103646833,0.8538461538461538
4.958823529411765,0.8543956043956044
5.0,0.8549450549450549
5.0,0.8554945054945055
5.0,0.856043956043956
5.019190490487955,0.8565934065934065
5.022156573116692,0.8571428571428571
5.053225599589585,0.8576923076923076
5.063291139240507,0.8582417582417582
5.084745762711865,0.8587912087912087
5.090450147244425,0.8593406593406593
5.095168374816984,0.8598901098901099
5.147247119078105,0.8604395604395605
5.149051490514905,0.860989010989011
5.160527870789836,0.8615384615384616
5.2356020942408374,0.8620879120879121
5.263157894736842,0.8626373626373627
5.263157894736842,0.8631868131868132
5.27062755882535,0.8637362637362638
5.274725274725275,0.8642857142857143
5.295966474594029,0.8648351648351649
5.3097345132743365,0.8653846153846154
5.37335457724264,0.865934065934066
5.401387512388504,0.8664835164835165
5.447470817120623,0.8670329670329671
5.4515510506090425,0.8675824175824176
5.4520358868184955,0.8681318681318682
5.458515283842795,0.8686813186813187
5.5045871559633035,0.8692307692307693
5.532617671345995,0.8697802197802198
5.545774647887324,0.8703296703296703
5.555555555555555,0.8708791208791209
5.555555555555555,0.8714285714285714
5.555555555555555,0.871978021978022
5.555555555555555,0.8725274725274725
5.555555555555555,0.8730769230769231
5.5840061514801995,0.8736263736263736
5.6500607533414335,0.8741758241758242
5.693430656934306,0.8747252747252747
5.705292802120434,0.8752747252747253
5.714285714285714,0.8758241758241758
5.7225642883013395,0.8763736263736264
5.767869780608635,0.8769230769230769
5.769230769230769,0.8774725274725275
5.769230769230769,0.878021978021978
5.787917194761301,0.8785714285714286
5.793450881612091,0.8791208791208791
5.799275090613673,0.8796703296703297
5.805428744911957,0.8802197802197802
5.805581125556411,0.8807692307692307
5.851166643655944,0.8813186813186813
5.859065716547902,0.8818681318681318
5.88235294117647,0.8824175824175824
5.88235294117647,0.8829670329670329
5.889189543574401,0.8835164835164835
5.891542066503012,0.884065934065934
5.909090909090909,0.8846153846153846
5.909090909090909,0.8851648351648351
5.912040374909877,0.8857142857142857
5.939440629080899,0.8862637362637362
5.9459459459459465,0.8868131868131868
5.960264900662252,0.8873626373626373
6.0,0.8879120879120879
6.0,0.8884615384615384
6.026058631921824,0.889010989010989
6.0606060606060606,0.8895604395604395
6.126482213438735,0.8901098901098901
6.163859111791731,0.8906593406593406
6.165947564864707,0.8912087912087913
6.169702103628406,0.8917582417582418
6.171587097842739,0.8923076923076924
6.176470588235294,0.8928571428571429
6.185567010309279,0.8934065934065935
6.25,0.893956043956044
6.25,0.8945054945054945
6.25,0.8950549450549451
6.25,0.8956043956043956
6.25,0.8961538461538462
6.25,0.8967032967032967
6.25,0.8972527472527473
6.288870703764321,0.8978021978021978
6.296971583581625,0.8983516483516484
6.305170239596469,0.8989010989010989
6.339468302658487,0.8994505494505495
6.342407074754733,0.9
6.359087025509582,0.9005494505494506
6.369942196531792,0.9010989010989011
6.382978723404255,0.9016483516483517
6.451612903225806,0.9021978021978022
6.451612903225806,0.9027472527472528
6.458333333333334,0.9032967032967033
6.474820143884892,0.9038461538461539
6.493506493506493,0.9043956043956044
6.514657980456026,0.904945054945055
6.521739130434782,0.9054945054945055
6.5664556962025316,0.906043956043956
6.614785992217899,0.9065934065934066
6.616095363029715,0.9071428571428571
6.621621621621622,0.9076923076923077
6.634382566585957,0.9082417582417582
6.647796198948646,0.9087912087912088
6.666666666666667,0.9093406593406593
6.666666666666667,0.9098901098901099
6.666666666666667,0.9104395604395604
6.739130434782608,0.910989010989011
6.751916489969009,0.9115384615384615
6.753869662412631,0.9120879120879121
6.756756756756757,0.9126373626373626
6.761613043268536,0.9131868131868132
6.896551724137931,0.9137362637362637
6.896551724137931,0.9142857142857143
6.896551724137931,0.9148351648351648
6.905710491367861,0.9153846153846154
6.927710843373494,0.9159340659340659
7.048961982801054,0.9164835164835164
7.0720423000660935,0.917032967032967
7.072340263643453,0.9175824175824175
7.129217059197964,0.9181318681318681
7.142857142857142,0.9186813186813186
7.142857142857142,0.9192307692307692
7.162534435261708,0.9197802197802197
7.188837839023687,0.9203296703296703
7.203733998375528,0.9208791208791208
7.332014511029697,0.9214285714285714
7.334344967121901,0.9219780219780219
7.401116233923805,0.9225274725274726
7.4351370135180135,0.9230769230769231
7.462686567164178,0.9236263736263737
7.49893465909091,0.9241758241758242
7.547169811320755,0.9247252747252748
7.5808019280754,0.9252747252747253
7.59493670886076,0.9258241758241759
7.614213197969544,0.9263736263736264
7.658730158730159,0.926923076923077
7.664233576642336,0.9274725274725275
7.6923076923076925,0.9280219780219781
7.6923076923076925,0.9285714285714286
7.6923076923076925,0.9291208791208792
7.7132768619989385,0.9296703296703297
7.725156525927115,0.9302197802197802
7.819221243552262,0.9307692307692308
7.865168539325842,0.9313186813186813
7.874015748031496,0.9318681318681319
7.87746170678337,0.9324175824175824
7.930305477694902,0.932967032967033
8.0,0.9335164835164835
8.045977011494253,0.9340659340659341
8.064516129032258,0.9346153846153846
8.067983004248939,0.9351648351648352
8.12909906800138,0.9357142857142857
8.130778407396361,0.9362637362637363
8.148148148148149,0.9368131868131868
8.18074338937109,0.9373626373626374
8.19672131147541,0.9379120879120879
8.2207115855736,0.9384615384615385
8.22399502445909,0.939010989010989
8.301404853128991,0.9395604395604396
8.31899024670109,0.9401098901098901
8.333333333333332,0.9406593406593406
8.353221957040573,0.9412087912087912
8.378824035477626,0.9417582417582417
8.406204540625357,0.9423076923076923
8.450704225352112,0.9428571428571428
8.476624732187002,0.9434065934065934
8.479859335038363,0.9439560439560439
8.482142857142858,0.9445054945054945
8.539190309853492,0.945054945054945
8.62141652613828,0.9456043956043956
8.668022482210484,0.9461538461538461
8.697851887766934,0.9467032967032967
8.73362445414847,0.9472527472527472
8.737089877409442,0.9478021978021978
8.74867940676946,0.9483516483516483
8.75,0.9489010989010989
8.781653129479217,0.9494505494505494
8.82079851439183,0.95
8.855166222992633,0.9505494505494505
8.85904014488379,0.951098901098901
8.928571428571429,0.9516483516483516
8.951491467087337,0.9521978021978021
8.98876404494382,0.9527472527472527
9.0734676325626,0.9532967032967032
9.077753659486836,0.9538461538461539
9.090909090909092,0.9543956043956044
9.090909090909092,0.954945054945055
9.090909090909092,0.9554945054945055
9.096580275619576,0.9560439560439561
9.177612314900026,0.9565934065934066
9.230769230769232,0.9571428571428572
9.238385325562076,0.9576923076923077
9.25320250749523,0.9582417582417583
9.263959390862944,0.9587912087912088
9.285714285714286,0.9593406593406594
9.322033898305085,0.9598901098901099
9.3686663004565,0.9604395604395605
9.433962264150944,0.960989010989011
9.448797651426846,0.9615384615384616
9.486539533305871,0.9620879120879121
9.515277253866465,0.9626373626373627
9.56175298804781,0.9631868131868132
9.578686913195268,0.9637362637362638
9.62677673960726,0.9642857142857143
9.668441848479643,0.9648351648351648
9.76181955544952,0.9653846153846154
9.831838157846947,0.9659340659340659
9.875,0.9664835164835165
9.888630179257722,0.967032967032967
9.985780591849327,0.9675824175824176
10.0,0.9681318681318681
10.139122694994292,0.9686813186813187
10.236220472440944,0.9692307692307692
10.279873328834084,0.9697802197802198
10.284199888629942,0.9703296703296703
10.344827586206897,0.9708791208791209
10.434782608695652,0.9714285714285714
10.434782608695652,0.971978021978022
10.440488031902758,0.9725274725274725
10.484426417693427,0.9730769230769231
10.526315789473683,0.9736263736263736
10.526315789473683,0.9741758241758242
10.526315789473683,0.9747252747252747
10.5716523101018,0.9752747252747253
10.59907339882459,0.9758241758241758
10.714285714285714,0.9763736263736263
10.714285714285714,0.9769230769230769
10.95924227266231,0.9774725274725274
11.11111111111111,0.978021978021978
11.11111111111111,0.9785714285714285
11.11111111111111,0.9791208791208791
11.11111111111111,0.9796703296703296
11.11111111111111,0.9802197802197802
11.169252648276114,0.9807692307692307
11.428571428571429,0.9813186813186813
11.729566985003643,0.9818681318681318
12.195121951219512,0.9824175824175824
12.244897959183673,0.9829670329670329
12.5,0.9835164835164835
12.5,0.984065934065934
12.5,0.9846153846153847
12.5,0.9851648351648352
12.5,0.9857142857142858
12.76595744680851,0.9862637362637363
13.157894736842104,0.9868131868131869
13.333333333333334,0.9873626373626374
13.333333333333334,0.987912087912088
14.285714285714285,0.9884615384615385
14.285714285714285,0.989010989010989
14.285714285714285,0.9895604395604396
14.285714285714285,0.9901098901098901
14.619883040935672,0.9906593406593407
14.782550200127812,0.9912087912087912
14.814814814814813,0.9917582417582418
16.27906976744186,0.9923076923076923
16.666666666666664,0.9928571428571429
16.666666666666664,0.9934065934065934
16.666666666666664,0.993956043956044
16.923076923076923,0.9945054945054945
18.75,0.9950549450549451
20.0,0.9956043956043956
20.833333333333336,0.9961538461538462
25.0,0.9967032967032967
25.0,0.9972527472527473
25.0,0.9978021978021978
25.0,0.9983516483516484
25.0,0.9989010989010989
37.5,0.9994505494505495
83.33333333333334,1.0


==> data/all_sub_per_channel_dist_data.txt <==
0.0,0.0
0.0,0.0018018018018018018
0.0,0.0036036036036036037
0.0,0.005405405405405406
0.0,0.007207207207207207
0.0,0.009009009009009009
0.0,0.010810810810810811
0.0,0.012612612612612612
0.0,0.014414414414414415
0.0,0.016216216216216217
0.0,0.018018018018018018
0.0,0.01981981981981982
0.0,0.021621621621621623
0.0,0.023423423423423424
0.0,0.025225225225225224
0.0,0.02702702702702703
0.0,0.02882882882882883
0.0,0.03063063063063063
0.0,0.032432432432432434
0.0,0.03423423423423423
0.0,0.036036036036036036
0.0,0.03783783783783784
0.0,0.03963963963963964
0.0,0.04144144144144144
0.0,0.043243243243243246
0.0,0.04504504504504504
0.0,0.04684684684684685
0.0,0.04864864864864865
0.0,0.05045045045045045
0.0,0.05225225225225225
0.0,0.05405405405405406
0.0,0.055855855855855854
0.0,0.05765765765765766
0.0,0.05945945945945946
0.0,0.06126126126126126
0.0,0.06306306306306306
0.0,0.06486486486486487
0.0,0.06666666666666667
0.0,0.06846846846846846
0.0,0.07027027027027027
0.0,0.07207207207207207
0.0,0.07387387387387387
0.0,0.07567567567567568
0.0,0.07747747747747748
0.0,0.07927927927927927
0.0,0.08108108108108109
0.0,0.08288288288288288
0.0,0.08468468468468468
0.0,0.08648648648648649
0.0,0.08828828828828829
0.0,0.09009009009009009
0.0,0.0918918918918919
0.0,0.0936936936936937
0.0,0.09549549549549549
0.0,0.0972972972972973
0.0,0.0990990990990991
0.0,0.1009009009009009
0.0,0.10270270270270271
0.0,0.1045045045045045
0.0,0.1063063063063063
0.0,0.10810810810810811
0.0,0.10990990990990991
0.0,0.11171171171171171
0.0,0.11351351351351352
0.0,0.11531531531531532
0.0,0.11711711711711711
0.0,0.11891891891891893
0.0,0.12072072072072072
0.0,0.12252252252252252
0.0,0.12432432432432433
0.0,0.12612612612612611
0.0,0.12792792792792793
0.0,0.12972972972972974
0.0,0.13153153153153152
0.0,0.13333333333333333
0.0,0.13513513513513514
0.0,0.13693693693693693
0.0,0.13873873873873874
0.0,0.14054054054054055
0.0,0.14234234234234233
0.0,0.14414414414414414
0.0,0.14594594594594595
0.0,0.14774774774774774
1.0,0.14954954954954955
1.0,0.15135135135135136
1.0,0.15315315315315314
1.0,0.15495495495495495
1.0,0.15675675675675677
1.0,0.15855855855855855
1.0,0.16036036036036036
1.0,0.16216216216216217
1.0,0.16396396396396395
1.0,0.16576576576576577
1.0,0.16756756756756758
1.0,0.16936936936936936
1.0,0.17117117117117117
1.0,0.17297297297297298
1.0,0.17477477477477477
1.0,0.17657657657657658
1.0,0.1783783783783784
1.0,0.18018018018018017
1.0,0.18198198198198198
1.0,0.1837837837837838
1.0,0.18558558558558558
1.0,0.1873873873873874
1.0,0.1891891891891892
1.0,0.19099099099099098
1.0,0.1927927927927928
1.0,0.1945945945945946
1.0,0.1963963963963964
1.0,0.1981981981981982
1.0,0.2
1.0,0.2018018018018018
1.0,0.2036036036036036
1.0,0.20540540540540542
1.0,0.2072072072072072
1.0,0.209009009009009
1.0,0.21081081081081082
1.0,0.2126126126126126
1.0,0.21441441441441442
1.0,0.21621621621621623
1.0,0.218018018018018
1.0,0.21981981981981982
1.0,0.22162162162162163
1.0,0.22342342342342342
1.0,0.22522522522522523
2.0,0.22702702702702704
2.0,0.22882882882882882
2.0,0.23063063063063063
2.0,0.23243243243243245
2.0,0.23423423423423423
2.0,0.23603603603603604
2.0,0.23783783783783785
2.0,0.23963963963963963
2.0,0.24144144144144145
2.0,0.24324324324324326
2.0,0.24504504504504504
2.0,0.24684684684684685
2.0,0.24864864864864866
2.0,0.25045045045045045
2.0,0.25225225225225223
2.0,0.25405405405405407
2.0,0.25585585585585585
2.0,0.25765765765765763
2.0,0.2594594594594595
2.0,0.26126126126126126
2.0,0.26306306306306304
2.0,0.2648648648648649
2.0,0.26666666666666666
2.0,0.26846846846846845
2.0,0.2702702702702703
2.0,0.27207207207207207
2.0,0.27387387387387385
2.0,0.2756756756756757
2.0,0.2774774774774775
2.0,0.27927927927927926
2.0,0.2810810810810811
2.0,0.2828828828828829
2.0,0.28468468468468466
2.0,0.2864864864864865
2.0,0.2882882882882883
2.0,0.29009009009009007
2.0,0.2918918918918919
2.0,0.2936936936936937
3.0,0.2954954954954955
3.0,0.2972972972972973
3.0,0.2990990990990991
3.0,0.3009009009009009
3.0,0.3027027027027027
3.0,0.3045045045045045
3.0,0.3063063063063063
3.0,0.3081081081081081
3.0,0.3099099099099099
3.0,0.3117117117117117
3.0,0.31351351351351353
3.0,0.3153153153153153
3.0,0.3171171171171171
3.0,0.31891891891891894
3.0,0.3207207207207207
3.0,0.3225225225225225
3.0,0.32432432432432434
3.0,0.3261261261261261
3.0,0.3279279279279279
3.0,0.32972972972972975
3.0,0.33153153153153153
3.0,0.3333333333333333
3.0,0.33513513513513515
3.0,0.33693693693693694
3.0,0.3387387387387387
3.0,0.34054054054054056
3.0,0.34234234234234234
3.0,0.3441441441441441
3.0,0.34594594594594597
3.0,0.34774774774774775
3.0,0.34954954954954953
3.0,0.35135135135135137
3.0,0.35315315315315315
3.0,0.35495495495495494
3.0,0.3567567567567568
4.0,0.35855855855855856
4.0,0.36036036036036034
4.0,0.3621621621621622
4.0,0.36396396396396397
4.0,0.36576576576576575
4.0,0.3675675675675676
4.0,0.36936936936936937
4.0,0.37117117117117115
4.0,0.372972972972973
4.0,0.3747747747747748
4.0,0.37657657657657656
4.0,0.3783783783783784
4.0,0.3801801801801802
4.0,0.38198198198198197
4.0,0.3837837837837838
4.0,0.3855855855855856
4.0,0.38738738738738737
4.0,0.3891891891891892
4.0,0.390990990990991
4.0,0.3927927927927928
4.0,0.3945945945945946
4.0,0.3963963963963964
4.0,0.3981981981981982
4.0,0.4
4.0,0.4018018018018018
4.0,0.4036036036036036
4.0,0.40540540540540543
4.0,0.4072072072072072
4.0,0.409009009009009
5.0,0.41081081081081083
5.0,0.4126126126126126
5.0,0.4144144144144144
5.0,0.41621621621621624
5.0,0.418018018018018
5.0,0.4198198198198198
5.0,0.42162162162162165
5.0,0.42342342342342343
5.0,0.4252252252252252
5.0,0.42702702702702705
5.0,0.42882882882882883
5.0,0.4306306306306306
5.0,0.43243243243243246
5.0,0.43423423423423424
5.0,0.436036036036036
5.0,0.43783783783783786
5.0,0.43963963963963965
5.0,0.44144144144144143
6.0,0.44324324324324327
6.0,0.44504504504504505
6.0,0.44684684684684683
6.0,0.4486486486486487
6.0,0.45045045045045046
6.0,0.45225225225225224
6.0,0.4540540540540541
6.0,0.45585585585585586
6.0,0.45765765765765765
6.0,0.4594594594594595
6.0,0.46126126126126127
6.0,0.46306306306306305
6.0,0.4648648648648649
6.0,0.4666666666666667
7.0,0.46846846846846846
7.0,0.4702702702702703
7.0,0.4720720720720721
7.0,0.47387387387387386
7.0,0.4756756756756757
7.0,0.4774774774774775
7.0,0.47927927927927927
7.0,0.4810810810810811
7.0,0.4828828828828829
7.0,0.4846846846846847
7.0,0.4864864864864865
8.0,0.4882882882882883
8.0,0.4900900900900901
8.0,0.4918918918918919
8.0,0.4936936936936937
8.0,0.4954954954954955
8.0,0.4972972972972973
8.0,0.4990990990990991
8.0,0.5009009009009009
9.0,0.5027027027027027
9.0,0.5045045045045045
9.0,0.5063063063063064
9.0,0.5081081081081081
9.0,0.5099099099099099
9.0,0.5117117117117117
9.0,0.5135135135135135
9.0,0.5153153153153153
9.0,0.5171171171171172
9.0,0.518918918918919
10.0,0.5207207207207207
10.0,0.5225225225225225
10.0,0.5243243243243243
10.0,0.5261261261261261
10.0,0.527927927927928
10.0,0.5297297297297298
10.0,0.5315315315315315
11.0,0.5333333333333333
11.0,0.5351351351351351
11.0,0.5369369369369369
11.0,0.5387387387387388
11.0,0.5405405405405406
11.0,0.5423423423423424
11.0,0.5441441441441441
11.0,0.5459459459459459
12.0,0.5477477477477477
12.0,0.5495495495495496
12.0,0.5513513513513514
12.0,0.5531531531531532
12.0,0.554954954954955
13.0,0.5567567567567567
13.0,0.5585585585585585
13.0,0.5603603603603604
13.0,0.5621621621621622
13.0,0.563963963963964
13.0,0.5657657657657658
13.0,0.5675675675675675
14.0,0.5693693693693693
14.0,0.5711711711711712
14.0,0.572972972972973
14.0,0.5747747747747748
15.0,0.5765765765765766
15.0,0.5783783783783784
15.0,0.5801801801801801
16.0,0.581981981981982
16.0,0.5837837837837838
16.0,0.5855855855855856
16.0,0.5873873873873874
16.0,0.5891891891891892
17.0,0.590990990990991
17.0,0.5927927927927928
17.0,0.5945945945945946
17.0,0.5963963963963964
18.0,0.5981981981981982
18.0,0.6
18.0,0.6018018018018018
18.0,0.6036036036036037
18.0,0.6054054054054054
18.0,0.6072072072072072
18.0,0.609009009009009
19.0,0.6108108108108108
19.0,0.6126126126126126
19.0,0.6144144144144145
20.0,0.6162162162162163
20.0,0.618018018018018
20.0,0.6198198198198198
20.0,0.6216216216216216
21.0,0.6234234234234234
21.0,0.6252252252252253
21.0,0.6270270270270271
22.0,0.6288288288288288
22.0,0.6306306306306306
22.0,0.6324324324324324
22.0,0.6342342342342342
22.0,0.6360360360360361
23.0,0.6378378378378379
24.0,0.6396396396396397
24.0,0.6414414414414414
24.0,0.6432432432432432
25.0,0.645045045045045
25.0,0.6468468468468469
26.0,0.6486486486486487
27.0,0.6504504504504505
27.0,0.6522522522522523
27.0,0.654054054054054
27.0,0.6558558558558558
27.0,0.6576576576576577
27.0,0.6594594594594595
28.0,0.6612612612612613
29.0,0.6630630630630631
30.0,0.6648648648648648
30.0,0.6666666666666666
30.0,0.6684684684684685
31.0,0.6702702702702703
31.0,0.6720720720720721
31.0,0.6738738738738739
31.0,0.6756756756756757
32.0,0.6774774774774774
32.0,0.6792792792792793
33.0,0.6810810810810811
33.0,0.6828828828828829
34.0,0.6846846846846847
34.0,0.6864864864864865
34.0,0.6882882882882883
35.0,0.6900900900900901
36.0,0.6918918918918919
36.0,0.6936936936936937
36.0,0.6954954954954955
37.0,0.6972972972972973
37.0,0.6990990990990991
37.0,0.700900900900901
39.0,0.7027027027027027
39.0,0.7045045045045045
40.0,0.7063063063063063
40.0,0.7081081081081081
41.0,0.7099099099099099
41.0,0.7117117117117118
44.0,0.7135135135135136
45.0,0.7153153153153153
46.0,0.7171171171171171
46.0,0.7189189189189189
46.0,0.7207207207207207
48.0,0.7225225225225226
48.0,0.7243243243243244
50.0,0.7261261261261261
51.0,0.7279279279279279
52.0,0.7297297297297297
53.0,0.7315315315315315
53.0,0.7333333333333334
53.0,0.7351351351351352
55.0,0.736936936936937
55.0,0.7387387387387387
56.0,0.7405405405405405
56.0,0.7423423423423423
59.0,0.7441441441441442
59.0,0.745945945945946
59.0,0.7477477477477478
60.0,0.7495495495495496
60.0,0.7513513513513513
62.0,0.7531531531531531
64.0,0.754954954954955
64.0,0.7567567567567568
66.0,0.7585585585585586
69.0,0.7603603603603604
73.0,0.7621621621621621
74.0,0.7639639639639639
76.0,0.7657657657657658
76.0,0.7675675675675676
76.0,0.7693693693693694
78.0,0.7711711711711712
81.0,0.772972972972973
83.0,0.7747747747747747
85.0,0.7765765765765766
86.0,0.7783783783783784
87.0,0.7801801801801802
88.0,0.781981981981982
88.0,0.7837837837837838
90.0,0.7855855855855856
94.0,0.7873873873873874
94.0,0.7891891891891892
95.0,0.790990990990991
98.0,0.7927927927927928
100.0,0.7945945945945946
103.0,0.7963963963963964
104.0,0.7981981981981983
106.0,0.8
107.0,0.8018018018018018
108.0,0.8036036036036036
112.0,0.8054054054054054
114.0,0.8072072072072072
120.0,0.8090090090090091
127.0,0.8108108108108109
129.0,0.8126126126126126
132.0,0.8144144144144144
139.0,0.8162162162162162
145.0,0.818018018018018
148.0,0.8198198198198199
158.0,0.8216216216216217
160.0,0.8234234234234235
161.0,0.8252252252252252
162.0,0.827027027027027
166.0,0.8288288288288288
167.0,0.8306306306306307
181.0,0.8324324324324325
191.0,0.8342342342342343
191.0,0.836036036036036
193.0,0.8378378378378378
193.0,0.8396396396396396
198.0,0.8414414414414415
199.0,0.8432432432432433
219.0,0.8450450450450451
230.0,0.8468468468468469
245.0,0.8486486486486486
265.0,0.8504504504504504
268.0,0.8522522522522523
268.0,0.8540540540540541
272.0,0.8558558558558559
273.0,0.8576576576576577
274.0,0.8594594594594595
282.0,0.8612612612612612
284.0,0.8630630630630631
291.0,0.8648648648648649
296.0,0.8666666666666667
303.0,0.8684684684684685
305.0,0.8702702702702703
308.0,0.872072072072072
345.0,0.8738738738738739
347.0,0.8756756756756757
349.0,0.8774774774774775
380.0,0.8792792792792793
391.0,0.8810810810810811
408.0,0.8828828828828829
409.0,0.8846846846846848
434.0,0.8864864864864865
456.0,0.8882882882882883
458.0,0.8900900900900901
525.0,0.8918918918918919
552.0,0.8936936936936937
560.0,0.8954954954954956
575.0,0.8972972972972973
604.0,0.8990990990990991
617.0,0.9009009009009009
628.0,0.9027027027027027
631.0,0.9045045045045045
638.0,0.9063063063063064
648.0,0.9081081081081082
683.0,0.9099099099099099
683.0,0.9117117117117117
741.0,0.9135135135135135
825.0,0.9153153153153153
994.0,0.9171171171171172
1078.0,0.918918918918919
1126.0,0.9207207207207208
1176.0,0.9225225225225225
1180.0,0.9243243243243243
1230.0,0.9261261261261261
1243.0,0.9279279279279279
1247.0,0.9297297297297298
1310.0,0.9315315315315316
1330.0,0.9333333333333333
1359.0,0.9351351351351351
1361.0,0.9369369369369369
1400.0,0.9387387387387387
1550.0,0.9405405405405406
1662.0,0.9423423423423424
1876.0,0.9441441441441442
1916.0,0.9459459459459459
1964.0,0.9477477477477477
2161.0,0.9495495495495495
2300.0,0.9513513513513514
2385.0,0.9531531531531532
2623.0,0.954954954954955
2642.0,0.9567567567567568
3560.0,0.9585585585585585
3667.0,0.9603603603603603
3740.0,0.9621621621621622
4107.0,0.963963963963964
5186.0,0.9657657657657658
5390.0,0.9675675675675676
6680.0,0.9693693693693693
7420.0,0.9711711711711711
8404.0,0.972972972972973
9614.0,0.9747747747747748
16900.0,0.9765765765765766
22500.0,0.9783783783783784
24000.0,0.9801801801801802
24600.0,0.9819819819819819
25000.0,0.9837837837837838
27000.0,0.9855855855855856
28000.0,0.9873873873873874
30600.0,0.9891891891891892
35000.0,0.990990990990991
52000.0,0.9927927927927928
132000.0,0.9945945945945946
165000.0,0.9963963963963964
202000.0,0.9981981981981982
399000.0,1.0


==> data/all_video_contribute.txt <==
1,0.0
2,0.0017953321364452424
3,0.003590664272890485
4,0.005385996409335727
5,0.00718132854578097
6,0.008976660682226212
7,0.010771992818671455
8,0.012567324955116697
9,0.01436265709156194
10,0.01615798922800718
11,0.017953321364452424
12,0.01974865350089767
13,0.02154398563734291
14,0.02333931777378815
15,0.025134649910233394
16,0.026929982046678638
17,0.02872531418312388
18,0.03052064631956912
19,0.03231597845601436
20,0.03411131059245961
21,0.03590664272890485
22,0.03770197486535009
23,0.03949730700179534
24,0.04129263913824058
25,0.04308797127468582
26,0.04488330341113106
27,0.0466786355475763
28,0.04847396768402155
29,0.05026929982046679
30,0.05206463195691203
31,0.053859964093357277
32,0.05565529622980252
33,0.05745062836624776
34,0.059245960502693
35,0.06104129263913824
36,0.06283662477558348
37,0.06463195691202872
38,0.06642728904847398
39,0.06822262118491922
40,0.07001795332136446
41,0.0718132854578097
42,0.07360861759425494
43,0.07540394973070018
44,0.07719928186714542
45,0.07899461400359067
46,0.08078994614003591
47,0.08258527827648116
48,0.0843806104129264
49,0.08617594254937164
50,0.08797127468581688
51,0.08976660682226212
52,0.09156193895870736
53,0.0933572710951526
54,0.09515260323159785
55,0.0969479353680431
56,0.09874326750448834
57,0.10053859964093358
58,0.10233393177737882
59,0.10412926391382406
60,0.1059245960502693
61,0.10771992818671455
62,0.1095152603231598
63,0.11131059245960503
64,0.11310592459605028
65,0.11490125673249552
66,0.11669658886894076
67,0.118491921005386
68,0.12028725314183124
69,0.12208258527827648
70,0.12387791741472173
71,0.12567324955116696
72,0.12746858168761221
73,0.12926391382405744
74,0.1310592459605027
75,0.13285457809694795
76,0.13464991023339318
77,0.13644524236983843
78,0.13824057450628366
79,0.1400359066427289
80,0.14183123877917414
81,0.1436265709156194
82,0.14542190305206465
83,0.14721723518850988
84,0.14901256732495513
85,0.15080789946140036
86,0.1526032315978456
87,0.15439856373429084
88,0.1561938958707361
89,0.15798922800718135
90,0.15978456014362658
91,0.16157989228007183
92,0.16337522441651706
93,0.1651705565529623
94,0.16696588868940754
95,0.1687612208258528
96,0.17055655296229802
97,0.17235188509874327
98,0.17414721723518853
99,0.17594254937163376
100,0.177737881508079
101,0.17953321364452424
102,0.1813285457809695
103,0.18312387791741472
104,0.18491921005385997
105,0.1867145421903052
106,0.18850987432675045
107,0.1903052064631957
108,0.19210053859964094
109,0.1938958707360862
110,0.19569120287253142
111,0.19748653500897667
112,0.1992818671454219
113,0.20107719928186715
114,0.2028725314183124
115,0.20466786355475763
116,0.2064631956912029
117,0.20825852782764812
118,0.21005385996409337
119,0.2118491921005386
120,0.21364452423698385
121,0.2154398563734291
122,0.21723518850987433
123,0.2190305206463196
124,0.22082585278276481
125,0.22262118491921007
126,0.2244165170556553
127,0.22621184919210055
128,0.22800718132854578
129,0.22980251346499103
130,0.2315978456014363
131,0.2333931777378815
132,0.23518850987432677
133,0.236983842010772
134,0.23877917414721725
135,0.24057450628366248
136,0.24236983842010773
137,0.24416517055655296
138,0.2459605026929982
139,0.24775583482944347
140,0.2495511669658887
141,0.2513464991023339
142,0.2531418312387792
143,0.25493716337522443
144,0.25673249551166966
145,0.2585278276481149
146,0.26032315978456017
147,0.2621184919210054
148,0.2639138240574506
149,0.2657091561938959
150,0.26750448833034113
151,0.26929982046678635
152,0.2710951526032316
153,0.27289048473967686
154,0.2746858168761221
155,0.2764811490125673
156,0.2782764811490126
157,0.2800718132854578
158,0.28186714542190305
159,0.2836624775583483
160,0.28545780969479356
161,0.2872531418312388
162,0.289048473967684
163,0.2908438061041293
164,0.2926391382405745
165,0.29443447037701975
166,0.296229802513465
167,0.29802513464991026
168,0.2998204667863555
169,0.3016157989228007
170,0.303411131059246
171,0.3052064631956912
172,0.30700179533213645
173,0.3087971274685817
174,0.31059245960502696
175,0.3123877917414722
176,0.3141831238779174
177,0.3159784560143627
178,0.3177737881508079
179,0.31956912028725315
180,0.3213644524236984
181,0.32315978456014366
182,0.3249551166965889
183,0.3267504488330341
184,0.32854578096947934
185,0.3303411131059246
186,0.33213644524236985
187,0.3339317773788151
188,0.33572710951526036
189,0.3375224416517056
190,0.3393177737881508
191,0.34111310592459604
192,0.3429084380610413
193,0.34470377019748655
194,0.3464991023339318
195,0.34829443447037706
196,0.3500897666068223
197,0.3518850987432675
198,0.35368043087971274
199,0.355475763016158
200,0.35727109515260325
201,0.3590664272890485
202,0.36086175942549376
203,0.362657091561939
204,0.3644524236983842
205,0.36624775583482944
206,0.3680430879712747
207,0.36983842010771995
208,0.37163375224416517
209,0.3734290843806104
210,0.3752244165170557
211,0.3770197486535009
212,0.37881508078994613
213,0.3806104129263914
214,0.38240574506283664
215,0.38420107719928187
216,0.3859964093357271
217,0.3877917414721724
218,0.3895870736086176
219,0.39138240574506283
220,0.3931777378815081
221,0.39497307001795334
222,0.39676840215439857
223,0.3985637342908438
224,0.4003590664272891
225,0.4021543985637343
226,0.40394973070017953
227,0.4057450628366248
228,0.40754039497307004
229,0.40933572710951527
230,0.4111310592459605
231,0.4129263913824058
232,0.414721723518851
233,0.41651705565529623
234,0.4183123877917415
235,0.42010771992818674
236,0.42190305206463197
237,0.4236983842010772
238,0.4254937163375225
239,0.4272890484739677
240,0.42908438061041293
241,0.4308797127468582
242,0.43267504488330344
243,0.43447037701974867
244,0.4362657091561939
245,0.4380610412926392
246,0.4398563734290844
247,0.44165170556552963
248,0.44344703770197486
249,0.44524236983842014
250,0.44703770197486536
251,0.4488330341113106
252,0.4506283662477559
253,0.4524236983842011
254,0.4542190305206463
255,0.45601436265709155
256,0.45780969479353684
257,0.45960502692998206
258,0.4614003590664273
259,0.4631956912028726
260,0.4649910233393178
261,0.466786355475763
262,0.46858168761220825
263,0.47037701974865354
264,0.47217235188509876
265,0.473967684021544
266,0.47576301615798927
267,0.4775583482944345
268,0.4793536804308797
269,0.48114901256732495
270,0.48294434470377023
271,0.48473967684021546
272,0.4865350089766607
273,0.4883303411131059
274,0.4901256732495512
275,0.4919210053859964
276,0.49371633752244165
277,0.49551166965888693
278,0.49730700179533216
279,0.4991023339317774
280,0.5008976660682226
281,0.5026929982046678
282,0.5044883303411132
283,0.5062836624775584
284,0.5080789946140036
285,0.5098743267504489
286,0.5116696588868941
287,0.5134649910233393
288,0.5152603231597845
289,0.5170556552962298
290,0.5188509874326751
291,0.5206463195691203
292,0.5224416517055656
293,0.5242369838420108
294,0.526032315978456
295,0.5278276481149012
296,0.5296229802513465
297,0.5314183123877918
298,0.533213644524237
299,0.5350089766606823
300,0.5368043087971275
301,0.5385996409335727
302,0.5403949730700179
303,0.5421903052064632
304,0.5439856373429085
305,0.5457809694793537
306,0.547576301615799
307,0.5493716337522442
308,0.5511669658886894
309,0.5529622980251346
310,0.5547576301615799
311,0.5565529622980252
312,0.5583482944344704
313,0.5601436265709157
314,0.5619389587073609
315,0.5637342908438061
316,0.5655296229802513
317,0.5673249551166966
318,0.5691202872531419
319,0.5709156193895871
320,0.5727109515260324
321,0.5745062836624776
322,0.5763016157989228
323,0.578096947935368
324,0.5798922800718133
325,0.5816876122082586
326,0.5834829443447038
327,0.585278276481149
328,0.5870736086175943
329,0.5888689407540395
330,0.5906642728904847
331,0.59245960502693
332,0.5942549371633753
333,0.5960502692998205
334,0.5978456014362658
335,0.599640933572711
336,0.6014362657091562
337,0.6032315978456014
338,0.6050269299820467
339,0.606822262118492
340,0.6086175942549372
341,0.6104129263913824
342,0.6122082585278277
343,0.6140035906642729
344,0.6157989228007181
345,0.6175942549371634
346,0.6193895870736087
347,0.6211849192100539
348,0.6229802513464991
349,0.6247755834829444
350,0.6265709156193896
351,0.6283662477558348
352,0.63016157989228
353,0.6319569120287254
354,0.6337522441651706
355,0.6355475763016158
356,0.6373429084380611
357,0.6391382405745063
358,0.6409335727109515
359,0.6427289048473968
360,0.644524236983842
361,0.6463195691202873
362,0.6481149012567325
363,0.6499102333931778
364,0.651705565529623
365,0.6535008976660682
366,0.6552962298025135
367,0.6570915619389587
368,0.658886894075404
369,0.6606822262118492
370,0.6624775583482945
371,0.6642728904847397
372,0.6660682226211849
373,0.6678635547576302
374,0.6696588868940754
375,0.6714542190305207
376,0.6732495511669659
377,0.6750448833034112
378,0.6768402154398564
379,0.6786355475763016
380,0.6804308797127468
381,0.6822262118491921
382,0.6840215439856374
383,0.6858168761220826
384,0.6876122082585279
385,0.6894075403949731
386,0.6912028725314183
387,0.6929982046678635
388,0.6947935368043088
389,0.6965888689407541
390,0.6983842010771993
391,0.7001795332136446
393,0.7019748653500898
395,0.703770197486535
397,0.7055655296229802
399,0.7073608617594255
401,0.7091561938958708
403,0.710951526032316
405,0.7127468581687613
407,0.7145421903052065
409,0.7163375224416517
411,0.718132854578097
413,0.7199281867145422
415,0.7217235188509875
417,0.7235188509874327
419,0.725314183123878
421,0.7271095152603232
423,0.7289048473967684
425,0.7307001795332136
427,0.7324955116696589
429,0.7342908438061042
431,0.7360861759425494
433,0.7378815080789947
435,0.7396768402154399
437,0.7414721723518851
439,0.7432675044883303
441,0.7450628366247756
443,0.7468581687612208
445,0.7486535008976661
447,0.7504488330341114
449,0.7522441651705566
451,0.7540394973070018
453,0.755834829443447
455,0.7576301615798923
457,0.7594254937163375
459,0.7612208258527828
461,0.7630161579892281
463,0.7648114901256733
465,0.7666068222621185
467,0.7684021543985637
469,0.770197486535009
471,0.7719928186714542
473,0.7737881508078995
475,0.7755834829443448
477,0.77737881508079
479,0.7791741472172352
481,0.7809694793536804
483,0.7827648114901257
485,0.7845601436265709
487,0.7863554757630162
489,0.7881508078994615
491,0.7899461400359067
493,0.7917414721723519
495,0.7935368043087971
497,0.7953321364452424
499,0.7971274685816876
501,0.7989228007181329
503,0.8007181328545782
505,0.8025134649910234
507,0.8043087971274686
509,0.8061041292639138
511,0.8078994614003591
513,0.8096947935368043
515,0.8114901256732496
517,0.8132854578096949
519,0.8150807899461401
521,0.8168761220825853
523,0.8186714542190305
525,0.8204667863554758
528,0.822262118491921
531,0.8240574506283663
534,0.8258527827648116
537,0.8276481149012568
540,0.829443447037702
543,0.8312387791741472
546,0.8330341113105925
549,0.8348294434470377
552,0.836624775583483
555,0.8384201077199283
558,0.8402154398563735
561,0.8420107719928187
564,0.8438061041292639
567,0.8456014362657092
570,0.8473967684021544
573,0.8491921005385997
576,0.850987432675045
579,0.8527827648114902
582,0.8545780969479354
585,0.8563734290843806
588,0.8581687612208259
591,0.8599640933572711
594,0.8617594254937164
597,0.8635547576301617
600,0.8653500897666069
603,0.8671454219030521
606,0.8689407540394973
610,0.8707360861759426
614,0.8725314183123878
618,0.874326750448833
622,0.8761220825852784
626,0.8779174147217236
630,0.8797127468581688
634,0.881508078994614
638,0.8833034111310593
642,0.8850987432675045
646,0.8868940754039497
650,0.888689407540395
654,0.8904847396768403
658,0.8922800718132855
662,0.8940754039497307
666,0.895870736086176
670,0.8976660682226212
674,0.8994614003590664
679,0.9012567324955117
684,0.903052064631957
689,0.9048473967684022
694,0.9066427289048474
699,0.9084380610412927
704,0.9102333931777379
709,0.9120287253141831
714,0.9138240574506284
719,0.9156193895870737
724,0.9174147217235189
729,0.9192100538599641
735,0.9210053859964094
741,0.9228007181328546
747,0.9245960502692998
753,0.9263913824057451
759,0.9281867145421904
765,0.9299820466786356
771,0.9317773788150808
777,0.933572710951526
783,0.9353680430879713
789,0.9371633752244165
796,0.9389587073608618
803,0.9407540394973071
811,0.9425493716337523
819,0.9443447037701975
827,0.9461400359066428
836,0.947935368043088
845,0.9497307001795332
856,0.9515260323159785
867,0.9533213644524238
878,0.955116696588869
889,0.9569120287253142
900,0.9587073608617595
911,0.9605026929982047
923,0.9622980251346499
935,0.9640933572710952
948,0.9658886894075405
961,0.9676840215439857
975,0.9694793536804309
990,0.9712746858168761
1006,0.9730700179533214
1022,0.9748653500897666
1040,0.9766606822262118
1058,0.9784560143626572
1076,0.9802513464991024
1101,0.9820466786355476
1128,0.9838420107719928
1160,0.9856373429084381
1193,0.9874326750448833
1227,0.9892280071813285
1266,0.9910233393177739
1321,0.9928186714542191
1397,0.9946140035906643
1503,0.9964093357271095
1658,0.9982046678635548
1821,1.0


==> data/all_video_contribute_per_channel.txt <==
1,0.0
1,0.0017953321364452424
1,0.003590664272890485
1,0.005385996409335727
1,0.00718132854578097
1,0.008976660682226212
1,0.010771992818671455
1,0.012567324955116697
1,0.01436265709156194
1,0.01615798922800718
1,0.017953321364452424
1,0.01974865350089767
1,0.02154398563734291
1,0.02333931777378815
1,0.025134649910233394
1,0.026929982046678638
1,0.02872531418312388
1,0.03052064631956912
1,0.03231597845601436
1,0.03411131059245961
1,0.03590664272890485
1,0.03770197486535009
1,0.03949730700179534
1,0.04129263913824058
1,0.04308797127468582
1,0.04488330341113106
1,0.0466786355475763
1,0.04847396768402155
1,0.05026929982046679
1,0.05206463195691203
1,0.053859964093357277
1,0.05565529622980252
1,0.05745062836624776
1,0.059245960502693
1,0.06104129263913824
1,0.06283662477558348
1,0.06463195691202872
1,0.06642728904847398
1,0.06822262118491922
1,0.07001795332136446
1,0.0718132854578097
1,0.07360861759425494
1,0.07540394973070018
1,0.07719928186714542
1,0.07899461400359067
1,0.08078994614003591
1,0.08258527827648116
1,0.0843806104129264
1,0.08617594254937164
1,0.08797127468581688
1,0.08976660682226212
1,0.09156193895870736
1,0.0933572710951526
1,0.09515260323159785
1,0.0969479353680431
1,0.09874326750448834
1,0.10053859964093358
1,0.10233393177737882
1,0.10412926391382406
1,0.1059245960502693
1,0.10771992818671455
1,0.1095152603231598
1,0.11131059245960503
1,0.11310592459605028
1,0.11490125673249552
1,0.11669658886894076
1,0.118491921005386
1,0.12028725314183124
1,0.12208258527827648
1,0.12387791741472173
1,0.12567324955116696
1,0.12746858168761221
1,0.12926391382405744
1,0.1310592459605027
1,0.13285457809694795
1,0.13464991023339318
1,0.13644524236983843
1,0.13824057450628366
1,0.1400359066427289
1,0.14183123877917414
1,0.1436265709156194
1,0.14542190305206465
1,0.14721723518850988
1,0.14901256732495513
1,0.15080789946140036
1,0.1526032315978456
1,0.15439856373429084
1,0.1561938958707361
1,0.15798922800718135
1,0.15978456014362658
1,0.16157989228007183
1,0.16337522441651706
1,0.1651705565529623
1,0.16696588868940754
1,0.1687612208258528
1,0.17055655296229802
1,0.17235188509874327
1,0.17414721723518853
1,0.17594254937163376
1,0.177737881508079
1,0.17953321364452424
1,0.1813285457809695
1,0.18312387791741472
1,0.18491921005385997
1,0.1867145421903052
1,0.18850987432675045
1,0.1903052064631957
1,0.19210053859964094
1,0.1938958707360862
1,0.19569120287253142
1,0.19748653500897667
1,0.1992818671454219
1,0.20107719928186715
1,0.2028725314183124
1,0.20466786355475763
1,0.2064631956912029
1,0.20825852782764812
1,0.21005385996409337
1,0.2118491921005386
1,0.21364452423698385
1,0.2154398563734291
1,0.21723518850987433
1,0.2190305206463196
1,0.22082585278276481
1,0.22262118491921007
1,0.2244165170556553
1,0.22621184919210055
1,0.22800718132854578
1,0.22980251346499103
1,0.2315978456014363
1,0.2333931777378815
1,0.23518850987432677
1,0.236983842010772
1,0.23877917414721725
1,0.24057450628366248
1,0.24236983842010773
1,0.24416517055655296
1,0.2459605026929982
1,0.24775583482944347
1,0.2495511669658887
1,0.2513464991023339
1,0.2531418312387792
1,0.25493716337522443
1,0.25673249551166966
1,0.2585278276481149
1,0.26032315978456017
1,0.2621184919210054
1,0.2639138240574506
1,0.2657091561938959
1,0.26750448833034113
1,0.26929982046678635
1,0.2710951526032316
1,0.27289048473967686
1,0.2746858168761221
1,0.2764811490125673
1,0.2782764811490126
1,0.2800718132854578
1,0.28186714542190305
1,0.2836624775583483
1,0.28545780969479356
1,0.2872531418312388
1,0.289048473967684
1,0.2908438061041293
1,0.2926391382405745
1,0.29443447037701975
1,0.296229802513465
1,0.29802513464991026
1,0.2998204667863555
1,0.3016157989228007
1,0.303411131059246
1,0.3052064631956912
1,0.30700179533213645
1,0.3087971274685817
1,0.31059245960502696
1,0.3123877917414722
1,0.3141831238779174
1,0.3159784560143627
1,0.3177737881508079
1,0.31956912028725315
1,0.3213644524236984
1,0.32315978456014366
1,0.3249551166965889
1,0.3267504488330341
1,0.32854578096947934
1,0.3303411131059246
1,0.33213644524236985
1,0.3339317773788151
1,0.33572710951526036
1,0.3375224416517056
1,0.3393177737881508
1,0.34111310592459604
1,0.3429084380610413
1,0.34470377019748655
1,0.3464991023339318
1,0.34829443447037706
1,0.3500897666068223
1,0.3518850987432675
1,0.35368043087971274
1,0.355475763016158
1,0.35727109515260325
1,0.3590664272890485
1,0.36086175942549376
1,0.362657091561939
1,0.3644524236983842
1,0.36624775583482944
1,0.3680430879712747
1,0.36983842010771995
1,0.37163375224416517
1,0.3734290843806104
1,0.3752244165170557
1,0.3770197486535009
1,0.37881508078994613
1,0.3806104129263914
1,0.38240574506283664
1,0.38420107719928187
1,0.3859964093357271
1,0.3877917414721724
1,0.3895870736086176
1,0.39138240574506283
1,0.3931777378815081
1,0.39497307001795334
1,0.39676840215439857
1,0.3985637342908438
1,0.4003590664272891
1,0.4021543985637343
1,0.40394973070017953
1,0.4057450628366248
1,0.40754039497307004
1,0.40933572710951527
1,0.4111310592459605
1,0.4129263913824058
1,0.414721723518851
1,0.41651705565529623
1,0.4183123877917415
1,0.42010771992818674
1,0.42190305206463197
1,0.4236983842010772
1,0.4254937163375225
1,0.4272890484739677
1,0.42908438061041293
1,0.4308797127468582
1,0.43267504488330344
1,0.43447037701974867
1,0.4362657091561939
1,0.4380610412926392
1,0.4398563734290844
1,0.44165170556552963
1,0.44344703770197486
1,0.44524236983842014
1,0.44703770197486536
1,0.4488330341113106
1,0.4506283662477559
1,0.4524236983842011
1,0.4542190305206463
1,0.45601436265709155
1,0.45780969479353684
1,0.45960502692998206
1,0.4614003590664273
1,0.4631956912028726
1,0.4649910233393178
1,0.466786355475763
1,0.46858168761220825
1,0.47037701974865354
1,0.47217235188509876
1,0.473967684021544
1,0.47576301615798927
1,0.4775583482944345
1,0.4793536804308797
1,0.48114901256732495
1,0.48294434470377023
1,0.48473967684021546
1,0.4865350089766607
1,0.4883303411131059
1,0.4901256732495512
1,0.4919210053859964
1,0.49371633752244165
1,0.49551166965888693
1,0.49730700179533216
1,0.4991023339317774
1,0.5008976660682226
1,0.5026929982046678
1,0.5044883303411132
1,0.5062836624775584
1,0.5080789946140036
1,0.5098743267504489
1,0.5116696588868941
1,0.5134649910233393
1,0.5152603231597845
1,0.5170556552962298
1,0.5188509874326751
1,0.5206463195691203
1,0.5224416517055656
1,0.5242369838420108
1,0.526032315978456
1,0.5278276481149012
1,0.5296229802513465
1,0.5314183123877918
1,0.533213644524237
1,0.5350089766606823
1,0.5368043087971275
1,0.5385996409335727
1,0.5403949730700179
1,0.5421903052064632
1,0.5439856373429085
1,0.5457809694793537
1,0.547576301615799
1,0.5493716337522442
1,0.5511669658886894
1,0.5529622980251346
1,0.5547576301615799
1,0.5565529622980252
1,0.5583482944344704
1,0.5601436265709157
1,0.5619389587073609
1,0.5637342908438061
1,0.5655296229802513
1,0.5673249551166966
1,0.5691202872531419
1,0.5709156193895871
1,0.5727109515260324
1,0.5745062836624776
1,0.5763016157989228
1,0.578096947935368
1,0.5798922800718133
1,0.5816876122082586
1,0.5834829443447038
1,0.585278276481149
1,0.5870736086175943
1,0.5888689407540395
1,0.5906642728904847
1,0.59245960502693
1,0.5942549371633753
1,0.5960502692998205
1,0.5978456014362658
1,0.599640933572711
1,0.6014362657091562
1,0.6032315978456014
1,0.6050269299820467
1,0.606822262118492
1,0.6086175942549372
1,0.6104129263913824
1,0.6122082585278277
1,0.6140035906642729
1,0.6157989228007181
1,0.6175942549371634
1,0.6193895870736087
1,0.6211849192100539
1,0.6229802513464991
1,0.6247755834829444
1,0.6265709156193896
1,0.6283662477558348
1,0.63016157989228
1,0.6319569120287254
1,0.6337522441651706
1,0.6355475763016158
1,0.6373429084380611
1,0.6391382405745063
1,0.6409335727109515
1,0.6427289048473968
1,0.644524236983842
1,0.6463195691202873
1,0.6481149012567325
1,0.6499102333931778
1,0.651705565529623
1,0.6535008976660682
1,0.6552962298025135
1,0.6570915619389587
1,0.658886894075404
1,0.6606822262118492
1,0.6624775583482945
1,0.6642728904847397
1,0.6660682226211849
1,0.6678635547576302
1,0.6696588868940754
1,0.6714542190305207
1,0.6732495511669659
1,0.6750448833034112
1,0.6768402154398564
1,0.6786355475763016
1,0.6804308797127468
1,0.6822262118491921
1,0.6840215439856374
1,0.6858168761220826
1,0.6876122082585279
1,0.6894075403949731
1,0.6912028725314183
1,0.6929982046678635
1,0.6947935368043088
1,0.6965888689407541
1,0.6983842010771993
1,0.7001795332136446
2,0.7019748653500898
2,0.703770197486535
2,0.7055655296229802
2,0.7073608617594255
2,0.7091561938958708
2,0.710951526032316
2,0.7127468581687613
2,0.7145421903052065
2,0.7163375224416517
2,0.718132854578097
2,0.7199281867145422
2,0.7217235188509875
2,0.7235188509874327
2,0.725314183123878
2,0.7271095152603232
2,0.7289048473967684
2,0.7307001795332136
2,0.7324955116696589
2,0.7342908438061042
2,0.7360861759425494
2,0.7378815080789947
2,0.7396768402154399
2,0.7414721723518851
2,0.7432675044883303
2,0.7450628366247756
2,0.7468581687612208
2,0.7486535008976661
2,0.7504488330341114
2,0.7522441651705566
2,0.7540394973070018
2,0.755834829443447
2,0.7576301615798923
2,0.7594254937163375
2,0.7612208258527828
2,0.7630161579892281
2,0.7648114901256733
2,0.7666068222621185
2,0.7684021543985637
2,0.770197486535009
2,0.7719928186714542
2,0.7737881508078995
2,0.7755834829443448
2,0.77737881508079
2,0.7791741472172352
2,0.7809694793536804
2,0.7827648114901257
2,0.7845601436265709
2,0.7863554757630162
2,0.7881508078994615
2,0.7899461400359067
2,0.7917414721723519
2,0.7935368043087971
2,0.7953321364452424
2,0.7971274685816876
2,0.7989228007181329
2,0.8007181328545782
2,0.8025134649910234
2,0.8043087971274686
2,0.8061041292639138
2,0.8078994614003591
2,0.8096947935368043
2,0.8114901256732496
2,0.8132854578096949
2,0.8150807899461401
2,0.8168761220825853
2,0.8186714542190305
2,0.8204667863554758
3,0.822262118491921
3,0.8240574506283663
3,0.8258527827648116
3,0.8276481149012568
3,0.829443447037702
3,0.8312387791741472
3,0.8330341113105925
3,0.8348294434470377
3,0.836624775583483
3,0.8384201077199283
3,0.8402154398563735
3,0.8420107719928187
3,0.8438061041292639
3,0.8456014362657092
3,0.8473967684021544
3,0.8491921005385997
3,0.850987432675045
3,0.8527827648114902
3,0.8545780969479354
3,0.8563734290843806
3,0.8581687612208259
3,0.8599640933572711
3,0.8617594254937164
3,0.8635547576301617
3,0.8653500897666069
3,0.8671454219030521
3,0.8689407540394973
4,0.8707360861759426
4,0.8725314183123878
4,0.874326750448833
4,0.8761220825852784
4,0.8779174147217236
4,0.8797127468581688
4,0.881508078994614
4,0.8833034111310593
4,0.8850987432675045
4,0.8868940754039497
4,0.888689407540395
4,0.8904847396768403
4,0.8922800718132855
4,0.8940754039497307
4,0.895870736086176
4,0.8976660682226212
4,0.8994614003590664
5,0.9012567324955117
5,0.903052064631957
5,0.9048473967684022
5,0.9066427289048474
5,0.9084380610412927
5,0.9102333931777379
5,0.9120287253141831
5,0.9138240574506284
5,0.9156193895870737
5,0.9174147217235189
5,0.9192100538599641
6,0.9210053859964094
6,0.9228007181328546
6,0.9245960502692998
6,0.9263913824057451
6,0.9281867145421904
6,0.9299820466786356
6,0.9317773788150808
6,0.933572710951526
6,0.9353680430879713
6,0.9371633752244165
7,0.9389587073608618
7,0.9407540394973071
8,0.9425493716337523
8,0.9443447037701975
8,0.9461400359066428
9,0.947935368043088
9,0.9497307001795332
11,0.9515260323159785
11,0.9533213644524238
11,0.955116696588869
11,0.9569120287253142
11,0.9587073608617595
11,0.9605026929982047
12,0.9622980251346499
12,0.9640933572710952
13,0.9658886894075405
13,0.9676840215439857
14,0.9694793536804309
15,0.9712746858168761
16,0.9730700179533214
16,0.9748653500897666
18,0.9766606822262118
18,0.9784560143626572
18,0.9802513464991024
25,0.9820466786355476
27,0.9838420107719928
32,0.9856373429084381
33,0.9874326750448833
34,0.9892280071813285
39,0.9910233393177739
55,0.9928186714542191
76,0.9946140035906643
106,0.9964093357271095
155,0.9982046678635548
163,1.0


==> data/all_view_dist_data.txt <==
1.0,0.0
1.0,0.0005494505494505495
1.0,0.001098901098901099
1.0,0.0016483516483516484
4.0,0.002197802197802198
4.0,0.002747252747252747
4.0,0.0032967032967032967
4.0,0.0038461538461538464
5.0,0.004395604395604396
6.0,0.004945054945054945
6.0,0.005494505494505494
6.0,0.006043956043956044
6.0,0.006593406593406593
6.0,0.007142857142857143
7.0,0.007692307692307693
7.0,0.008241758241758242
7.0,0.008791208791208791
7.0,0.00934065934065934
8.0,0.00989010989010989
8.0,0.010439560439560439
8.0,0.010989010989010988
8.0,0.011538461538461539
8.0,0.012087912087912088
8.0,0.012637362637362638
9.0,0.013186813186813187
9.0,0.013736263736263736
9.0,0.014285714285714285
9.0,0.014835164835164835
9.0,0.015384615384615385
9.0,0.015934065934065933
9.0,0.016483516483516484
9.0,0.01703296703296703
9.0,0.017582417582417582
9.0,0.018131868131868133
9.0,0.01868131868131868
9.0,0.019230769230769232
9.0,0.01978021978021978
10.0,0.02032967032967033
10.0,0.020879120879120878
10.0,0.02142857142857143
10.0,0.021978021978021976
10.0,0.022527472527472527
10.0,0.023076923076923078
10.0,0.023626373626373626
11.0,0.024175824175824177
11.0,0.024725274725274724
11.0,0.025274725274725275
11.0,0.025824175824175823
11.0,0.026373626373626374
12.0,0.026923076923076925
12.0,0.027472527472527472
12.0,0.028021978021978023
12.0,0.02857142857142857
12.0,0.02912087912087912
12.0,0.02967032967032967
12.0,0.03021978021978022
12.0,0.03076923076923077
13.0,0.03131868131868132
13.0,0.031868131868131866
13.0,0.03241758241758242
13.0,0.03296703296703297
13.0,0.033516483516483515
14.0,0.03406593406593406
14.0,0.03461538461538462
14.0,0.035164835164835165
14.0,0.03571428571428571
14.0,0.03626373626373627
14.0,0.036813186813186814
14.0,0.03736263736263736
14.0,0.03791208791208791
14.0,0.038461538461538464
15.0,0.03901098901098901
15.0,0.03956043956043956
15.0,0.04010989010989011
15.0,0.04065934065934066
15.0,0.04120879120879121
15.0,0.041758241758241756
15.0,0.04230769230769231
15.0,0.04285714285714286
16.0,0.043406593406593405
16.0,0.04395604395604395
16.0,0.04450549450549451
16.0,0.045054945054945054
16.0,0.0456043956043956
16.0,0.046153846153846156
16.0,0.046703296703296704
16.0,0.04725274725274725
17.0,0.0478021978021978
17.0,0.04835164835164835
17.0,0.0489010989010989
17.0,0.04945054945054945
17.0,0.05
17.0,0.05054945054945055
17.0,0.0510989010989011
17.0,0.051648351648351645
17.0,0.0521978021978022
17.0,0.05274725274725275
18.0,0.053296703296703295
18.0,0.05384615384615385
18.0,0.0543956043956044
18.0,0.054945054945054944
18.0,0.05549450549450549
18.0,0.056043956043956046
18.0,0.056593406593406594
18.0,0.05714285714285714
18.0,0.057692307692307696
18.0,0.05824175824175824
18.0,0.05879120879120879
18.0,0.05934065934065934
19.0,0.05989010989010989
19.0,0.06043956043956044
19.0,0.06098901098901099
19.0,0.06153846153846154
19.0,0.06208791208791209
19.0,0.06263736263736264
19.0,0.06318681318681318
19.0,0.06373626373626373
19.0,0.06428571428571428
20.0,0.06483516483516484
20.0,0.06538461538461539
20.0,0.06593406593406594
20.0,0.06648351648351648
20.0,0.06703296703296703
21.0,0.06758241758241758
21.0,0.06813186813186813
21.0,0.06868131868131869
21.0,0.06923076923076923
22.0,0.06978021978021978
22.0,0.07032967032967033
22.0,0.07087912087912088
22.0,0.07142857142857142
22.0,0.07197802197802197
22.0,0.07252747252747253
22.0,0.07307692307692308
22.0,0.07362637362637363
23.0,0.07417582417582418
23.0,0.07472527472527472
23.0,0.07527472527472527
23.0,0.07582417582417582
23.0,0.07637362637362638
23.0,0.07692307692307693
24.0,0.07747252747252747
24.0,0.07802197802197802
24.0,0.07857142857142857
24.0,0.07912087912087912
24.0,0.07967032967032966
24.0,0.08021978021978023
24.0,0.08076923076923077
24.0,0.08131868131868132
25.0,0.08186813186813187
25.0,0.08241758241758242
25.0,0.08296703296703296
25.0,0.08351648351648351
25.0,0.08406593406593407
25.0,0.08461538461538462
25.0,0.08516483516483517
25.0,0.08571428571428572
25.0,0.08626373626373626
25.0,0.08681318681318681
25.0,0.08736263736263736
26.0,0.0879120879120879
26.0,0.08846153846153847
26.0,0.08901098901098901
26.0,0.08956043956043956
26.0,0.09010989010989011
27.0,0.09065934065934066
27.0,0.0912087912087912
27.0,0.09175824175824175
27.0,0.09230769230769231
27.0,0.09285714285714286
27.0,0.09340659340659341
27.0,0.09395604395604396
28.0,0.0945054945054945
28.0,0.09505494505494505
28.0,0.0956043956043956
28.0,0.09615384615384616
28.0,0.0967032967032967
28.0,0.09725274725274725
29.0,0.0978021978021978
29.0,0.09835164835164835
29.0,0.0989010989010989
29.0,0.09945054945054944
30.0,0.1
30.0,0.10054945054945055
30.0,0.1010989010989011
30.0,0.10164835164835165
30.0,0.1021978021978022
30.0,0.10274725274725274
31.0,0.10329670329670329
31.0,0.10384615384615385
31.0,0.1043956043956044
31.0,0.10494505494505495
31.0,0.1054945054945055
31.0,0.10604395604395604
31.0,0.10659340659340659
31.0,0.10714285714285714
31.0,0.1076923076923077
31.0,0.10824175824175825
31.0,0.1087912087912088
32.0,0.10934065934065934
32.0,0.10989010989010989
32.0,0.11043956043956044
32.0,0.11098901098901098
32.0,0.11153846153846154
33.0,0.11208791208791209
33.0,0.11263736263736264
33.0,0.11318681318681319
33.0,0.11373626373626373
33.0,0.11428571428571428
33.0,0.11483516483516483
33.0,0.11538461538461539
34.0,0.11593406593406594
34.0,0.11648351648351649
34.0,0.11703296703296703
34.0,0.11758241758241758
34.0,0.11813186813186813
35.0,0.11868131868131868
35.0,0.11923076923076924
35.0,0.11978021978021978
35.0,0.12032967032967033
36.0,0.12087912087912088
36.0,0.12142857142857143
36.0,0.12197802197802197
36.0,0.12252747252747252
37.0,0.12307692307692308
38.0,0.12362637362637363
38.0,0.12417582417582418
38.0,0.12472527472527473
38.0,0.12527472527472527
39.0,0.12582417582417582
39.0,0.12637362637362637
39.0,0.12692307692307692
39.0,0.12747252747252746
39.0,0.128021978021978
40.0,0.12857142857142856
40.0,0.12912087912087913
41.0,0.12967032967032968
41.0,0.13021978021978023
41.0,0.13076923076923078
41.0,0.13131868131868132
42.0,0.13186813186813187
42.0,0.13241758241758242
43.0,0.13296703296703297
43.0,0.13351648351648351
43.0,0.13406593406593406
44.0,0.1346153846153846
44.0,0.13516483516483516
45.0,0.1357142857142857
45.0,0.13626373626373625
45.0,0.13681318681318683
46.0,0.13736263736263737
46.0,0.13791208791208792
46.0,0.13846153846153847
46.0,0.13901098901098902
46.0,0.13956043956043956
46.0,0.1401098901098901
46.0,0.14065934065934066
47.0,0.1412087912087912
47.0,0.14175824175824175
47.0,0.1423076923076923
47.0,0.14285714285714285
47.0,0.1434065934065934
47.0,0.14395604395604394
47.0,0.1445054945054945
47.0,0.14505494505494507
47.0,0.14560439560439561
47.0,0.14615384615384616
48.0,0.1467032967032967
48.0,0.14725274725274726
48.0,0.1478021978021978
48.0,0.14835164835164835
48.0,0.1489010989010989
48.0,0.14945054945054945
48.0,0.15
49.0,0.15054945054945054
49.0,0.1510989010989011
49.0,0.15164835164835164
49.0,0.15219780219780218
49.0,0.15274725274725276
49.0,0.1532967032967033
49.0,0.15384615384615385
49.0,0.1543956043956044
49.0,0.15494505494505495
50.0,0.1554945054945055
50.0,0.15604395604395604
50.0,0.1565934065934066
50.0,0.15714285714285714
50.0,0.1576923076923077
51.0,0.15824175824175823
51.0,0.15879120879120878
52.0,0.15934065934065933
52.0,0.15989010989010988
52.0,0.16043956043956045
52.0,0.160989010989011
53.0,0.16153846153846155
53.0,0.1620879120879121
54.0,0.16263736263736264
54.0,0.1631868131868132
54.0,0.16373626373626374
54.0,0.16428571428571428
54.0,0.16483516483516483
55.0,0.16538461538461538
56.0,0.16593406593406593
56.0,0.16648351648351647
56.0,0.16703296703296702
56.0,0.16758241758241757
58.0,0.16813186813186815
58.0,0.1686813186813187
59.0,0.16923076923076924
60.0,0.1697802197802198
60.0,0.17032967032967034
60.0,0.17087912087912088
61.0,0.17142857142857143
62.0,0.17197802197802198
62.0,0.17252747252747253
62.0,0.17307692307692307
62.0,0.17362637362637362
62.0,0.17417582417582417
62.0,0.17472527472527472
62.0,0.17527472527472526
63.0,0.1758241758241758
63.0,0.17637362637362639
64.0,0.17692307692307693
64.0,0.17747252747252748
64.0,0.17802197802197803
65.0,0.17857142857142858
65.0,0.17912087912087912
65.0,0.17967032967032967
65.0,0.18021978021978022
66.0,0.18076923076923077
66.0,0.1813186813186813
66.0,0.18186813186813186
67.0,0.1824175824175824
67.0,0.18296703296703296
67.0,0.1835164835164835
67.0,0.18406593406593408
68.0,0.18461538461538463
68.0,0.18516483516483517
68.0,0.18571428571428572
69.0,0.18626373626373627
70.0,0.18681318681318682
70.0,0.18736263736263736
70.0,0.1879120879120879
71.0,0.18846153846153846
71.0,0.189010989010989
72.0,0.18956043956043955
73.0,0.1901098901098901
74.0,0.19065934065934065
74.0,0.1912087912087912
74.0,0.19175824175824177
74.0,0.19230769230769232
74.0,0.19285714285714287
75.0,0.1934065934065934
76.0,0.19395604395604396
76.0,0.1945054945054945
76.0,0.19505494505494506
77.0,0.1956043956043956
77.0,0.19615384615384615
77.0,0.1967032967032967
78.0,0.19725274725274725
78.0,0.1978021978021978
78.0,0.19835164835164834
79.0,0.1989010989010989
79.0,0.19945054945054946
79.0,0.2
79.0,0.20054945054945056
79.0,0.2010989010989011
80.0,0.20164835164835165
80.0,0.2021978021978022
80.0,0.20274725274725275
80.0,0.2032967032967033
81.0,0.20384615384615384
81.0,0.2043956043956044
81.0,0.20494505494505494
82.0,0.20549450549450549
82.0,0.20604395604395603
83.0,0.20659340659340658
83.0,0.20714285714285716
83.0,0.2076923076923077
83.0,0.20824175824175825
84.0,0.2087912087912088
84.0,0.20934065934065935
84.0,0.2098901098901099
84.0,0.21043956043956044
85.0,0.210989010989011
85.0,0.21153846153846154
87.0,0.21208791208791208
87.0,0.21263736263736263
87.0,0.21318681318681318
87.0,0.21373626373626373
87.0,0.21428571428571427
87.0,0.21483516483516482
88.0,0.2153846153846154
88.0,0.21593406593406594
88.0,0.2164835164835165
89.0,0.21703296703296704
89.0,0.2175824175824176
89.0,0.21813186813186813
89.0,0.21868131868131868
90.0,0.21923076923076923
91.0,0.21978021978021978
92.0,0.22032967032967032
92.0,0.22087912087912087
93.0,0.22142857142857142
93.0,0.22197802197802197
93.0,0.22252747252747251
95.0,0.2230769230769231
96.0,0.22362637362637364
96.0,0.22417582417582418
96.0,0.22472527472527473
97.0,0.22527472527472528
97.0,0.22582417582417583
98.0,0.22637362637362637
99.0,0.22692307692307692
99.0,0.22747252747252747
101.0,0.22802197802197802
101.0,0.22857142857142856
103.0,0.2291208791208791
104.0,0.22967032967032966
104.0,0.2302197802197802
105.0,0.23076923076923078
106.0,0.23131868131868133
107.0,0.23186813186813188
109.0,0.23241758241758242
109.0,0.23296703296703297
110.0,0.23351648351648352
110.0,0.23406593406593407
111.0,0.23461538461538461
113.0,0.23516483516483516
113.0,0.2357142857142857
114.0,0.23626373626373626
115.0,0.2368131868131868
115.0,0.23736263736263735
115.0,0.2379120879120879
115.0,0.23846153846153847
115.0,0.23901098901098902
115.0,0.23956043956043957
116.0,0.24010989010989012
117.0,0.24065934065934066
117.0,0.2412087912087912
118.0,0.24175824175824176
118.0,0.2423076923076923
118.0,0.24285714285714285
118.0,0.2434065934065934
119.0,0.24395604395604395
120.0,0.2445054945054945
121.0,0.24505494505494504
123.0,0.2456043956043956
123.0,0.24615384615384617
124.0,0.24670329670329672
124.0,0.24725274725274726
124.0,0.2478021978021978
124.0,0.24835164835164836
127.0,0.2489010989010989
128.0,0.24945054945054945
128.0,0.25
128.0,0.25054945054945055
130.0,0.2510989010989011
131.0,0.25164835164835164
131.0,0.2521978021978022
132.0,0.25274725274725274
134.0,0.2532967032967033
135.0,0.25384615384615383
136.0,0.2543956043956044
136.0,0.2549450549450549
137.0,0.2554945054945055
138.0,0.256043956043956
139.0,0.25659340659340657
140.0,0.2571428571428571
140.0,0.25769230769230766
141.0,0.25824175824175827
142.0,0.2587912087912088
144.0,0.25934065934065936
144.0,0.2598901098901099
145.0,0.26043956043956046
145.0,0.260989010989011
145.0,0.26153846153846155
145.0,0.2620879120879121
147.0,0.26263736263736265
148.0,0.2631868131868132
151.0,0.26373626373626374
152.0,0.2642857142857143
153.0,0.26483516483516484
153.0,0.2653846153846154
155.0,0.26593406593406593
155.0,0.2664835164835165
158.0,0.26703296703296703
158.0,0.2675824175824176
160.0,0.2681318681318681
160.0,0.26868131868131867
162.0,0.2692307692307692
163.0,0.26978021978021977
163.0,0.2703296703296703
164.0,0.27087912087912086
165.0,0.2714285714285714
167.0,0.27197802197802196
167.0,0.2725274725274725
167.0,0.27307692307692305
171.0,0.27362637362637365
171.0,0.2741758241758242
171.0,0.27472527472527475
171.0,0.2752747252747253
171.0,0.27582417582417584
173.0,0.2763736263736264
174.0,0.27692307692307694
174.0,0.2774725274725275
175.0,0.27802197802197803
175.0,0.2785714285714286
176.0,0.27912087912087913
177.0,0.2796703296703297
177.0,0.2802197802197802
178.0,0.28076923076923077
178.0,0.2813186813186813
180.0,0.28186813186813187
182.0,0.2824175824175824
182.0,0.28296703296703296
182.0,0.2835164835164835
184.0,0.28406593406593406
185.0,0.2846153846153846
185.0,0.28516483516483515
186.0,0.2857142857142857
187.0,0.28626373626373625
189.0,0.2868131868131868
190.0,0.28736263736263734
190.0,0.2879120879120879
190.0,0.28846153846153844
191.0,0.289010989010989
191.0,0.2895604395604396
191.0,0.29010989010989013
193.0,0.2906593406593407
194.0,0.29120879120879123
194.0,0.2917582417582418
197.0,0.2923076923076923
197.0,0.29285714285714287
198.0,0.2934065934065934
198.0,0.29395604395604397
199.0,0.2945054945054945
201.0,0.29505494505494506
202.0,0.2956043956043956
202.0,0.29615384615384616
205.0,0.2967032967032967
205.0,0.29725274725274725
206.0,0.2978021978021978
210.0,0.29835164835164835
211.0,0.2989010989010989
211.0,0.29945054945054944
212.0,0.3
213.0,0.30054945054945054
214.0,0.3010989010989011
215.0,0.30164835164835163
216.0,0.3021978021978022
217.0,0.3027472527472527
217.0,0.3032967032967033
218.0,0.3038461538461538
220.0,0.30439560439560437
220.0,0.30494505494505497
220.0,0.3054945054945055
222.0,0.30604395604395607
224.0,0.3065934065934066
225.0,0.30714285714285716
226.0,0.3076923076923077
226.0,0.30824175824175826
226.0,0.3087912087912088
226.0,0.30934065934065935
227.0,0.3098901098901099
228.0,0.31043956043956045
228.0,0.310989010989011
229.0,0.31153846153846154
229.0,0.3120879120879121
230.0,0.31263736263736264
234.0,0.3131868131868132
235.0,0.31373626373626373
236.0,0.3142857142857143
236.0,0.3148351648351648
237.0,0.3153846153846154
238.0,0.3159340659340659
243.0,0.31648351648351647
245.0,0.317032967032967
245.0,0.31758241758241756
246.0,0.3181318681318681
246.0,0.31868131868131866
249.0,0.3192307692307692
251.0,0.31978021978021975
251.0,0.3203296703296703
253.0,0.3208791208791209
256.0,0.32142857142857145
257.0,0.321978021978022
259.0,0.32252747252747255
261.0,0.3230769230769231
262.0,0.32362637362637364
263.0,0.3241758241758242
265.0,0.32472527472527474
265.0,0.3252747252747253
265.0,0.32582417582417583
266.0,0.3263736263736264
266.0,0.3269230769230769
266.0,0.3274725274725275
270.0,0.328021978021978
272.0,0.32857142857142857
274.0,0.3291208791208791
278.0,0.32967032967032966
279.0,0.3302197802197802
282.0,0.33076923076923076
284.0,0.3313186813186813
284.0,0.33186813186813185
284.0,0.3324175824175824
287.0,0.33296703296703295
287.0,0.3335164835164835
288.0,0.33406593406593404
290.0,0.3346153846153846
291.0,0.33516483516483514
291.0,0.3357142857142857
292.0,0.3362637362637363
293.0,0.33681318681318684
295.0,0.3373626373626374
296.0,0.33791208791208793
296.0,0.3384615384615385
301.0,0.33901098901098903
303.0,0.3395604395604396
303.0,0.3401098901098901
307.0,0.34065934065934067
308.0,0.3412087912087912
308.0,0.34175824175824177
309.0,0.3423076923076923
311.0,0.34285714285714286
315.0,0.3434065934065934
318.0,0.34395604395604396
320.0,0.3445054945054945
321.0,0.34505494505494505
322.0,0.3456043956043956
323.0,0.34615384615384615
325.0,0.3467032967032967
325.0,0.34725274725274724
328.0,0.3478021978021978
328.0,0.34835164835164834
329.0,0.3489010989010989
332.0,0.34945054945054943
333.0,0.35
334.0,0.3505494505494505
334.0,0.3510989010989011
336.0,0.3516483516483516
339.0,0.3521978021978022
340.0,0.35274725274725277
340.0,0.3532967032967033
342.0,0.35384615384615387
344.0,0.3543956043956044
345.0,0.35494505494505496
351.0,0.3554945054945055
352.0,0.35604395604395606
353.0,0.3565934065934066
356.0,0.35714285714285715
357.0,0.3576923076923077
363.0,0.35824175824175825
364.0,0.3587912087912088
366.0,0.35934065934065934
373.0,0.3598901098901099
374.0,0.36043956043956044
375.0,0.360989010989011
389.0,0.36153846153846153
389.0,0.3620879120879121
395.0,0.3626373626373626
395.0,0.3631868131868132
397.0,0.3637362637362637
397.0,0.36428571428571427
399.0,0.3648351648351648
404.0,0.36538461538461536
409.0,0.3659340659340659
413.0,0.36648351648351646
419.0,0.367032967032967
419.0,0.3675824175824176
420.0,0.36813186813186816
420.0,0.3686813186813187
427.0,0.36923076923076925
428.0,0.3697802197802198
431.0,0.37032967032967035
434.0,0.3708791208791209
439.0,0.37142857142857144
442.0,0.371978021978022
444.0,0.37252747252747254
448.0,0.3730769230769231
449.0,0.37362637362637363
450.0,0.3741758241758242
450.0,0.3747252747252747
452.0,0.3752747252747253
452.0,0.3758241758241758
453.0,0.37637362637362637
455.0,0.3769230769230769
457.0,0.37747252747252746
462.0,0.378021978021978
468.0,0.37857142857142856
470.0,0.3791208791208791
470.0,0.37967032967032965
474.0,0.3802197802197802
474.0,0.38076923076923075
480.0,0.3813186813186813
480.0,0.38186813186813184
480.0,0.3824175824175824
481.0,0.382967032967033
481.0,0.38351648351648354
483.0,0.3840659340659341
489.0,0.38461538461538464
493.0,0.3851648351648352
494.0,0.38571428571428573
499.0,0.3862637362637363
500.0,0.3868131868131868
506.0,0.3873626373626374
507.0,0.3879120879120879
508.0,0.38846153846153847
513.0,0.389010989010989
516.0,0.38956043956043956
519.0,0.3901098901098901
520.0,0.39065934065934066
521.0,0.3912087912087912
523.0,0.39175824175824175
526.0,0.3923076923076923
529.0,0.39285714285714285
535.0,0.3934065934065934
539.0,0.39395604395604394
541.0,0.3945054945054945
546.0,0.39505494505494504
546.0,0.3956043956043956
546.0,0.39615384615384613
548.0,0.3967032967032967
550.0,0.39725274725274723
552.0,0.3978021978021978
553.0,0.3983516483516483
556.0,0.3989010989010989
557.0,0.3994505494505495
557.0,0.4
560.0,0.40054945054945057
561.0,0.4010989010989011
561.0,0.40164835164835166
564.0,0.4021978021978022
570.0,0.40274725274725276
574.0,0.4032967032967033
574.0,0.40384615384615385
580.0,0.4043956043956044
580.0,0.40494505494505495
591.0,0.4054945054945055
609.0,0.40604395604395604
615.0,0.4065934065934066
619.0,0.40714285714285714
619.0,0.4076923076923077
620.0,0.40824175824175823
621.0,0.4087912087912088
625.0,0.40934065934065933
627.0,0.4098901098901099
629.0,0.4104395604395604
635.0,0.41098901098901097
638.0,0.4115384615384615
645.0,0.41208791208791207
648.0,0.4126373626373626
652.0,0.41318681318681316
654.0,0.4137362637362637
658.0,0.4142857142857143
661.0,0.41483516483516486
661.0,0.4153846153846154
667.0,0.41593406593406596
674.0,0.4164835164835165
674.0,0.41703296703296705
675.0,0.4175824175824176
679.0,0.41813186813186815
683.0,0.4186813186813187
684.0,0.41923076923076924
684.0,0.4197802197802198
685.0,0.42032967032967034
688.0,0.4208791208791209
688.0,0.42142857142857143
688.0,0.421978021978022
689.0,0.4225274725274725
695.0,0.4230769230769231
698.0,0.4236263736263736
700.0,0.42417582417582417
703.0,0.4247252747252747
716.0,0.42527472527472526
718.0,0.4258241758241758
721.0,0.42637362637362636
722.0,0.4269230769230769
725.0,0.42747252747252745
728.0,0.428021978021978
732.0,0.42857142857142855
733.0,0.4291208791208791
733.0,0.42967032967032964
738.0,0.43021978021978025
738.0,0.4307692307692308
739.0,0.43131868131868134
740.0,0.4318681318681319
740.0,0.43241758241758244
745.0,0.432967032967033
746.0,0.43351648351648353
748.0,0.4340659340659341
753.0,0.4346153846153846
754.0,0.4351648351648352
755.0,0.4357142857142857
755.0,0.43626373626373627
757.0,0.4368131868131868
763.0,0.43736263736263736
769.0,0.4379120879120879
776.0,0.43846153846153846
781.0,0.439010989010989
786.0,0.43956043956043955
786.0,0.4401098901098901
787.0,0.44065934065934065
788.0,0.4412087912087912
790.0,0.44175824175824174
795.0,0.4423076923076923
797.0,0.44285714285714284
799.0,0.4434065934065934
800.0,0.44395604395604393
800.0,0.4445054945054945
803.0,0.44505494505494503
807.0,0.44560439560439563
808.0,0.4461538461538462
813.0,0.4467032967032967
814.0,0.4472527472527473
815.0,0.4478021978021978
815.0,0.44835164835164837
816.0,0.4489010989010989
824.0,0.44945054945054946
828.0,0.45
828.0,0.45054945054945056
829.0,0.4510989010989011
835.0,0.45164835164835165
836.0,0.4521978021978022
836.0,0.45274725274725275
840.0,0.4532967032967033
842.0,0.45384615384615384
842.0,0.4543956043956044
850.0,0.45494505494505494
855.0,0.4554945054945055
857.0,0.45604395604395603
859.0,0.4565934065934066
861.0,0.45714285714285713
863.0,0.4576923076923077
867.0,0.4582417582417582
868.0,0.45879120879120877
869.0,0.4593406593406593
870.0,0.45989010989010987
874.0,0.4604395604395604
876.0,0.46098901098901096
877.0,0.46153846153846156
877.0,0.4620879120879121
886.0,0.46263736263736266
887.0,0.4631868131868132
888.0,0.46373626373626375
893.0,0.4642857142857143
893.0,0.46483516483516485
897.0,0.4653846153846154
906.0,0.46593406593406594
907.0,0.4664835164835165
909.0,0.46703296703296704
912.0,0.4675824175824176
915.0,0.46813186813186813
915.0,0.4686813186813187
915.0,0.46923076923076923
916.0,0.4697802197802198
919.0,0.4703296703296703
921.0,0.47087912087912087
922.0,0.4714285714285714
922.0,0.47197802197802197
926.0,0.4725274725274725
929.0,0.47307692307692306
932.0,0.4736263736263736
934.0,0.47417582417582416
937.0,0.4747252747252747
937.0,0.47527472527472525
941.0,0.4758241758241758
942.0,0.47637362637362635
945.0,0.47692307692307695
947.0,0.4774725274725275
947.0,0.47802197802197804
950.0,0.4785714285714286
957.0,0.47912087912087914
959.0,0.4796703296703297
960.0,0.48021978021978023
961.0,0.4807692307692308
965.0,0.48131868131868133
965.0,0.4818681318681319
967.0,0.4824175824175824
970.0,0.48296703296703297
974.0,0.4835164835164835
976.0,0.48406593406593407
980.0,0.4846153846153846
997.0,0.48516483516483516
999.0,0.4857142857142857
1004.0,0.48626373626373626
1005.0,0.4868131868131868
1005.0,0.48736263736263735
1007.0,0.4879120879120879
1007.0,0.48846153846153845
1009.0,0.489010989010989
1010.0,0.48956043956043954
1017.0,0.4901098901098901
1017.0,0.49065934065934064
1017.0,0.4912087912087912
1021.0,0.49175824175824173
1029.0,0.49230769230769234
1037.0,0.4928571428571429
1038.0,0.49340659340659343
1040.0,0.493956043956044
1047.0,0.4945054945054945
1047.0,0.4950549450549451
1049.0,0.4956043956043956
1050.0,0.49615384615384617
1091.0,0.4967032967032967
1096.0,0.49725274725274726
1103.0,0.4978021978021978
1109.0,0.49835164835164836
1110.0,0.4989010989010989
1111.0,0.49945054945054945
1121.0,0.5
1124.0,0.5005494505494505
1126.0,0.5010989010989011
1132.0,0.5016483516483516
1136.0,0.5021978021978022
1139.0,0.5027472527472527
1143.0,0.5032967032967033
1153.0,0.5038461538461538
1161.0,0.5043956043956044
1162.0,0.5049450549450549
1165.0,0.5054945054945055
1178.0,0.506043956043956
1180.0,0.5065934065934066
1185.0,0.5071428571428571
1191.0,0.5076923076923077
1201.0,0.5082417582417582
1209.0,0.5087912087912088
1211.0,0.5093406593406593
1211.0,0.5098901098901099
1215.0,0.5104395604395604
1217.0,0.510989010989011
1217.0,0.5115384615384615
1226.0,0.512087912087912
1228.0,0.5126373626373626
1231.0,0.5131868131868131
1241.0,0.5137362637362637
1247.0,0.5142857142857142
1248.0,0.5148351648351648
1251.0,0.5153846153846153
1251.0,0.515934065934066
1255.0,0.5164835164835165
1263.0,0.5170329670329671
1263.0,0.5175824175824176
1264.0,0.5181318681318682
1265.0,0.5186813186813187
1280.0,0.5192307692307693
1291.0,0.5197802197802198
1294.0,0.5203296703296704
1300.0,0.5208791208791209
1304.0,0.5214285714285715
1309.0,0.521978021978022
1313.0,0.5225274725274726
1320.0,0.5230769230769231
1324.0,0.5236263736263737
1325.0,0.5241758241758242
1325.0,0.5247252747252747
1338.0,0.5252747252747253
1340.0,0.5258241758241758
1340.0,0.5263736263736264
1347.0,0.5269230769230769
1351.0,0.5274725274725275
1354.0,0.528021978021978
1359.0,0.5285714285714286
1361.0,0.5291208791208791
1363.0,0.5296703296703297
1364.0,0.5302197802197802
1368.0,0.5307692307692308
1378.0,0.5313186813186813
1378.0,0.5318681318681319
1380.0,0.5324175824175824
1380.0,0.532967032967033
1387.0,0.5335164835164835
1388.0,0.5340659340659341
1389.0,0.5346153846153846
1402.0,0.5351648351648352
1406.0,0.5357142857142857
1406.0,0.5362637362637362
1410.0,0.5368131868131868
1413.0,0.5373626373626373
1418.0,0.5379120879120879
1425.0,0.5384615384615384
1425.0,0.539010989010989
1426.0,0.5395604395604395
1427.0,0.5401098901098901
1428.0,0.5406593406593406
1433.0,0.5412087912087912
1438.0,0.5417582417582417
1442.0,0.5423076923076923
1449.0,0.5428571428571428
1449.0,0.5434065934065934
1456.0,0.5439560439560439
1456.0,0.5445054945054945
1459.0,0.545054945054945
1473.0,0.5456043956043956
1477.0,0.5461538461538461
1499.0,0.5467032967032966
1513.0,0.5472527472527473
1525.0,0.5478021978021979
1529.0,0.5483516483516484
1532.0,0.548901098901099
1535.0,0.5494505494505495
1542.0,0.55
1545.0,0.5505494505494506
1550.0,0.5510989010989011
1555.0,0.5516483516483517
1559.0,0.5521978021978022
1562.0,0.5527472527472528
1569.0,0.5532967032967033
1572.0,0.5538461538461539
1572.0,0.5543956043956044
1575.0,0.554945054945055
1589.0,0.5554945054945055
1591.0,0.5560439560439561
1594.0,0.5565934065934066
1600.0,0.5571428571428572
1604.0,0.5576923076923077
1605.0,0.5582417582417583
1612.0,0.5587912087912088
1635.0,0.5593406593406594
1639.0,0.5598901098901099
1643.0,0.5604395604395604
1644.0,0.560989010989011
1646.0,0.5615384615384615
1647.0,0.5620879120879121
1648.0,0.5626373626373626
1653.0,0.5631868131868132
1653.0,0.5637362637362637
1654.0,0.5642857142857143
1672.0,0.5648351648351648
1674.0,0.5653846153846154
1678.0,0.5659340659340659
1686.0,0.5664835164835165
1724.0,0.567032967032967
1733.0,0.5675824175824176
1733.0,0.5681318681318681
1737.0,0.5686813186813187
1740.0,0.5692307692307692
1745.0,0.5697802197802198
1753.0,0.5703296703296703
1757.0,0.5708791208791208
1759.0,0.5714285714285714
1762.0,0.5719780219780219
1767.0,0.5725274725274725
1789.0,0.573076923076923
1797.0,0.5736263736263736
1803.0,0.5741758241758241
1819.0,0.5747252747252747
1822.0,0.5752747252747252
1827.0,0.5758241758241758
1828.0,0.5763736263736263
1846.0,0.5769230769230769
1861.0,0.5774725274725274
1889.0,0.578021978021978
1892.0,0.5785714285714286
1897.0,0.5791208791208792
1909.0,0.5796703296703297
1911.0,0.5802197802197803
1912.0,0.5807692307692308
1913.0,0.5813186813186814
1914.0,0.5818681318681319
1921.0,0.5824175824175825
1933.0,0.582967032967033
1938.0,0.5835164835164836
1950.0,0.5840659340659341
1952.0,0.5846153846153846
1955.0,0.5851648351648352
1977.0,0.5857142857142857
1981.0,0.5862637362637363
1982.0,0.5868131868131868
2000.0,0.5873626373626374
2004.0,0.5879120879120879
2018.0,0.5884615384615385
2020.0,0.589010989010989
2022.0,0.5895604395604396
2043.0,0.5901098901098901
2051.0,0.5906593406593407
2096.0,0.5912087912087912
2110.0,0.5917582417582418
2112.0,0.5923076923076923
2118.0,0.5928571428571429
2135.0,0.5934065934065934
2135.0,0.593956043956044
2149.0,0.5945054945054945
2154.0,0.595054945054945
2156.0,0.5956043956043956
2158.0,0.5961538461538461
2180.0,0.5967032967032967
2184.0,0.5972527472527472
2202.0,0.5978021978021978
2206.0,0.5983516483516483
2213.0,0.5989010989010989
2216.0,0.5994505494505494
2225.0,0.6
2235.0,0.6005494505494505
2240.0,0.6010989010989011
2242.0,0.6016483516483516
2252.0,0.6021978021978022
2256.0,0.6027472527472527
2272.0,0.6032967032967033
2290.0,0.6038461538461538
2313.0,0.6043956043956044
2330.0,0.6049450549450549
2341.0,0.6054945054945055
2345.0,0.606043956043956
2354.0,0.6065934065934065
2355.0,0.6071428571428571
2367.0,0.6076923076923076
2377.0,0.6082417582417582
2382.0,0.6087912087912087
2403.0,0.6093406593406593
2407.0,0.6098901098901099
2414.0,0.6104395604395605
2414.0,0.610989010989011
2439.0,0.6115384615384616
2448.0,0.6120879120879121
2458.0,0.6126373626373627
2459.0,0.6131868131868132
2461.0,0.6137362637362638
2469.0,0.6142857142857143
2471.0,0.6148351648351649
2477.0,0.6153846153846154
2486.0,0.615934065934066
2505.0,0.6164835164835165
2508.0,0.6170329670329671
2515.0,0.6175824175824176
2520.0,0.6181318681318682
2550.0,0.6186813186813187
2554.0,0.6192307692307693
2557.0,0.6197802197802198
2588.0,0.6203296703296703
2600.0,0.6208791208791209
2603.0,0.6214285714285714
2606.0,0.621978021978022
2612.0,0.6225274725274725
2625.0,0.6230769230769231
2630.0,0.6236263736263736
2640.0,0.6241758241758242
2665.0,0.6247252747252747
2686.0,0.6252747252747253
2695.0,0.6258241758241758
2711.0,0.6263736263736264
2725.0,0.6269230769230769
2732.0,0.6274725274725275
2749.0,0.628021978021978
2750.0,0.6285714285714286
2753.0,0.6291208791208791
2756.0,0.6296703296703297
2767.0,0.6302197802197802
2785.0,0.6307692307692307
2790.0,0.6313186813186813
2798.0,0.6318681318681318
2807.0,0.6324175824175824
2817.0,0.6329670329670329
2826.0,0.6335164835164835
2827.0,0.634065934065934
2835.0,0.6346153846153846
2835.0,0.6351648351648351
2846.0,0.6357142857142857
2861.0,0.6362637362637362
2878.0,0.6368131868131868
2901.0,0.6373626373626373
2936.0,0.6379120879120879
2950.0,0.6384615384615384
2962.0,0.639010989010989
2999.0,0.6395604395604395
3019.0,0.6401098901098901
3058.0,0.6406593406593406
3067.0,0.6412087912087913
3078.0,0.6417582417582418
3080.0,0.6423076923076924
3093.0,0.6428571428571429
3140.0,0.6434065934065935
3142.0,0.643956043956044
3161.0,0.6445054945054945
3171.0,0.6450549450549451
3187.0,0.6456043956043956
3203.0,0.6461538461538462
3215.0,0.6467032967032967
3218.0,0.6472527472527473
3226.0,0.6478021978021978
3252.0,0.6483516483516484
3272.0,0.6489010989010989
3272.0,0.6494505494505495
3283.0,0.65
3316.0,0.6505494505494506
3336.0,0.6510989010989011
3344.0,0.6516483516483517
3374.0,0.6521978021978022
3414.0,0.6527472527472528
3440.0,0.6532967032967033
3445.0,0.6538461538461539
3474.0,0.6543956043956044
3484.0,0.654945054945055
3494.0,0.6554945054945055
3497.0,0.656043956043956
3501.0,0.6565934065934066
3517.0,0.6571428571428571
3606.0,0.6576923076923077
3655.0,0.6582417582417582
3672.0,0.6587912087912088
3694.0,0.6593406593406593
3705.0,0.6598901098901099
3761.0,0.6604395604395604
3797.0,0.660989010989011
3818.0,0.6615384615384615
3826.0,0.6620879120879121
3888.0,0.6626373626373626
3903.0,0.6631868131868132
3905.0,0.6637362637362637
3930.0,0.6642857142857143
3932.0,0.6648351648351648
3952.0,0.6653846153846154
3956.0,0.6659340659340659
3969.0,0.6664835164835164
3984.0,0.667032967032967
3996.0,0.6675824175824175
4008.0,0.6681318681318681
4028.0,0.6686813186813186
4032.0,0.6692307692307692
4082.0,0.6697802197802197
4095.0,0.6703296703296703
4112.0,0.6708791208791208
4116.0,0.6714285714285714
4121.0,0.6719780219780219
4121.0,0.6725274725274726
4122.0,0.6730769230769231
4126.0,0.6736263736263737
4130.0,0.6741758241758242
4136.0,0.6747252747252748
4168.0,0.6752747252747253
4184.0,0.6758241758241759
4186.0,0.6763736263736264
4197.0,0.676923076923077
4217.0,0.6774725274725275
4254.0,0.6780219780219781
4273.0,0.6785714285714286
4288.0,0.6791208791208792
4307.0,0.6796703296703297
4313.0,0.6802197802197802
4313.0,0.6807692307692308
4316.0,0.6813186813186813
4324.0,0.6818681318681319
4408.0,0.6824175824175824
4457.0,0.682967032967033
4471.0,0.6835164835164835
4481.0,0.6840659340659341
4499.0,0.6846153846153846
4501.0,0.6851648351648352
4538.0,0.6857142857142857
4543.0,0.6862637362637363
4572.0,0.6868131868131868
4591.0,0.6873626373626374
4598.0,0.6879120879120879
4627.0,0.6884615384615385
4632.0,0.689010989010989
4638.0,0.6895604395604396
4643.0,0.6901098901098901
4658.0,0.6906593406593406
4698.0,0.6912087912087912
4734.0,0.6917582417582417
4744.0,0.6923076923076923
4791.0,0.6928571428571428
4797.0,0.6934065934065934
4799.0,0.6939560439560439
4835.0,0.6945054945054945
4858.0,0.695054945054945
4941.0,0.6956043956043956
4945.0,0.6961538461538461
4953.0,0.6967032967032967
5019.0,0.6972527472527472
5020.0,0.6978021978021978
5051.0,0.6983516483516483
5077.0,0.6989010989010989
5077.0,0.6994505494505494
5107.0,0.7
5108.0,0.7005494505494505
5134.0,0.701098901098901
5158.0,0.7016483516483516
5173.0,0.7021978021978021
5222.0,0.7027472527472527
5228.0,0.7032967032967032
5233.0,0.7038461538461539
5336.0,0.7043956043956044
5343.0,0.704945054945055
5347.0,0.7054945054945055
5352.0,0.7060439560439561
5369.0,0.7065934065934066
5393.0,0.7071428571428572
5426.0,0.7076923076923077
5459.0,0.7082417582417583
5474.0,0.7087912087912088
5475.0,0.7093406593406594
5484.0,0.7098901098901099
5500.0,0.7104395604395605
5551.0,0.710989010989011
5601.0,0.7115384615384616
5601.0,0.7120879120879121
5665.0,0.7126373626373627
5683.0,0.7131868131868132
5683.0,0.7137362637362638
5686.0,0.7142857142857143
5694.0,0.7148351648351648
5737.0,0.7153846153846154
5747.0,0.7159340659340659
5750.0,0.7164835164835165
5768.0,0.717032967032967
5803.0,0.7175824175824176
5806.0,0.7181318681318681
5866.0,0.7186813186813187
5950.0,0.7192307692307692
6018.0,0.7197802197802198
6036.0,0.7203296703296703
6036.0,0.7208791208791209
6084.0,0.7214285714285714
6102.0,0.721978021978022
6122.0,0.7225274725274725
6123.0,0.7230769230769231
6127.0,0.7236263736263736
6147.0,0.7241758241758242
6195.0,0.7247252747252747
6197.0,0.7252747252747253
6204.0,0.7258241758241758
6303.0,0.7263736263736263
6313.0,0.7269230769230769
6327.0,0.7274725274725274
6335.0,0.728021978021978
6357.0,0.7285714285714285
6452.0,0.7291208791208791
6468.0,0.7296703296703296
6502.0,0.7302197802197802
6509.0,0.7307692307692307
6515.0,0.7313186813186813
6558.0,0.7318681318681318
6574.0,0.7324175824175824
6594.0,0.7329670329670329
6601.0,0.7335164835164835
6616.0,0.734065934065934
6628.0,0.7346153846153847
6643.0,0.7351648351648352
6643.0,0.7357142857142858
6748.0,0.7362637362637363
6826.0,0.7368131868131869
6830.0,0.7373626373626374
6851.0,0.737912087912088
6925.0,0.7384615384615385
6933.0,0.739010989010989
7081.0,0.7395604395604396
7188.0,0.7401098901098901
7224.0,0.7406593406593407
7287.0,0.7412087912087912
7299.0,0.7417582417582418
7334.0,0.7423076923076923
7342.0,0.7428571428571429
7343.0,0.7434065934065934
7343.0,0.743956043956044
7387.0,0.7445054945054945
7402.0,0.7450549450549451
7417.0,0.7456043956043956
7461.0,0.7461538461538462
7486.0,0.7467032967032967
7549.0,0.7472527472527473
7606.0,0.7478021978021978
7616.0,0.7483516483516484
7698.0,0.7489010989010989
7743.0,0.7494505494505495
7778.0,0.75
7797.0,0.7505494505494505
7830.0,0.7510989010989011
7837.0,0.7516483516483516
7845.0,0.7521978021978022
7850.0,0.7527472527472527
7985.0,0.7532967032967033
8001.0,0.7538461538461538
8007.0,0.7543956043956044
8031.0,0.7549450549450549
8048.0,0.7554945054945055
8065.0,0.756043956043956
8126.0,0.7565934065934066
8127.0,0.7571428571428571
8139.0,0.7576923076923077
8307.0,0.7582417582417582
8427.0,0.7587912087912088
8504.0,0.7593406593406593
8515.0,0.7598901098901099
8601.0,0.7604395604395604
8617.0,0.760989010989011
8636.0,0.7615384615384615
8648.0,0.762087912087912
8659.0,0.7626373626373626
8696.0,0.7631868131868131
8713.0,0.7637362637362637
8726.0,0.7642857142857142
8728.0,0.7648351648351648
8763.0,0.7653846153846153
8769.0,0.765934065934066
8772.0,0.7664835164835165
8862.0,0.7670329670329671
8885.0,0.7675824175824176
8936.0,0.7681318681318682
8940.0,0.7686813186813187
8967.0,0.7692307692307693
9108.0,0.7697802197802198
9122.0,0.7703296703296704
9205.0,0.7708791208791209
9274.0,0.7714285714285715
9282.0,0.771978021978022
9323.0,0.7725274725274726
9377.0,0.7730769230769231
9471.0,0.7736263736263737
9481.0,0.7741758241758242
9613.0,0.7747252747252747
9790.0,0.7752747252747253
9812.0,0.7758241758241758
9842.0,0.7763736263736264
9892.0,0.7769230769230769
9968.0,0.7774725274725275
9983.0,0.778021978021978
9985.0,0.7785714285714286
10000.0,0.7791208791208791
10000.0,0.7796703296703297
10000.0,0.7802197802197802
10058.0,0.7807692307692308
10140.0,0.7813186813186813
10144.0,0.7818681318681319
10236.0,0.7824175824175824
10333.0,0.782967032967033
10365.0,0.7835164835164835
10381.0,0.7840659340659341
10415.0,0.7846153846153846
10416.0,0.7851648351648352
10419.0,0.7857142857142857
10460.0,0.7862637362637362
10522.0,0.7868131868131868
10524.0,0.7873626373626373
10556.0,0.7879120879120879
10576.0,0.7884615384615384
10701.0,0.789010989010989
10817.0,0.7895604395604395
10879.0,0.7901098901098901
10943.0,0.7906593406593406
10949.0,0.7912087912087912
11000.0,0.7917582417582417
11000.0,0.7923076923076923
11044.0,0.7928571428571428
11183.0,0.7934065934065934
11218.0,0.7939560439560439
11349.0,0.7945054945054945
11480.0,0.795054945054945
11505.0,0.7956043956043956
11525.0,0.7961538461538461
11570.0,0.7967032967032966
11588.0,0.7972527472527473
11692.0,0.7978021978021979
11704.0,0.7983516483516484
11708.0,0.798901098901099
11910.0,0.7994505494505495
11953.0,0.8
12000.0,0.8005494505494506
12004.0,0.8010989010989011
12097.0,0.8016483516483517
12168.0,0.8021978021978022
12365.0,0.8027472527472528
12366.0,0.8032967032967033
12372.0,0.8038461538461539
12536.0,0.8043956043956044
12675.0,0.804945054945055
13000.0,0.8054945054945055
13036.0,0.8060439560439561
13112.0,0.8065934065934066
13126.0,0.8071428571428572
13261.0,0.8076923076923077
13276.0,0.8082417582417583
13511.0,0.8087912087912088
13742.0,0.8093406593406594
13835.0,0.8098901098901099
13862.0,0.8104395604395604
13883.0,0.810989010989011
13947.0,0.8115384615384615
13984.0,0.8120879120879121
14000.0,0.8126373626373626
14000.0,0.8131868131868132
14000.0,0.8137362637362637
14000.0,0.8142857142857143
14002.0,0.8148351648351648
14006.0,0.8153846153846154
14013.0,0.8159340659340659
14083.0,0.8164835164835165
14153.0,0.817032967032967
14177.0,0.8175824175824176
14238.0,0.8181318681318681
14307.0,0.8186813186813187
14409.0,0.8192307692307692
14474.0,0.8197802197802198
14532.0,0.8203296703296703
14536.0,0.8208791208791208
14793.0,0.8214285714285714
14864.0,0.8219780219780219
15000.0,0.8225274725274725
15000.0,0.823076923076923
15000.0,0.8236263736263736
15000.0,0.8241758241758241
15119.0,0.8247252747252747
15262.0,0.8252747252747252
15595.0,0.8258241758241758
15808.0,0.8263736263736263
16000.0,0.8269230769230769
16391.0,0.8274725274725274
16412.0,0.828021978021978
16482.0,0.8285714285714286
16834.0,0.8291208791208792
16885.0,0.8296703296703297
16897.0,0.8302197802197803
17060.0,0.8307692307692308
17224.0,0.8313186813186814
17265.0,0.8318681318681319
17300.0,0.8324175824175825
17306.0,0.832967032967033
17421.0,0.8335164835164836
17520.0,0.8340659340659341
17633.0,0.8346153846153846
18000.0,0.8351648351648352
18000.0,0.8357142857142857
18000.0,0.8362637362637363
18203.0,0.8368131868131868
18312.0,0.8373626373626374
18356.0,0.8379120879120879
18581.0,0.8384615384615385
18699.0,0.839010989010989
18802.0,0.8395604395604396
18937.0,0.8401098901098901
19000.0,0.8406593406593407
19000.0,0.8412087912087912
19090.0,0.8417582417582418
19116.0,0.8423076923076923
19146.0,0.8428571428571429
19276.0,0.8434065934065934
19280.0,0.843956043956044
19285.0,0.8445054945054945
19464.0,0.845054945054945
19716.0,0.8456043956043956
19792.0,0.8461538461538461
19896.0,0.8467032967032967
20073.0,0.8472527472527472
20091.0,0.8478021978021978
20459.0,0.8483516483516483
20816.0,0.8489010989010989
20930.0,0.8494505494505494
20964.0,0.85
21000.0,0.8505494505494505
21000.0,0.8510989010989011
21129.0,0.8516483516483516
21208.0,0.8521978021978022
21421.0,0.8527472527472527
21436.0,0.8532967032967033
21519.0,0.8538461538461538
21796.0,0.8543956043956044
22000.0,0.8549450549450549
22091.0,0.8554945054945055
22125.0,0.856043956043956
22474.0,0.8565934065934065
22487.0,0.8571428571428571
22890.0,0.8576923076923076
23000.0,0.8582417582417582
23108.0,0.8587912087912087
23172.0,0.8593406593406593
23348.0,0.8598901098901099
23704.0,0.8604395604395605
24000.0,0.860989010989011
24121.0,0.8615384615384616
24440.0,0.8620879120879121
24520.0,0.8626373626373627
24592.0,0.8631868131868132
24729.0,0.8637362637362638
25024.0,0.8642857142857143
25152.0,0.8648351648351649
25230.0,0.8653846153846154
25264.0,0.865934065934066
25845.0,0.8664835164835165
26248.0,0.8670329670329671
26383.0,0.8675824175824176
27000.0,0.8681318681318682
27533.0,0.8686813186813187
28115.0,0.8692307692307693
28794.0,0.8697802197802198
29105.0,0.8703296703296703
29233.0,0.8708791208791209
29503.0,0.8714285714285714
29726.0,0.871978021978022
29731.0,0.8725274725274725
30000.0,0.8730769230769231
30108.0,0.8736263736263736
30231.0,0.8741758241758242
30333.0,0.8747252747252747
30545.0,0.8752747252747253
30837.0,0.8758241758241758
30882.0,0.8763736263736264
31000.0,0.8769230769230769
31145.0,0.8774725274725275
31222.0,0.878021978021978
31497.0,0.8785714285714286
31772.0,0.8791208791208791
32000.0,0.8796703296703297
32000.0,0.8802197802197802
32141.0,0.8807692307692307
32264.0,0.8813186813186813
32772.0,0.8818681318681318
33199.0,0.8824175824175824
34679.0,0.8829670329670329
35000.0,0.8835164835164835
35066.0,0.884065934065934
35647.0,0.8846153846153846
35934.0,0.8851648351648351
36000.0,0.8857142857142857
36215.0,0.8862637362637362
36801.0,0.8868131868131868
36801.0,0.8873626373626373
37644.0,0.8879120879120879
38637.0,0.8884615384615384
39751.0,0.889010989010989
39793.0,0.8895604395604395
40000.0,0.8901098901098901
40271.0,0.8906593406593406
40489.0,0.8912087912087913
40680.0,0.8917582417582418
41111.0,0.8923076923076924
41269.0,0.8928571428571429
41564.0,0.8934065934065935
41860.0,0.893956043956044
42000.0,0.8945054945054945
42114.0,0.8950549450549451
42236.0,0.8956043956043956
42338.0,0.8961538461538462
42498.0,0.8967032967032967
42592.0,0.8972527472527473
43189.0,0.8978021978021978
43632.0,0.8983516483516484
44791.0,0.8989010989010989
45174.0,0.8994505494505495
46000.0,0.9
46043.0,0.9005494505494506
46371.0,0.9010989010989011
46382.0,0.9016483516483517
46580.0,0.9021978021978022
46597.0,0.9027472527472528
46766.0,0.9032967032967033
47437.0,0.9038461538461539
47678.0,0.9043956043956044
47687.0,0.904945054945055
48302.0,0.9054945054945055
49420.0,0.906043956043956
49652.0,0.9065934065934066
50263.0,0.9071428571428571
51000.0,0.9076923076923077
52001.0,0.9082417582417582
52161.0,0.9087912087912088
52490.0,0.9093406593406593
52571.0,0.9098901098901099
52793.0,0.9104395604395604
53648.0,0.910989010989011
53864.0,0.9115384615384615
54659.0,0.9120879120879121
54847.0,0.9126373626373626
55570.0,0.9131868131868132
55599.0,0.9137362637362637
56956.0,0.9142857142857143
58354.0,0.9148351648351648
59426.0,0.9153846153846154
60365.0,0.9159340659340659
60792.0,0.9164835164835164
61181.0,0.917032967032967
61637.0,0.9175824175824175
62000.0,0.9181318681318681
62547.0,0.9186813186813186
62744.0,0.9192307692307692
63000.0,0.9197802197802197
63862.0,0.9203296703296703
65025.0,0.9208791208791208
65236.0,0.9214285714285714
66042.0,0.9219780219780219
66700.0,0.9225274725274726
67803.0,0.9230769230769231
69628.0,0.9236263736263737
71805.0,0.9241758241758242
74718.0,0.9247252747252748
74949.0,0.9252747252747253
75355.0,0.9258241758241759
76569.0,0.9263736263736264
78402.0,0.926923076923077
78559.0,0.9274725274725275
79303.0,0.9280219780219781
79904.0,0.9285714285714286
80020.0,0.9291208791208792
81000.0,0.9296703296703297
81563.0,0.9302197802197802
82680.0,0.9307692307692308
83296.0,0.9313186813186813
83609.0,0.9318681318681319
84196.0,0.9324175824175824
87413.0,0.932967032967033
88106.0,0.9335164835164835
88934.0,0.9340659340659341
89072.0,0.9346153846153846
92000.0,0.9351648351648352
93244.0,0.9357142857142857
93517.0,0.9362637362637363
93764.0,0.9368131868131868
94410.0,0.9373626373626374
95000.0,0.9379120879120879
96974.0,0.9384615384615385
97639.0,0.939010989010989
100596.0,0.9395604395604396
102052.0,0.9401098901098901
103362.0,0.9406593406593406
104292.0,0.9412087912087912
106441.0,0.9417582417582417
107402.0,0.9423076923076923
109583.0,0.9428571428571428
115000.0,0.9434065934065934
115802.0,0.9439560439560439
118594.0,0.9445054945054945
120000.0,0.945054945054945
121602.0,0.9456043956043956
123000.0,0.9461538461538461
125689.0,0.9467032967032967
129224.0,0.9472527472527472
138148.0,0.9478021978021978
141356.0,0.9483516483516483
142857.0,0.9489010989010989
144289.0,0.9494505494505494
144740.0,0.95
146113.0,0.9505494505494505
146702.0,0.951098901098901
148067.0,0.9516483516483516
149092.0,0.9521978021978021
150029.0,0.9527472527472527
153275.0,0.9532967032967032
153934.0,0.9538461538461539
154591.0,0.9543956043956044
154750.0,0.954945054945055
155542.0,0.9554945054945055
155831.0,0.9560439560439561
159539.0,0.9565934065934066
161918.0,0.9571428571428572
165848.0,0.9576923076923077
167321.0,0.9582417582417583
167782.0,0.9587912087912088
177163.0,0.9593406593406594
185304.0,0.9598901098901099
200868.0,0.9604395604395605
201156.0,0.960989010989011
201846.0,0.9615384615384616
207545.0,0.9620879120879121
210234.0,0.9626373626373627
211583.0,0.9631868131868132
215696.0,0.9637362637362638
220905.0,0.9642857142857143
223136.0,0.9648351648351648
224331.0,0.9653846153846154
224711.0,0.9659340659340659
226178.0,0.9664835164835165
232557.0,0.967032967032967
237393.0,0.9675824175824176
245107.0,0.9681318681318681
270466.0,0.9686813186813187
275601.0,0.9692307692307692
276439.0,0.9697802197802198
281600.0,0.9703296703296703
285997.0,0.9708791208791209
288445.0,0.9714285714285714
292597.0,0.971978021978022
297916.0,0.9725274725274725
311985.0,0.9730769230769231
327197.0,0.9736263736263736
344873.0,0.9741758241758242
345222.0,0.9747252747252747
365360.0,0.9752747252747253
365376.0,0.9758241758241758
365987.0,0.9763736263736263
377093.0,0.9769230769230769
385012.0,0.9774725274725274
388456.0,0.978021978021978
407393.0,0.9785714285714285
416538.0,0.9791208791208791
427296.0,0.9796703296703296
432490.0,0.9802197802197802
443799.0,0.9807692307692307
465654.0,0.9813186813186813
493973.0,0.9818681318681318
502448.0,0.9824175824175824
531358.0,0.9829670329670329
543330.0,0.9835164835164835
601705.0,0.984065934065934
638328.0,0.9846153846153847
651797.0,0.9851648351648352
682131.0,0.9857142857142858
714907.0,0.9862637362637363
750000.0,0.9868131868131869
816506.0,0.9873626373626374
845990.0,0.987912087912088
868637.0,0.9884615384615385
882937.0,0.989010989010989
910429.0,0.9895604395604396
958037.0,0.9901098901098901
1110675.0,0.9906593406593407
1117279.0,0.9912087912087912
1127687.0,0.9917582417582418
1164564.0,0.9923076923076923
1184339.0,0.9928571428571429
1227083.0,0.9934065934065934
1295197.0,0.993956043956044
1299000.0,0.9945054945054945
1381601.0,0.9950549450549451
2330072.0,0.9956043956043956
2598350.0,0.9961538461538462
3032145.0,0.9967032967032967
4149663.0,0.9972527472527473
5531670.0,0.9978021978021978
8347764.0,0.9983516483516484
8950047.0,0.9989010989010989
11887279.0,0.9994505494505495
14559180.0,1.0


==> data/all_view_to_sub_Data.txt <==
0.00035502958579881655,0.0
0.006211180124223602,0.0005896226415094339
0.006211180124223602,0.0011792452830188679
0.016076923076923075,0.001768867924528302
0.019348484848484847,0.0023584905660377358
0.022753567296567682,0.0029481132075471696
0.02352409638554217,0.003537735849056604
0.0238194299979197,0.004127358490566038
0.024291497975708502,0.0047169811320754715
0.030833333333333334,0.005306603773584905
0.031055900621118012,0.005896226415094339
0.03193259829415436,0.006485849056603773
0.037267080745341616,0.007075471698113208
0.041716867469879515,0.0076650943396226415
0.043478260869565216,0.008254716981132075
0.04610714285714286,0.00884433962264151
0.04696987951807229,0.009433962264150943
0.04819879518072289,0.010023584905660377
0.04878519089857308,0.01061320754716981
0.049689440993788817,0.011202830188679245
0.052125,0.011792452830188678
0.052789156626506024,0.012382075471698112
0.055900621118012424,0.012971698113207546
0.055900621118012424,0.01356132075471698
0.055900621118012424,0.014150943396226415
0.062111801242236024,0.01474056603773585
0.062111801242236024,0.015330188679245283
0.06220095693779904,0.015919811320754717
0.06379585326953748,0.01650943396226415
0.06568047337278106,0.017099056603773585
0.06763313609467456,0.01768867924528302
0.06930722891566266,0.018278301886792452
0.06980722891566266,0.018867924528301886
0.07200602409638554,0.01945754716981132
0.07231325301204819,0.020047169811320754
0.07448795180722892,0.020636792452830188
0.07453416149068323,0.02122641509433962
0.07453416149068323,0.021816037735849055
0.07970414201183432,0.02240566037735849
0.0798855421686747,0.022995283018867923
0.08072,0.023584905660377357
0.08074534161490683,0.02417452830188679
0.0857396449704142,0.024764150943396224
0.0857710843373494,0.025353773584905658
0.08695652173913043,0.025943396226415092
0.08695652173913043,0.026533018867924526
0.08695652173913043,0.02712264150943396
0.08695652173913043,0.027712264150943394
0.08719277108433734,0.02830188679245283
0.08756626506024097,0.028891509433962265
0.08931419457735247,0.0294811320754717
0.0896001903855307,0.030070754716981132
0.09316770186335403,0.030660377358490566
0.09874096385542169,0.03125
0.09937888198757763,0.031839622641509434
0.10047846889952153,0.03242924528301887
0.10254437869822486,0.0330188679245283
0.1027810650887574,0.033608490566037735
0.10421686746987951,0.03419811320754717
0.10526315789473684,0.0347877358490566
0.10559006211180125,0.03537735849056604
0.10559006211180125,0.03596698113207547
0.10559006211180125,0.036556603773584904
0.10559006211180125,0.03714622641509434
0.10559006211180125,0.03773584905660377
0.10622289156626506,0.038325471698113206
0.10810650887573965,0.03891509433962264
0.10965662650602409,0.039504716981132074
0.1103132530120482,0.04009433962264151
0.11177514792899408,0.04068396226415094
0.11180124223602485,0.041273584905660375
0.115,0.04186320754716981
0.11691022964509394,0.04245283018867924
0.11801242236024845,0.04304245283018868
0.11801242236024845,0.04363207547169811
0.11801242236024845,0.044221698113207544
0.12136094674556212,0.04481132075471698
0.12280701754385964,0.04540094339622641
0.12422360248447205,0.045990566037735846
0.12485207100591716,0.04658018867924528
0.12633136094674557,0.04716981132075471
0.12633136094674557,0.04775943396226415
0.12745562130177515,0.04834905660377358
0.12775903614457831,0.048938679245283015
0.13043478260869565,0.04952830188679245
0.13546385542168674,0.05011792452830188
0.13664596273291926,0.050707547169811316
0.13928994082840238,0.05129716981132075
0.14284023668639054,0.051886792452830184
0.1472289156626506,0.05247641509433962
0.14830346930995045,0.05306603773584905
0.14840236686390532,0.053655660377358486
0.14906832298136646,0.05424528301886792
0.15384615384615385,0.05483490566037735
0.15503267973856208,0.05542452830188679
0.15527950310559005,0.05601415094339622
0.15527950310559005,0.05660377358490566
0.15527950310559005,0.057193396226415096
0.15527950310559005,0.05778301886792453
0.15893491124260356,0.05837264150943396
0.15974074074074074,0.0589622641509434
0.16142857142857142,0.05955188679245283
0.16149068322981366,0.060141509433962265
0.16165680473372782,0.0607311320754717
0.16272189349112426,0.06132075471698113
0.16289940828402366,0.061910377358490566
0.16428571428571428,0.0625
0.16586144578313253,0.06308962264150943
0.16785714285714284,0.06367924528301887
0.1716568047337278,0.0642688679245283
0.17372781065088758,0.06485849056603774
0.17391304347826086,0.06544811320754716
0.17437908496732027,0.0660377358490566
0.17455621301775148,0.06662735849056603
0.17533132530120482,0.06721698113207547
0.17772891566265062,0.0678066037735849
0.17910240963855423,0.06839622641509434
0.18012422360248448,0.06898584905660377
0.18094674556213017,0.0695754716981132
0.1821144578313253,0.07016509433962263
0.18301775147928995,0.07075471698113207
0.18513071895424837,0.0713443396226415
0.18633540372670807,0.07193396226415094
0.18762048192771083,0.07252358490566037
0.19088757396449704,0.07311320754716981
0.19254658385093168,0.07370283018867924
0.19254658385093168,0.07429245283018868
0.19362048192771084,0.0748820754716981
0.19666666666666666,0.07547169811320754
0.19739644970414202,0.07606132075471699
0.19742168674698796,0.07665094339622641
0.1978698224852071,0.07724056603773585
0.19875776397515527,0.07783018867924528
0.1992857142857143,0.07841981132075472
0.2055621301775148,0.07900943396226415
0.20692307692307693,0.07959905660377359
0.20763473053892215,0.08018867924528301
0.20890963855421688,0.08077830188679246
0.2096747967479675,0.08136792452830188
0.2111801242236025,0.08195754716981132
0.2111801242236025,0.08254716981132075
0.2111801242236025,0.08313679245283019
0.21124096385542168,0.08372641509433962
0.21474096385542168,0.08431603773584906
0.21627218934911244,0.08490566037735849
0.21646987951807228,0.08549528301886793
0.21690590111642744,0.08608490566037735
0.21739130434782608,0.0866745283018868
0.21816265060240964,0.08726415094339622
0.22169277108433735,0.08785377358490566
0.22254437869822485,0.08844339622641509
0.22323809523809524,0.08903301886792453
0.22330097087378642,0.08962264150943396
0.22467455621301774,0.0902122641509434
0.225,0.09080188679245282
0.22649700598802394,0.09139150943396226
0.2267710843373494,0.09198113207547169
0.22981366459627328,0.09257075471698113
0.23005917159763314,0.09316037735849056
0.23408284023668638,0.09375
0.23524512137077583,0.09433962264150943
0.23529411764705882,0.09492924528301887
0.23529411764705882,0.0955188679245283
0.2360248447204969,0.09610849056603774
0.23852941176470588,0.09669811320754716
0.23971686746987952,0.0972877358490566
0.24414201183431952,0.09787735849056603
0.24662721893491124,0.09846698113207547
0.24856209150326797,0.0990566037735849
0.24860843373493977,0.09964622641509434
0.25,0.10023584905660377
0.25,0.1008254716981132
0.25216867469879517,0.10141509433962263
0.25284023668639055,0.10200471698113207
0.2546583850931677,0.1025943396226415
0.2551834130781499,0.10318396226415094
0.25601204819277107,0.10377358490566037
0.25907990314769974,0.10436320754716981
0.25961538461538464,0.10495283018867924
0.2688165680473373,0.10554245283018868
0.2705325443786982,0.1061320754716981
0.27207100591715977,0.10672169811320754
0.2727272727272727,0.10731132075471697
0.27940963855421685,0.10790094339622641
0.2801183431952663,0.10849056603773584
0.2806024096385542,0.10908018867924528
0.28349112426035505,0.1096698113207547
0.2857650602409639,0.11025943396226415
0.286094674556213,0.11084905660377357
0.2875748502994012,0.11143867924528301
0.2896078431372549,0.11202830188679244
0.2902711323763955,0.11261792452830188
0.29097590361445785,0.11320754716981132
0.29214285714285715,0.11379716981132075
0.29307692307692307,0.11438679245283019
0.2934609250398724,0.11497641509433962
0.29505582137161085,0.11556603773584906
0.29698224852071003,0.11615566037735849
0.29704142011834317,0.11674528301886793
0.29887573964497044,0.11733490566037735
0.30041420118343193,0.1179245283018868
0.30041420118343193,0.11851415094339622
0.30097087378640774,0.11910377358490566
0.30434782608695654,0.11969339622641509
0.30434782608695654,0.12028301886792453
0.30434782608695654,0.12087264150943396
0.3076271186440678,0.1214622641509434
0.3108108108108108,0.12205188679245282
0.31669277108433735,0.12264150943396226
0.3180301204819277,0.12323113207547169
0.31911242603550294,0.12382075471698113
0.32318072289156624,0.12441037735849056
0.323905325443787,0.125
0.3248175182481752,0.12558962264150944
0.3248811410459588,0.12617924528301885
0.3254437869822485,0.1267688679245283
0.32846153846153847,0.12735849056603774
0.32854864433811803,0.12794811320754718
0.32869281045751636,0.1285377358490566
0.3292710843373494,0.12912735849056603
0.32941176470588235,0.12971698113207547
0.33040361445783134,0.1303066037735849
0.3314201183431953,0.13089622641509432
0.33493373493975903,0.13148584905660377
0.33540372670807456,0.1320754716981132
0.3357142857142857,0.13266509433962265
0.3362721893491124,0.13325471698113206
0.33692307692307694,0.1338443396226415
0.33946745562130176,0.13443396226415094
0.341301775147929,0.13502358490566038
0.34210526315789475,0.1356132075471698
0.3435502958579882,0.13620283018867924
0.3438562091503268,0.13679245283018868
0.3520710059171598,0.13738207547169812
0.35285714285714287,0.13797169811320753
0.3571597633136095,0.13856132075471697
0.36,0.1391509433962264
0.36044657097288674,0.13974056603773585
0.36091503267973857,0.14033018867924527
0.36106508875739646,0.1409198113207547
0.3622485207100592,0.14150943396226415
0.36230769230769233,0.1420990566037736
0.36372781065088755,0.142688679245283
0.3662168674698795,0.14327830188679244
0.36668639053254437,0.14386792452830188
0.3685602409638554,0.14445754716981132
0.3694029850746269,0.14504716981132074
0.37130722891566265,0.14563679245283018
0.37516339869281046,0.14622641509433962
0.3826143790849673,0.14681603773584906
0.38392857142857145,0.14740566037735847
0.3847337278106509,0.1479952830188679
0.385,0.14858490566037735
0.38509316770186336,0.1491745283018868
0.38509316770186336,0.1497641509433962
0.38804733727810653,0.15035377358490565
0.38831615120274915,0.1509433962264151
0.3889940828402367,0.15153301886792453
0.3901775147928994,0.15212264150943397
0.39059171597633136,0.15271226415094338
0.3914792899408284,0.15330188679245282
0.3917168674698795,0.15389150943396226
0.39218934911242603,0.1544811320754717
0.3937125748502994,0.15507075471698112
0.3958333333333333,0.15566037735849056
0.3978433734939759,0.15625
0.4007142857142857,0.15683962264150944
0.403905325443787,0.15742924528301885
0.4053846153846154,0.1580188679245283
0.40540540540540543,0.15860849056603774
0.4057971014492754,0.15919811320754718
0.4058095238095238,0.1597877358490566
0.41,0.16037735849056603
0.41421568627450983,0.16096698113207547
0.4161490683229814,0.1615566037735849
0.4189940828402367,0.16214622641509432
0.43449704142011836,0.16273584905660377
0.43449704142011836,0.1633254716981132
0.43478260869565216,0.16391509433962265
0.43478260869565216,0.16450471698113206
0.4379881656804734,0.1650943396226415
0.4388757396449704,0.16568396226415094
0.4414792899408284,0.16627358490566038
0.4429585798816568,0.1668632075471698
0.44401754385964914,0.16745283018867924
0.4466863905325444,0.16804245283018868
0.4515,0.16863207547169812
0.4529505582137161,0.16922169811320753
0.45459349593495935,0.16981132075471697
0.45544554455445546,0.1704009433962264
0.45550295857988166,0.17099056603773585
0.45794117647058824,0.17158018867924527
0.4581656804733728,0.1721698113207547
0.45933014354066987,0.17275943396226415
0.45962732919254656,0.1733490566037736
0.4637278106508876,0.173938679245283
0.46449704142011833,0.17452830188679244
0.4720496894409938,0.17511792452830188
0.4723012048192771,0.17570754716981132
0.4777289156626506,0.17629716981132074
0.4782608695652174,0.17688679245283018
0.4808284023668639,0.17747641509433962
0.48134939759036144,0.17806603773584906
0.48204819277108435,0.17865566037735847
0.4830508474576271,0.1792452830188679
0.4857516339869281,0.17983490566037735
0.48936170212765956,0.1804245283018868
0.4906832298136646,0.1810141509433962
0.49142857142857144,0.18160377358490565
0.5036686746987952,0.1821933962264151
0.5038461538461538,0.18278301886792453
0.5041503759398496,0.18337264150943394
0.5072048192771085,0.18396226415094338
0.5093167701863354,0.18455188679245282
0.5123668639053255,0.18514150943396226
0.5151515151515151,0.18573113207547168
0.515527950310559,0.18632075471698112
0.5155621301775148,0.18691037735849056
0.5164497041420119,0.1875
0.5188757396449705,0.1880896226415094
0.5208333333333334,0.18867924528301885
0.5265843373493976,0.1892688679245283
0.5269022556390978,0.18985849056603774
0.5279503105590062,0.19044811320754718
0.5302832080200501,0.1910377358490566
0.532695374800638,0.19162735849056603
0.5357469879518072,0.19221698113207547
0.5389349112426035,0.1928066037735849
0.5397633136094675,0.19339622641509432
0.5403726708074534,0.19398584905660377
0.5406417112299465,0.1945754716981132
0.5454545454545454,0.19516509433962265
0.546583850931677,0.19575471698113206
0.5484261501210653,0.1963443396226415
0.5487573964497041,0.19693396226415094
0.5492307692307692,0.19752358490566038
0.5501307189542484,0.1981132075471698
0.5502392344497608,0.19870283018867924
0.5610059171597633,0.19929245283018868
0.561710843373494,0.19988207547169812
0.563355421686747,0.20047169811320753
0.5681818181818182,0.20106132075471697
0.5792899408284023,0.2016509433962264
0.5814285714285714,0.20224056603773585
0.5823668639053254,0.20283018867924527
0.5826086956521739,0.2034198113207547
0.5826086956521739,0.20400943396226415
0.5829313543599258,0.2045990566037736
0.5841807228915663,0.205188679245283
0.5847457627118644,0.20577830188679244
0.5853254437869823,0.20636792452830188
0.5881867469879518,0.20695754716981132
0.5907100591715976,0.20754716981132074
0.590828402366864,0.20813679245283018
0.5914285714285714,0.20872641509433962
0.5962732919254659,0.20931603773584906
0.5971428571428572,0.20990566037735847
0.5989304812834224,0.2104952830188679
0.5998692810457517,0.21108490566037735
0.6014285714285714,0.2116745283018868
0.606,0.2122641509433962
0.6114201183431953,0.21285377358490565
0.6121428571428571,0.2134433962264151
0.612590799031477,0.21403301886792453
0.6133136094674556,0.21462264150943394
0.6141259885464958,0.21521226415094338
0.6142603550295858,0.21580188679245282
0.6143032581453635,0.21639150943396226
0.6147710843373494,0.21698113207547168
0.6163313609467456,0.21757075471698112
0.6169161676646706,0.21816037735849056
0.6189349112426036,0.21875
0.6208695652173913,0.2193396226415094
0.6226626506024097,0.21992924528301885
0.6227218934911243,0.2205188679245283
0.6227544910179641,0.22110849056603774
0.6246153846153846,0.22169811320754715
0.625,0.2222877358490566
0.6257988165680474,0.22287735849056603
0.6282650602409638,0.22346698113207547
0.6285115303983229,0.22405660377358488
0.6300653594771242,0.22464622641509432
0.6301369863013698,0.22523584905660377
0.6335714285714286,0.2258254716981132
0.634703196347032,0.22641509433962265
0.636078431372549,0.22700471698113206
0.6379259259259259,0.2275943396226415
0.6404358353510896,0.22818396226415094
0.641210843373494,0.22877358490566038
0.6424870466321243,0.2293632075471698
0.647,0.22995283018867924
0.6471428571428571,0.23054245283018868
0.6478698224852071,0.23113207547169812
0.6565686274509804,0.23172169811320753
0.6578571428571428,0.23231132075471697
0.6583850931677019,0.2329009433962264
0.6601385542168675,0.23349056603773585
0.6610169491525424,0.23408018867924527
0.6631578947368421,0.2346698113207547
0.6645962732919255,0.23525943396226415
0.6694915254237288,0.2358490566037736
0.6743341404358354,0.236438679245283
0.6785714285714286,0.23702830188679244
0.6792452830188679,0.23761792452830188
0.6802614379084967,0.23820754716981132
0.6819526627218935,0.23879716981132074
0.6828087167070218,0.23938679245283018
0.6832298136645962,0.23997641509433962
0.6907142857142857,0.24056603773584906
0.6918343195266272,0.24115566037735847
0.6925443786982248,0.2417452830188679
0.6927710843373494,0.24233490566037735
0.6976024096385542,0.2429245283018868
0.7018633540372671,0.2435141509433962
0.7121212121212122,0.24410377358490565
0.7142857142857143,0.2446933962264151
0.7142857142857143,0.24528301886792453
0.7142857142857143,0.24587264150943394
0.7186956521739131,0.24646226415094338
0.7204968944099379,0.24705188679245282
0.7207142857142858,0.24764150943396226
0.7214285714285714,0.24823113207547168
0.7219281045751634,0.24882075471698112
0.7229197994987469,0.24941037735849056
0.7302222222222222,0.25
0.731715976331361,0.2505896226415094
0.7325421686746988,0.2511792452830189
0.7333258145363408,0.2517688679245283
0.7391304347826086,0.2523584905660377
0.7441860465116279,0.2529481132075472
0.74665664160401,0.2535377358490566
0.7515527950310559,0.254127358490566
0.7551633986928105,0.25471698113207547
0.7571428571428571,0.2553066037735849
0.7571626506024096,0.25589622641509435
0.7572549019607843,0.25648584905660377
0.7701863354037267,0.2570754716981132
0.7758579881656805,0.25766509433962265
0.7766863905325444,0.25825471698113206
0.7769028871391076,0.2588443396226415
0.7784578313253012,0.25943396226415094
0.7819172932330827,0.26002358490566035
0.7839130434782609,0.2606132075471698
0.7950310559006211,0.26120283018867924
0.7950310559006211,0.26179245283018865
0.7950310559006211,0.2623820754716981
0.8125,0.26297169811320753
0.8131360946745562,0.26356132075471694
0.8136645962732919,0.2641509433962264
0.8214792899408284,0.2647405660377358
0.8245098039215686,0.2653301886792453
0.8274556213017752,0.2659198113207547
0.8285207100591716,0.2665094339622641
0.8292857142857143,0.2670990566037736
0.831081081081081,0.267688679245283
0.8313543599257885,0.26827830188679247
0.8316666666666667,0.2688679245283019
0.8321428571428572,0.2694575471698113
0.8322168674698796,0.27004716981132076
0.8374556213017752,0.2706367924528302
0.8421052631578947,0.2712264150943396
0.851089588377724,0.27181603773584906
0.8511976047904192,0.27240566037735847
0.8515421686746988,0.27299528301886794
0.852603550295858,0.27358490566037735
0.8532695374800638,0.27417452830188677
0.869210843373494,0.27476415094339623
0.8901098901098901,0.27535377358490565
0.8905660377358491,0.27594339622641506
0.8919698795180723,0.27653301886792453
0.8934624697336562,0.27712264150943394
0.898144578313253,0.2777122641509434
0.9,0.2783018867924528
0.9006211180124224,0.27889150943396224
0.9006211180124224,0.2794811320754717
0.9006211180124224,0.2800707547169811
0.9030769230769231,0.28066037735849053
0.905511811023622,0.28125
0.9135772357723577,0.2818396226415094
0.9157293233082707,0.2824292452830189
0.9227810650887573,0.2830188679245283
0.9233433734939759,0.2836084905660377
0.9250398724082934,0.2841981132075472
0.9312710843373494,0.2847877358490566
0.9393939393939394,0.285377358490566
0.9394673123486683,0.28596698113207547
0.9409803921568628,0.2865566037735849
0.9454545454545454,0.28714622641509435
0.9464285714285714,0.28773584905660377
0.9503105590062112,0.2883254716981132
0.9560770156438027,0.28891509433962265
0.9583333333333334,0.28950471698113206
0.9583333333333334,0.2900943396226415
0.9610783132530121,0.29068396226415094
0.9627329192546584,0.29127358490566035
0.9660714285714286,0.2918632075471698
0.9711242603550296,0.29245283018867924
0.9717391304347827,0.29304245283018865
0.9735739348370928,0.2936320754716981
0.9805284552845528,0.29422169811320753
0.9813664596273292,0.29481132075471694
0.983921568627451,0.2954009433962264
0.9884097035040431,0.2959905660377358
0.9934497816593887,0.2965801886792453
0.9956521739130435,0.2971698113207547
0.998202614379085,0.2977594339622641
0.9990843373493976,0.2983490566037736
0.9998224852071006,0.298938679245283
1.0,0.2995283018867924
1.0,0.3001179245283019
1.0,0.3007075471698113
1.0,0.30129716981132076
1.0,0.3018867924528302
1.0,0.3024764150943396
1.0092857142857143,0.30306603773584906
1.0094674556213017,0.30365566037735847
1.0107349397590362,0.30424528301886794
1.0124223602484472,0.30483490566037735
1.0210350877192982,0.30542452830188677
1.0434782608695652,0.30601415094339623
1.043954887218045,0.30660377358490565
1.0454545454545454,0.30719339622641506
1.0543790849673202,0.30778301886792453
1.0617283950617284,0.30837264150943394
1.062111801242236,0.3089622641509434
1.062111801242236,0.3095518867924528
1.066991869918699,0.31014150943396224
1.0714285714285714,0.3107311320754717
1.0745341614906831,0.3113207547169811
1.081437125748503,0.31191037735849053
1.092142857142857,0.3125
1.0993788819875776,0.3130896226415094
1.1041162227602905,0.3136792452830189
1.1058383233532934,0.3142688679245283
1.1064497041420118,0.3148584905660377
1.108695652173913,0.3154481132075472
1.1111111111111112,0.3160377358490566
1.1122781954887218,0.316627358490566
1.116289156626506,0.31721698113207547
1.1195417789757411,0.3178066037735849
1.1205325443786982,0.31839622641509435
1.1304347826086956,0.31898584905660377
1.1304347826086956,0.3195754716981132
1.1304347826086956,0.32016509433962265
1.1328994082840236,0.32075471698113206
1.1343825665859564,0.3213443396226415
1.1428861788617886,0.32193396226415094
1.1457142857142857,0.32252358490566035
1.1466292134831462,0.3231132075471698
1.1493506493506493,0.32370283018867924
1.15527950310559,0.32429245283018865
1.1666666666666667,0.3248820754716981
1.1686746987951808,0.32547169811320753
1.173913043478261,0.32606132075471694
1.186335403726708,0.3266509433962264
1.1942857142857144,0.3272405660377358
1.196969696969697,0.3278301886792453
1.1982608695652175,0.3284198113207547
1.1985714285714286,0.3290094339622641
1.2042857142857142,0.3295990566037736
1.207492795389049,0.330188679245283
1.2121212121212122,0.3307783018867924
1.2121212121212122,0.3313679245283019
1.2173913043478262,0.3319575471698113
1.2236024844720497,0.33254716981132076
1.2272727272727273,0.3331367924528302
1.2298136645962734,0.3337264150943396
1.2360774818401936,0.33431603773584906
1.2384615384615385,0.33490566037735847
1.240473372781065,0.3354952830188679
1.2484472049689441,0.33608490566037735
1.25,0.33667452830188677
1.2502366863905325,0.33726415094339623
1.2502710843373495,0.33785377358490565
1.2598425196850394,0.33844339622641506
1.2618320610687024,0.33903301886792453
1.2625954198473281,0.33962264150943394
1.2652173913043478,0.3402122641509434
1.2675147928994084,0.3408018867924528
1.2727272727272727,0.34139150943396224
1.2732919254658386,0.3419811320754717
1.2966507177033493,0.3425707547169811
1.2993734939759036,0.34316037735849053
1.3043478260869565,0.34375
1.310569105691057,0.3443396226415094
1.316045751633987,0.3449292452830189
1.3167701863354038,0.3455188679245283
1.3181818181818181,0.3461084905660377
1.320823244552058,0.3466981132075472
1.3231699346405228,0.3472877358490566
1.3397129186602872,0.347877358490566
1.342365269461078,0.34846698113207547
1.3433962264150943,0.3490566037735849
1.3434967320261437,0.34964622641509435
1.3441927710843373,0.35023584905660377
1.3478260869565217,0.3508254716981132
1.3513915662650602,0.35141509433962265
1.351948051948052,0.35200471698113206
1.3536807228915662,0.3525943396226415
1.3544378698224853,0.35318396226415094
1.355,0.35377358490566035
1.3571428571428572,0.3543632075471698
1.358974358974359,0.35495283018867924
1.360774818401937,0.35554245283018865
1.3617293233082706,0.3561320754716981
1.3625180722891566,0.35672169811320753
1.365,0.35731132075471694
1.3789346246973366,0.3579009433962264
1.3815384615384616,0.3584905660377358
1.3829787234042554,0.3590801886792453
1.4,0.3596698113207547
1.402603550295858,0.3602594339622641
1.4036388140161724,0.3608490566037736
1.4070278184480234,0.361438679245283
1.4090909090909092,0.3620283018867924
1.4092219020172911,0.3626179245283019
1.41140522875817,0.3632075471698113
1.4285714285714286,0.36379716981132076
1.4285714285714286,0.3643867924528302
1.4314285714285715,0.3649764150943396
1.4375,0.36556603773584906
1.453416149068323,0.36615566037735847
1.4555852077773541,0.3667452830188679
1.4565217391304348,0.36733490566037735
1.4578167115902965,0.36792452830188677
1.4705882352941178,0.36851415094339623
1.4762745098039216,0.36910377358490565
1.488284023668639,0.36969339622641506
1.5,0.37028301886792453
1.5024213075060533,0.37087264150943394
1.5079485238455714,0.37146226415094336
1.5080325814536342,0.3720518867924528
1.512857142857143,0.37264150943396224
1.5147826086956522,0.3732311320754717
1.5283006535947712,0.3738207547169811
1.5291304347826087,0.37441037735849053
1.5292899408284024,0.375
1.5295148247978436,0.3755896226415094
1.540983606557377,0.3761792452830188
1.547049441786284,0.3767688679245283
1.5581045751633986,0.3773584905660377
1.559299191374663,0.3779481132075472
1.5611242603550295,0.3785377358490566
1.5714285714285714,0.379127358490566
1.5833333333333333,0.37971698113207547
1.5892857142857142,0.3803066037735849
1.5998195488721805,0.38089622641509435
1.6028708133971292,0.38148584905660377
1.608695652173913,0.3820754716981132
1.6114285714285714,0.38266509433962265
1.6220095693779903,0.38325471698113206
1.625,0.3838443396226415
1.6459627329192548,0.38443396226415094
1.6476997578692494,0.38502358490566035
1.65,0.3856132075471698
1.65,0.38620283018867924
1.6521428571428571,0.38679245283018865
1.6521739130434783,0.3873820754716981
1.6551724137931034,0.38797169811320753
1.661764705882353,0.38856132075471694
1.6652951807228915,0.3891509433962264
1.6666666666666667,0.3897405660377358
1.6698564593301435,0.3903301886792453
1.6818181818181819,0.3909198113207547
1.6875,0.3915094339622641
1.68944099378882,0.3920990566037736
1.6963855421686747,0.392688679245283
1.7046078431372549,0.3932783018867924
1.711951219512195,0.3938679245283019
1.716910569105691,0.3944575471698113
1.7173913043478262,0.39504716981132076
1.7179487179487178,0.3956367924528302
1.7263922518159807,0.3962264150943396
1.7267080745341614,0.39681603773584906
1.7272727272727273,0.39740566037735847
1.742608695652174,0.3979952830188679
1.7485714285714287,0.39858490566037735
1.7557142857142858,0.39917452830188677
1.763975155279503,0.39976415094339623
1.7692857142857144,0.40035377358490565
1.7832929782082325,0.40094339622641506
1.7857142857142858,0.40153301886792453
1.7878260869565217,0.40212264150943394
1.7917468671679198,0.40271226415094336
1.8,0.4033018867924528
1.8074534161490683,0.40389150943396224
1.8385093167701863,0.4044811320754717
1.838915470494418,0.4050707547169811
1.8474556213017752,0.40566037735849053
1.8485714285714285,0.40625
1.851579720793534,0.4068396226415094
1.8571428571428572,0.4074292452830188
1.8592857142857142,0.4080188679245283
1.8637278106508877,0.4086084905660377
1.8784530386740332,0.4091981132075472
1.88,0.4097877358490566
1.8819875776397517,0.410377358490566
1.8819875776397517,0.41096698113207547
1.882003710575139,0.4115566037735849
1.8857142857142857,0.4121462264150943
1.8862595419847328,0.41273584905660377
1.8888888888888888,0.4133254716981132
1.891304347826087,0.41391509433962265
1.8941869918699188,0.41450471698113206
1.897978436657682,0.4150943396226415
1.9192546583850931,0.41568396226415094
1.937799043062201,0.41627358490566035
1.9626016260162602,0.4168632075471698
1.9891041162227603,0.41745283018867924
1.9952153110047848,0.41804245283018865
2.0,0.4186320754716981
2.0,0.41922169811320753
2.0,0.41981132075471694
2.0,0.4204009433962264
2.00381679389313,0.4209905660377358
2.0172910662824206,0.4215801886792453
2.018633540372671,0.4221698113207547
2.0186956521739132,0.4227594339622641
2.034782608695652,0.4233490566037736
2.0372670807453415,0.423938679245283
2.0372670807453415,0.4245283018867924
2.0434782608695654,0.4251179245283019
2.0504575163398693,0.4257075471698113
2.069465648854962,0.42629716981132076
2.073170731707317,0.4268867924528302
2.073365231259968,0.4274764150943396
2.094186902133922,0.42806603773584906
2.1223021582733814,0.42865566037735847
2.1259541984732824,0.4292452830188679
2.130458221024259,0.42983490566037735
2.1333333333333333,0.43042452830188677
2.1363636363636362,0.43101415094339623
2.1366459627329193,0.43160377358490565
2.1458333333333335,0.43219339622641506
2.165859564164649,0.43278301886792453
2.1775739644970415,0.43337264150943394
2.179738562091503,0.43396226415094336
2.1801242236024843,0.4345518867924528
2.2,0.43514150943396224
2.204740963855422,0.4357311320754717
2.212874686716792,0.4363207547169811
2.2137161084529504,0.43691037735849053
2.2142857142857144,0.4375
2.2360446570972887,0.4380896226415094
2.238095238095238,0.4386792452830188
2.25,0.4392688679245283
2.2777777777777777,0.4398584905660377
2.2857142857142856,0.4404481132075472
2.287857142857143,0.4410377358490566
2.2983739837398374,0.441627358490566
2.2985714285714285,0.44221698113207547
2.322857142857143,0.4428066037735849
2.3421052631578947,0.4433962264150943
2.3465686274509805,0.44398584905660377
2.36231884057971,0.4445754716981132
2.416148148148148,0.44516509433962265
2.4242424242424243,0.44575471698113206
2.428801287208367,0.4463443396226415
2.441764705882353,0.44693396226415094
2.454198473282443,0.44752358490566035
2.4658385093167703,0.44811320754716977
2.479553903345725,0.44870283018867924
2.5,0.44929245283018865
2.5,0.4498820754716981
2.5186522262334536,0.45047169811320753
2.5303030303030303,0.45106132075471694
2.5303030303030303,0.4516509433962264
2.531297709923664,0.4522405660377358
2.5339622641509436,0.4528301886792453
2.536842105263158,0.4534198113207547
2.5454545454545454,0.4540094339622641
2.5454545454545454,0.4545990566037736
2.549019607843137,0.455188679245283
2.5672875816993463,0.4557783018867924
2.5845808383233533,0.4563679245283019
2.596016260162602,0.4569575471698113
2.6053614457831324,0.45754716981132076
2.6061068702290076,0.4581367924528302
2.6138328530259365,0.4587264150943396
2.6251993620414673,0.45931603773584906
2.650355029585799,0.45990566037735847
2.652173913043478,0.4604952830188679
2.6654575163398695,0.46108490566037735
2.6666666666666665,0.46167452830188677
2.6666666666666665,0.46226415094339623
2.6666666666666665,0.46285377358490565
2.667175572519084,0.46344339622641506
2.682808716707022,0.46403301886792453
2.7019607843137257,0.46462264150943394
2.7220915032679738,0.46521226415094336
2.724437869822485,0.4658018867924528
2.7328571428571427,0.46639150943396224
2.743846153846154,0.4669811320754717
2.744526901669759,0.4675707547169811
2.75,0.46816037735849053
2.773913043478261,0.46875
2.7836466165413536,0.4693396226415094
2.787857142857143,0.4699292452830188
2.7888198757763973,0.4705188679245283
2.82,0.4711084905660377
2.821715976331361,0.4716981132075472
2.82628320802005,0.4722877358490566
2.8434782608695652,0.472877358490566
2.878787878787879,0.47346698113207547
2.8962536023054755,0.4740566037735849
2.914043583535109,0.4746462264150943
2.937466307277628,0.47523584905660377
2.954285714285714,0.4758254716981132
2.9565217391304346,0.47641509433962265
2.9711286089238844,0.47700471698113206
3.0,0.4775943396226415
3.0,0.47818396226415094
3.0,0.47877358490566035
3.0049401197604793,0.47936320754716977
3.009685230024213,0.47995283018867924
3.0230547550432276,0.48054245283018865
3.0267951807228917,0.4811320754716981
3.034782608695652,0.48172169811320753
3.0628571428571427,0.48231132075471694
3.074074074074074,0.4829009433962264
3.0775510204081633,0.4834905660377358
3.0789473684210527,0.48408018867924524
3.0955882352941178,0.4846698113207547
3.1007194244604315,0.4852594339622641
3.1283783783783785,0.4858490566037736
3.1485714285714286,0.486438679245283
3.1490683229813663,0.4870283018867924
3.1846153846153844,0.4876179245283019
3.1872189349112428,0.4882075471698113
3.221690590111643,0.4887971698113207
3.2460732984293195,0.4893867924528302
3.246107769423559,0.4899764150943396
3.2487804878048783,0.49056603773584906
3.2792857142857144,0.49115566037735847
3.282608695652174,0.4917452830188679
3.291304347826087,0.49233490566037735
3.2946564885496183,0.49292452830188677
3.305,0.49351415094339623
3.312125748502994,0.49410377358490565
3.3487031700288186,0.49469339622641506
3.4161490683229814,0.49528301886792453
3.4342105263157894,0.49587264150943394
3.462659147869674,0.49646226415094336
3.489913544668588,0.4970518867924528
3.4966666666666666,0.49764150943396224
3.5161904761904763,0.4982311320754717
3.5387755102040814,0.4988207547169811
3.5434782608695654,0.49941037735849053
3.5465677179962896,0.5
3.5555555555555554,0.5005896226415094
3.5576923076923075,0.5011792452830188
3.6,0.5017688679245282
3.6024844720496896,0.5023584905660378
3.611111111111111,0.5029481132075472
3.630434782608696,0.5035377358490566
3.6526315789473682,0.504127358490566
3.6666666666666665,0.5047169811320754
3.6666666666666665,0.5053066037735849
3.7358490566037736,0.5058962264150944
3.75,0.5064858490566038
3.7655172413793103,0.5070754716981132
3.772727272727273,0.5076650943396226
3.776315789473684,0.508254716981132
3.7777777777777777,0.5088443396226415
3.7838616714697406,0.5094339622641509
3.808333333333333,0.5100235849056604
3.8268765133171914,0.5106132075471698
3.8518518518518516,0.5112028301886792
3.8699059561128526,0.5117924528301887
3.8838028169014085,0.5123820754716981
3.888888888888889,0.5129716981132075
3.899236641221374,0.5135613207547169
3.8992857142857145,0.5141509433962264
3.926487951807229,0.5147405660377359
3.972972972972973,0.5153301886792453
4.0,0.5159198113207547
4.0,0.5165094339622641
4.0,0.5170990566037735
4.006199460916442,0.517688679245283
4.039130434782609,0.5182783018867925
4.059285714285714,0.5188679245283019
4.060869565217391,0.5194575471698113
4.063400576368876,0.5200471698113207
4.091803278688524,0.5206367924528301
4.095652173913043,0.5212264150943396
4.102564102564102,0.5218160377358491
4.109222891566265,0.5224056603773585
4.111111111111111,0.5229952830188679
4.111111111111111,0.5235849056603773
4.12,0.5241745283018868
4.1375404530744335,0.5247641509433962
4.141984732824428,0.5253537735849056
4.143589743589744,0.5259433962264151
4.171919770773639,0.5265330188679245
4.181818181818182,0.5271226415094339
4.222222222222222,0.5277122641509434
4.248447204968944,0.5283018867924528
4.25,0.5288915094339622
4.285714285714286,0.5294811320754716
4.301204819277109,0.5300707547169811
4.333333333333333,0.5306603773584906
4.381294964028777,0.53125
4.387022900763359,0.5318396226415094
4.394736842105263,0.5324292452830188
4.4,0.5330188679245282
4.4051282051282055,0.5336084905660378
4.425324675324675,0.5341981132075472
4.443804034582133,0.5347877358490566
4.454545454545454,0.535377358490566
4.45887573964497,0.5359669811320754
4.473684210526316,0.5365566037735849
4.4742587601078165,0.5371462264150944
4.492822966507177,0.5377358490566038
4.5,0.5383254716981132
4.5,0.5389150943396226
4.5,0.539504716981132
4.590909090909091,0.5400943396226415
4.616317365269461,0.5406839622641509
4.623053892215569,0.5412735849056604
4.642671614100186,0.5418632075471698
4.6646616541353385,0.5424528301886792
4.666666666666667,0.5430424528301887
4.668529411764706,0.5436320754716981
4.704545454545454,0.5442216981132075
4.711267605633803,0.5448113207547169
4.728205128205128,0.5454009433962264
4.73,0.5459905660377359
4.75,0.5465801886792453
4.765151515151516,0.5471698113207547
4.774934640522876,0.5477594339622641
4.77639751552795,0.5483490566037735
4.779699248120301,0.548938679245283
4.8,0.5495283018867925
4.8,0.5501179245283019
4.803921568627451,0.5507075471698113
4.811450381679389,0.5512971698113207
4.833333333333333,0.5518867924528301
4.833333333333333,0.5524764150943396
4.859154929577465,0.5530660377358491
4.888888888888889,0.5536556603773585
4.891304347826087,0.5542452830188679
4.925,0.5548349056603773
5.0,0.5554245283018868
5.0,0.5560141509433962
5.0,0.5566037735849056
5.0,0.5571933962264151
5.0,0.5577830188679245
5.0,0.5583726415094339
5.0,0.5589622641509434
5.0,0.5595518867924528
5.074074074074074,0.5601415094339622
5.111111111111111,0.5607311320754716
5.125,0.5613207547169811
5.142857142857143,0.5619103773584906
5.258536585365854,0.5625
5.269736842105263,0.5630896226415094
5.272251308900524,0.5636792452830188
5.285714285714286,0.5642688679245282
5.291304347826087,0.5648584905660378
5.292366412213741,0.5654481132075472
5.3105590062111805,0.5660377358490566
5.326086956521739,0.566627358490566
5.333333333333333,0.5672169811320754
5.333333333333333,0.5678066037735849
5.333333333333333,0.5683962264150944
5.333333333333333,0.5689858490566038
5.333333333333333,0.5695754716981132
5.43455497382199,0.5701650943396226
5.447204968944099,0.570754716981132
5.450434782608696,0.5713443396226415
5.45945945945946,0.5719339622641509
5.461538461538462,0.5725235849056604
5.482479784366577,0.5731132075471698
5.484512048192771,0.5737028301886792
5.491304347826087,0.5742924528301887
5.548165680473373,0.5748820754716981
5.555555555555555,0.5754716981132075
5.604580152671756,0.5760613207547169
5.636363636363637,0.5766509433962264
5.75,0.5772405660377359
5.756521739130434,0.5778301886792453
5.776978417266187,0.5784198113207547
5.777777777777778,0.5790094339622641
5.788819875776397,0.5795990566037735
5.839080459770115,0.580188679245283
5.839779448621554,0.5807783018867925
5.869565217391305,0.5813679245283019
5.875,0.5819575471698113
5.884514435695538,0.5825471698113207
5.89622641509434,0.5831367924528301
6.0,0.5837264150943396
6.0,0.5843160377358491
6.0,0.5849056603773585
6.0,0.5854952830188679
6.0,0.5860849056603773
6.0,0.5866745283018868
6.019285714285714,0.5872641509433962
6.049689440993789,0.5878537735849056
6.092936802973978,0.5884433962264151
6.14351145038168,0.5890330188679245
6.156488549618321,0.5896226415094339
6.181818181818182,0.5902122641509434
6.188888888888889,0.5908018867924528
6.333333333333333,0.5913915094339622
6.333333333333333,0.5919811320754716
6.333333333333333,0.5925707547169811
6.333333333333333,0.5931603773584906
6.372549019607843,0.59375
6.375576036866359,0.5943396226415094
6.385714285714286,0.5949292452830188
6.39344262295082,0.5955188679245282
6.393984962406015,0.5961084905660378
6.428571428571429,0.5966981132075472
6.467741935483871,0.5972877358490566
6.473365617433414,0.597877358490566
6.512155388471178,0.5984669811320754
6.516728624535316,0.5990566037735848
6.564313725490196,0.5996462264150944
6.565648854961832,0.6002358490566038
6.572567783094099,0.6008254716981132
6.592165898617512,0.6014150943396226
6.596274509803922,0.602004716981132
6.666666666666667,0.6025943396226415
6.691644204851752,0.6031839622641509
6.697857142857143,0.6037735849056604
6.725677830940989,0.6043632075471698
6.846153846153846,0.6049528301886792
6.869565217391305,0.6055424528301887
6.912977777777778,0.6061320754716981
6.966666666666667,0.6067216981132075
6.978260869565218,0.6073113207547169
7.0,0.6079009433962264
7.0,0.6084905660377359
7.0,0.6090801886792453
7.017396449704142,0.6096698113207547
7.165217391304348,0.6102594339622641
7.239130434782608,0.6108490566037735
7.25,0.611438679245283
7.266666666666667,0.6120283018867925
7.333333333333333,0.6126179245283019
7.333333333333333,0.6132075471698113
7.3381679389312975,0.6137971698113207
7.3602484472049685,0.6143867924528301
7.385416666666667,0.6149764150943396
7.5,0.6155660377358491
7.5,0.6161556603773585
7.510086455331412,0.6167452830188679
7.511029411764706,0.6173349056603773
7.527377521613833,0.6179245283018868
7.566901408450704,0.6185141509433962
7.586956521739131,0.6191037735849056
7.599360902255639,0.6196933962264151
7.608695652173913,0.6202830188679245
7.682608695652174,0.6208726415094339
7.740458015267175,0.6214622641509434
7.75,0.6220518867924528
7.757941176470588,0.6226415094339622
7.788944723618091,0.6232311320754716
7.816428571428571,0.6238207547169811
7.856410256410256,0.6244103773584906
7.864420485175202,0.625
7.953435114503817,0.6255896226415094
8.0,0.6261792452830188
8.0,0.6267688679245282
8.0,0.6273584905660378
8.042372881355933,0.6279481132075472
8.049868766404199,0.6285377358490566
8.144092219020173,0.629127358490566
8.174358974358974,0.6297169811320754
8.226086956521739,0.6303066037735848
8.26923076923077,0.6308962264150944
8.32283464566929,0.6314858490566038
8.391304347826088,0.6320754716981132
8.429514824797844,0.6326650943396226
8.434586466165413,0.633254716981132
8.5,0.6338443396226415
8.522035549062576,0.6344339622641509
8.529411764705882,0.6350235849056604
8.571428571428571,0.6356132075471698
8.640714285714285,0.6362028301886792
8.666666666666666,0.6367924528301887
8.680591715976332,0.6373820754716981
8.727272727272727,0.6379716981132075
8.792225821378992,0.6385613207547169
8.837142857142856,0.6391509433962264
8.838758169934641,0.6397405660377358
8.894389438943895,0.6403301886792453
8.91304347826087,0.6409198113207547
8.94392523364486,0.6415094339622641
8.96,0.6420990566037735
9.0,0.642688679245283
9.0,0.6432783018867925
9.0,0.6438679245283019
9.0,0.6444575471698113
9.0,0.6450471698113207
9.052631578947368,0.6456367924528301
9.095238095238095,0.6462264150943396
9.164969450101832,0.6468160377358491
9.346307189542484,0.6474056603773585
9.4,0.6479952830188679
9.434782608695652,0.6485849056603773
9.447368421052632,0.6491745283018868
9.472049689440993,0.6497641509433962
9.482857142857142,0.6503537735849056
9.5,0.6509433962264151
9.693704600484262,0.6515330188679245
9.701863354037267,0.6521226415094339
9.763975155279503,0.6527122641509434
9.777777777777779,0.6533018867924528
9.840579710144928,0.6538915094339622
9.881987577639752,0.6544811320754716
9.882142857142858,0.6550707547169811
9.9,0.6556603773584906
9.927536231884059,0.65625
9.938461538461539,0.6568396226415094
10.0,0.6574292452830188
10.0,0.6580188679245282
10.015706806282722,0.6586084905660378
10.142857142857142,0.6591981132075472
10.194805194805195,0.6597877358490566
10.286554004408524,0.660377358490566
10.356521739130434,0.6609669811320754
10.400157894736843,0.6615566037735848
10.422556390977444,0.6621462264150944
10.429577464788732,0.6627358490566038
10.5,0.6633254716981132
10.530827067669174,0.6639150943396226
10.571428571428571,0.664504716981132
10.666666666666666,0.6650943396226415
10.666666666666666,0.6656839622641509
10.722222222222221,0.6662735849056604
10.723684210526315,0.6668632075471698
10.751739130434782,0.6674528301886792
10.797101449275363,0.6680424528301887
10.807453416149068,0.6686320754716981
10.814814814814815,0.6692216981132075
10.818181818181818,0.6698113207547169
10.833333333333334,0.6704009433962264
10.875,0.6709905660377358
11.0,0.6715801886792453
11.0,0.6721698113207547
11.0,0.6727594339622641
11.0,0.6733490566037735
11.0,0.673938679245283
11.0,0.6745283018867925
11.027777777777779,0.6751179245283019
11.03225806451613,0.6757075471698113
11.161490683229813,0.6762971698113207
11.185064935064934,0.6768867924528301
11.199443413729128,0.6774764150943396
11.222222222222221,0.6780660377358491
11.281764705882352,0.6786556603773585
11.285714285714286,0.6792452830188679
11.292307692307693,0.6798349056603773
11.298136645962733,0.6804245283018868
11.339024390243903,0.6810141509433962
11.65625,0.6816037735849056
11.707792207792208,0.6821933962264151
11.714285714285714,0.6827830188679245
11.814634146341463,0.6833726415094339
11.91304347826087,0.6839622641509434
11.939869281045752,0.6845518867924528
12.0,0.6851415094339622
12.0,0.6857311320754716
12.0,0.6863207547169811
12.15748031496063,0.6869103773584906
12.5,0.6875
12.5,0.6880896226415094
12.71,0.6886792452830188
12.755102040816327,0.6892688679245282
12.869565217391305,0.6898584905660378
12.987012987012987,0.6904481132075472
13.0,0.6910377358490566
13.0,0.691627358490566
13.0,0.6922169811320754
13.0,0.6928066037735848
13.014869888475836,0.6933962264150944
13.058823529411764,0.6939858490566038
13.090909090909092,0.6945754716981132
13.237063778580024,0.6951650943396226
13.25,0.695754716981132
13.25,0.6963443396226415
13.272142857142857,0.6969339622641509
13.27536231884058,0.6975235849056604
13.30069105691057,0.6981132075471698
13.381578947368421,0.6987028301886792
13.391304347826088,0.6992924528301887
13.5,0.6998820754716981
13.5,0.7004716981132075
13.75,0.7010613207547169
13.768571428571429,0.7016509433962264
13.863834586466165,0.7022405660377358
13.91465677179963,0.7028301886792453
13.990430622009569,0.7034198113207547
14.0,0.7040094339622641
14.0,0.7045990566037735
14.019227642276423,0.705188679245283
14.147058823529411,0.7057783018867925
14.202898550724637,0.7063679245283019
14.211428571428572,0.7069575471698113
14.24390243902439,0.7075471698113207
14.492957746478874,0.7081367924528301
14.666666666666666,0.7087264150943396
14.666666666666666,0.7093160377358491
14.711864406779661,0.7099056603773585
14.7984496124031,0.7104952830188679
14.88888888888889,0.7110849056603773
15.044303797468354,0.7116745283018867
15.079136690647482,0.7122641509433962
15.146464646464647,0.7128537735849056
15.271717171717171,0.7134433962264151
15.296296296296296,0.7140330188679245
15.333333333333334,0.7146226415094339
15.370714285714286,0.7152122641509434
15.5,0.7158018867924528
15.5,0.7163915094339622
15.508474576271187,0.7169811320754716
15.518518518518519,0.7175707547169811
15.602230483271375,0.7181603773584906
15.666666666666666,0.71875
15.666666666666666,0.7193396226415094
15.678861788617887,0.7199292452830188
15.6875,0.7205188679245282
16.050847457627118,0.7211084905660378
16.074074074074073,0.7216981132075472
16.091056910569105,0.7222877358490566
16.193548387096776,0.722877358490566
16.25,0.7234669811320754
16.4375,0.7240566037735848
16.470588235294116,0.7246462264150944
16.53846153846154,0.7252358490566038
16.5527950310559,0.7258254716981132
16.724907063197026,0.7264150943396226
16.736842105263158,0.727004716981132
16.806451612903224,0.7275943396226415
16.857142857142858,0.7281839622641509
16.89830508474576,0.7287735849056604
17.0,0.7293632075471698
17.0,0.7299528301886792
17.0625,0.7305424528301887
17.163438256658594,0.7311320754716981
17.565714285714286,0.7317216981132075
18.0,0.7323113207547169
18.23076923076923,0.7329009433962264
18.25,0.7334905660377358
18.621026894865526,0.7340801886792453
18.71276595744681,0.7346698113207547
18.77521613832853,0.7352594339622641
19.0,0.7358490566037735
19.08550185873606,0.736438679245283
19.11111111111111,0.7370283018867925
19.246190858059343,0.7376179245283019
19.48148148148148,0.7382075471698113
19.5,0.7387971698113207
19.52,0.7393867924528301
19.675675675675677,0.7399764150943396
20.0,0.7405660377358491
20.164102564102564,0.7411556603773585
20.333333333333332,0.7417452830188679
20.666666666666668,0.7423349056603773
20.666666666666668,0.7429245283018867
20.67924528301887,0.7435141509433962
20.75,0.7441037735849056
21.0,0.7446933962264151
21.0,0.7452830188679245
21.0,0.7458726415094339
21.166666666666668,0.7464622641509434
21.333333333333332,0.7470518867924528
21.433962264150942,0.7476415094339622
21.666428571428572,0.7482311320754716
21.717391304347824,0.7488207547169811
21.72222222222222,0.7494103773584906
22.083333333333332,0.75
22.31319526627219,0.7505896226415094
22.333333333333332,0.7511792452830188
22.372881355932204,0.7517688679245282
22.41025641025641,0.7523584905660377
22.431195488721805,0.7529481132075472
22.45762711864407,0.7535377358490566
22.543478260869566,0.754127358490566
22.698162729658794,0.7547169811320754
22.9,0.7553066037735848
23.0,0.7558962264150944
23.269565217391303,0.7564858490566038
23.285714285714285,0.7570754716981132
23.32799401197605,0.7576650943396226
23.46840148698885,0.758254716981132
23.5,0.7588443396226415
23.6,0.7594339622641509
23.61591111111111,0.7600235849056604
23.695652173913043,0.7606132075471698
24.0,0.7612028301886792
24.0,0.7617924528301887
24.5,0.7623820754716981
24.5,0.7629716981132075
24.5,0.7635613207547169
24.596858638743456,0.7641509433962264
24.666666666666668,0.7647405660377358
24.94736842105263,0.7653301886792453
25.0,0.7659198113207547
25.115942028985508,0.7665094339622641
25.387096774193548,0.7670990566037735
25.666666666666668,0.767688679245283
25.875,0.7682783018867925
26.0,0.7688679245283019
26.0,0.7694575471698113
26.016949152542374,0.7700471698113207
26.25,0.7706367924528301
26.333333333333332,0.7712264150943396
26.333333333333332,0.7718160377358491
26.50337837837838,0.7724056603773585
26.714285714285715,0.7729952830188679
27.0,0.7735849056603773
27.0,0.7741745283018867
27.0,0.7747641509433962
27.076923076923077,0.7753537735849056
27.282608695652176,0.7759433962264151
27.53108348134991,0.7765330188679245
27.72222222222222,0.7771226415094339
28.0,0.7777122641509434
28.0,0.7783018867924528
28.12,0.7788915094339622
28.25,0.7794811320754716
28.3,0.7800707547169811
28.559183673469388,0.7806603773584906
28.818443804034583,0.78125
29.0,0.7818396226415094
29.0,0.7824292452830188
29.229171597633137,0.7830188679245282
29.666666666666668,0.7836084905660377
29.79267919799499,0.7841981132075472
29.923076923076923,0.7847877358490566
30.04513888888889,0.785377358490566
30.24142857142857,0.7859669811320754
30.344274809160304,0.7865566037735848
30.422857142857143,0.7871462264150944
30.585956416464892,0.7877358490566038
30.657894736842106,0.7883254716981132
30.75,0.7889150943396226
30.9,0.789504716981132
31.0,0.7900943396226415
31.0,0.7906839622641509
31.0,0.7912735849056604
31.042857142857144,0.7918632075471698
31.308398692810457,0.7924528301886792
31.332962962962963,0.7930424528301887
31.41219512195122,0.7936320754716981
31.720496894409937,0.7942216981132075
32.47204968944099,0.7948113207547169
32.833333333333336,0.7954009433962264
32.88,0.7959905660377358
33.0,0.7965801886792453
33.306870229007636,0.7971698113207547
34.0,0.7977594339622641
34.09090909090909,0.7983490566037735
34.2,0.798938679245283
34.5,0.7995283018867925
34.75609756097561,0.8001179245283019
34.917391304347824,0.8007075471698113
35.111111111111114,0.8012971698113207
35.14,0.8018867924528301
35.3,0.8024764150943396
35.5,0.8030660377358491
35.74074074074074,0.8036556603773585
35.75916230366492,0.8042452830188679
35.851612903225806,0.8048349056603773
35.902142857142856,0.8054245283018867
36.489172932330824,0.8060141509433962
36.71052631578947,0.8066037735849056
37.21527777777778,0.8071933962264151
37.50833333333333,0.8077830188679245
37.68181818181818,0.8083726415094339
37.725190839694655,0.8089622641509434
38.02439024390244,0.8095518867924528
38.079470198675494,0.8101415094339622
38.291666666666664,0.8107311320754716
39.333333333333336,0.8113207547169811
39.333333333333336,0.8119103773584906
39.371428571428574,0.8125
39.46153846153846,0.8130896226415094
39.5,0.8136792452830188
39.8235294117647,0.8142688679245282
39.94444444444444,0.8148584905660377
40.0,0.8154481132075472
40.5,0.8160377358490566
40.59090909090909,0.816627358490566
40.716981132075475,0.8172169811320754
41.333333333333336,0.8178066037735848
41.578947368421055,0.8183962264150944
42.0,0.8189858490566038
42.388888888888886,0.8195754716981132
42.666666666666664,0.8201650943396226
42.76923076923077,0.820754716981132
42.833333333333336,0.8213443396226415
43.0,0.8219339622641509
43.0,0.8225235849056604
43.47786259541985,0.8231132075471698
43.92386530014641,0.8237028301886792
44.166666666666664,0.8242924528301886
44.31758530183727,0.8248820754716981
44.8,0.8254716981132075
44.833333333333336,0.8260613207547169
45.0,0.8266509433962264
45.354838709677416,0.8272405660377358
46.0,0.8278301886792453
46.03580562659847,0.8284198113207547
46.10526315789474,0.8290094339622641
46.186440677966104,0.8295990566037735
46.23529411764706,0.830188679245283
46.666666666666664,0.8307783018867925
47.0,0.8313679245283019
47.0,0.8319575471698113
47.0,0.8325471698113207
47.214285714285715,0.8331367924528301
47.34,0.8337264150943396
47.833333333333336,0.8343160377358491
48.0,0.8349056603773585
48.05084745762712,0.8354952830188679
48.43071428571429,0.8360849056603773
48.60526315789474,0.8366745283018867
49.3,0.8372641509433962
49.656844444444445,0.8378537735849056
50.32575757575758,0.8384433962264151
50.333333333333336,0.8390330188679245
50.5,0.8396226415094339
50.526315789473685,0.8402122641509434
51.19565217391305,0.8408018867924528
51.229885057471265,0.8413915094339622
51.398639053254435,0.8419811320754716
51.873198847262245,0.8425707547169811
51.888409703504045,0.8431603773584906
52.0,0.84375
52.36,0.8443396226415094
52.49230769230769,0.8449292452830188
52.51851851851852,0.8455188679245282
52.52626262626263,0.8461084905660377
52.75,0.8466981132075472
52.851851851851855,0.8472877358490566
53.02020202020202,0.847877358490566
53.526315789473685,0.8484669811320754
54.0,0.8490566037735848
54.016949152542374,0.8496462264150944
54.3125,0.8502358490566038
54.666666666666664,0.8508254716981132
55.0,0.8514150943396226
55.0,0.852004716981132
55.666666666666664,0.8525943396226415
56.5,0.8531839622641509
56.5,0.8537735849056604
57.0,0.8543632075471698
57.17391304347826,0.8549528301886792
57.5,0.8555424528301886
57.666666666666664,0.8561320754716981
58.0,0.8567216981132075
58.0,0.8573113207547169
58.0,0.8579009433962264
58.075471698113205,0.8584905660377358
58.28378378378378,0.8590801886792453
58.46296296296296,0.8596698113207547
59.333333333333336,0.8602594339622641
60.0,0.8608490566037735
60.0,0.861438679245283
60.083333333333336,0.8620283018867925
60.518731988472624,0.8626179245283019
62.82722513089005,0.8632075471698113
63.14473684210526,0.8637971698113207
63.70680628272251,0.8643867924528301
63.851851851851855,0.8649764150943395
64.23076923076923,0.8655660377358491
65.0909090909091,0.8661556603773585
66.24511278195489,0.8667452830188679
67.27118644067797,0.8673349056603773
67.46153846153847,0.8679245283018867
70.33333333333333,0.8685141509433962
71.0,0.8691037735849056
71.25,0.8696933962264151
72.07692307692308,0.8702830188679245
73.12,0.8708726415094339
74.78260869565217,0.8714622641509434
76.0,0.8720518867924528
77.0,0.8726415094339622
77.16666666666667,0.8732311320754716
77.32,0.8738207547169811
78.66666666666667,0.8744103773584906
79.38709677419355,0.875
79.8048780487805,0.8755896226415094
80.14285714285714,0.8761792452830188
80.55555555555556,0.8767688679245282
80.8529411764706,0.8773584905660377
81.73333333333333,0.8779481132075472
82.0,0.8785377358490566
82.4,0.879127358490566
83.13333333333334,0.8797169811320754
83.30864197530865,0.8803066037735848
83.8135593220339,0.8808962264150944
83.88888888888889,0.8814858490566038
84.0,0.8820754716981132
85.6,0.8826650943396226
85.6470588235294,0.883254716981132
87.0,0.8838443396226415
87.33333333333333,0.8844339622641509
88.0,0.8850235849056604
88.4,0.8856132075471698
88.5,0.8862028301886792
88.50847457627118,0.8867924528301886
91.0,0.8873820754716981
91.07407407407408,0.8879716981132075
91.5,0.8885613207547169
95.0,0.8891509433962264
95.0,0.8897405660377358
95.66666666666667,0.8903301886792453
97.0,0.8909198113207547
97.66666666666667,0.8915094339622641
98.47058823529412,0.8920990566037735
98.5,0.892688679245283
103.30188679245283,0.8932783018867925
104.6,0.8938679245283019
105.10810810810811,0.8944575471698113
107.23728813559322,0.8950471698113207
108.20496894409938,0.8956367924528301
109.0,0.8962264150943395
109.61538461538461,0.8968160377358491
111.0,0.8974056603773585
112.3125,0.8979952830188679
112.5,0.8985849056603773
114.0,0.8991745283018867
114.73684210526316,0.8997641509433962
120.02696629213483,0.9003537735849056
124.33333333333333,0.9009433962264151
124.66666666666667,0.9015330188679245
128.0,0.9021226415094339
131.5,0.9027122641509434
133.0,0.9033018867924528
134.66666666666666,0.9038915094339622
135.0,0.9044811320754716
136.6,0.9050707547169811
138.0,0.9056603773584906
142.20289855072463,0.90625
143.49397590361446,0.9068396226415094
144.0,0.9074292452830188
146.05084745762713,0.9080188679245282
146.33333333333334,0.9086084905660377
146.3728813559322,0.9091981132075472
146.88,0.9097877358490566
147.0,0.910377358490566
147.8,0.9109669811320754
147.88732394366198,0.9115566037735848
149.61290322580646,0.9121462264150944
149.90625,0.9127358490566038
153.0612244897959,0.9133254716981132
160.5,0.9139150943396226
162.0,0.914504716981132
166.66666666666666,0.9150943396226415
169.5,0.9156839622641509
170.14285714285714,0.9162735849056604
174.85488721804512,0.9168632075471698
174.875,0.9174528301886792
175.9056603773585,0.9180424528301886
181.8,0.9186320754716981
183.0,0.9192216981132075
183.0,0.9198113207547169
183.6950598802395,0.9204009433962264
190.0,0.9209905660377358
191.59259259259258,0.9215801886792453
193.33783783783784,0.9221698113207547
196.85714285714286,0.9227594339622641
205.875,0.9233490566037735
206.33333333333334,0.923938679245283
207.44444444444446,0.9245283018867925
211.16666666666666,0.9251179245283019
215.75,0.9257075471698113
218.07692307692307,0.9262971698113207
220.0,0.9268867924528301
221.5,0.9274764150943395
222.2,0.9280660377358491
231.66666666666666,0.9286556603773585
234.5,0.9292452830188679
235.6,0.9298349056603773
237.28813559322035,0.9304245283018867
240.0,0.9310141509433962
240.2,0.9316037735849056
244.33333333333334,0.9321933962264151
245.08,0.9327830188679245
245.96226415094338,0.9333726415094339
251.28472222222223,0.9339622641509434
252.53846153846155,0.9345518867924528
253.96875,0.9351415094339622
261.5,0.9357311320754716
261.5,0.9363207547169811
261.65,0.9369103773584905
265.6666666666667,0.9375
266.6666666666667,0.9380896226415094
270.0,0.9386792452830188
270.7878787878788,0.9392688679245282
274.0,0.9398584905660377
279.35593220338984,0.9404481132075472
279.44444444444446,0.9410377358490566
281.2105263157895,0.941627358490566
281.5,0.9422169811320754
295.4,0.9428066037735848
299.021582733813,0.9433962264150944
301.0,0.9439858490566038
301.8,0.9445754716981132
302.25,0.9451650943396226
304.25,0.945754716981132
315.6666666666667,0.9463443396226415
323.5,0.9469339622641509
325.3333333333333,0.9475235849056604
332.0,0.9481132075471698
337.0,0.9487028301886792
339.34,0.9492924528301886
345.6889400921659,0.9498820754716981
349.0,0.9504716981132075
350.0,0.9510613207547169
350.11578947368423,0.9516509433962264
352.4,0.9522405660377358
358.25,0.9528301886792453
360.0,0.9534198113207547
361.0,0.9540094339622641
369.0,0.9545990566037735
369.6666666666667,0.955188679245283
370.0,0.9557783018867925
373.6666666666667,0.9563679245283019
374.0,0.9569575471698113
374.72727272727275,0.9575471698113207
378.6666666666667,0.9581367924528301
384.61538461538464,0.9587264150943395
390.5,0.9593160377358491
399.35064935064935,0.9599056603773585
399.7867803837953,0.9604952830188679
400.0,0.9610849056603773
403.8636363636364,0.9616745283018867
406.5,0.9622641509433962
407.4074074074074,0.9628537735849056
410.3333333333333,0.9634433962264151
430.5,0.9640330188679245
445.95631067961165,0.9646226415094339
454.6666666666667,0.9652122641509434
472.22222222222223,0.9658018867924528
481.48148148148147,0.9663915094339622
495.5,0.9669811320754716
514.93,0.9675707547169811
526.3157894736842,0.9681603773584905
526.778064516129,0.96875
585.25,0.9693396226415094
619.0,0.9699292452830188
658.0,0.9705188679245282
660.2888888888889,0.9711084905660377
668.9230769230769,0.9716981132075472
674.0,0.9722877358490566
679.5,0.972877358490566
684.0,0.9734669811320754
695.6521739130435,0.9740566037735848
728.0,0.9746462264150944
729.7297297297297,0.9752358490566038
816.0,0.9758254716981132
894.8333333333334,0.9764150943396226
911.0,0.977004716981132
915.0,0.9775943396226414
916.6666666666666,0.9781839622641509
921.7142857142857,0.9787735849056604
922.0,0.9793632075471698
931.6,0.9799528301886792
941.0,0.9805424528301886
1103.0,0.9811320754716981
1106.5,0.9817216981132075
1160.6,0.9823113207547169
1235.25,0.9829009433962264
1235.2941176470588,0.9834905660377358
1310.0,0.9840801886792453
1357.4561403508771,0.9846698113207547
1363.6363636363637,0.9852594339622641
1435.6666666666667,0.9858490566037735
1439.0,0.986438679245283
1441.3333333333333,0.9870283018867925
1459.0,0.9876179245283019
1528.301886792453,0.9882075471698113
1555.0,0.9887971698113207
1636.0,0.9893867924528301
1664.5434782608695,0.9899764150943395
1828.0,0.9905660377358491
1852.5,0.9911556603773585
1901.9033674963396,0.9917452830188679
1955.3333333333333,0.9923349056603773
2065.0,0.9929245283018867
2500.0,0.9935141509433962
2863.6363636363635,0.9941037735849056
2952.3809523809523,0.9946933962264151
3333.3333333333335,0.9952830188679245
3484.848484848485,0.9958726415094339
3952.0,0.9964622641509434
3992.5,0.9970518867924528
4600.0,0.9976415094339622
4602.1875,0.9982311320754716
6400.0,0.9988207547169811
7000.0,0.9994103773584905
7916.666666666667,1.0


==> data/bb_date_data.txt <==
2019-03-21 12:36:52,0.0
2019-08-13 00:45:59,0.0013192612137203166
2019-08-19 20:24:36,0.002638522427440633
2019-08-31 00:15:19,0.00395778364116095
2019-08-31 02:23:00,0.005277044854881266
2019-08-31 04:27:38,0.0065963060686015824
2019-08-31 04:34:25,0.0079155672823219
2019-08-31 04:35:05,0.009234828496042216
2019-08-31 04:49:21,0.010554089709762533
2019-08-31 05:26:52,0.011873350923482849
2019-08-31 10:29:31,0.013192612137203165
2019-08-31 10:41:41,0.014511873350923483
2019-08-31 11:25:39,0.0158311345646438
2019-08-31 11:34:20,0.017150395778364115
2019-08-31 11:49:26,0.018469656992084433
2019-08-31 15:33:51,0.019788918205804747
2019-08-31 15:52:00,0.021108179419525065
2019-08-31 16:43:14,0.022427440633245383
2019-08-31 18:42:48,0.023746701846965697
2019-08-31 19:49:50,0.025065963060686015
2019-08-31 23:26:16,0.02638522427440633
2019-09-01 01:54:28,0.027704485488126648
2019-09-01 02:36:01,0.029023746701846966
2019-09-01 03:05:48,0.03034300791556728
2019-09-01 05:15:33,0.0316622691292876
2019-09-01 05:21:30,0.032981530343007916
2019-09-01 07:28:28,0.03430079155672823
2019-09-01 10:20:17,0.035620052770448545
2019-09-01 10:28:45,0.036939313984168866
2019-09-01 12:52:16,0.03825857519788918
2019-09-01 13:26:12,0.039577836411609495
2019-09-01 14:43:17,0.040897097625329816
2019-09-01 15:14:09,0.04221635883905013
2019-09-01 16:07:24,0.043535620052770445
2019-09-01 21:22:29,0.044854881266490766
2019-09-02 00:38:20,0.04617414248021108
2019-09-02 01:35:42,0.047493403693931395
2019-09-02 02:41:06,0.048812664907651716
2019-09-02 09:06:59,0.05013192612137203
2019-09-02 10:07:28,0.051451187335092345
2019-09-02 12:39:39,0.05277044854881266
2019-09-02 16:57:10,0.05408970976253298
2019-09-02 21:48:10,0.055408970976253295
2019-09-02 21:48:46,0.05672823218997361
2019-09-02 22:00:07,0.05804749340369393
2019-09-03 00:30:57,0.059366754617414245
2019-09-03 01:57:26,0.06068601583113456
2019-09-03 14:30:06,0.06200527704485488
2019-09-03 17:49:54,0.0633245382585752
2019-09-03 18:02:15,0.06464379947229551
2019-09-04 00:16:59,0.06596306068601583
2019-09-04 00:41:42,0.06728232189973614
2019-09-04 10:38:34,0.06860158311345646
2019-09-04 16:19:50,0.06992084432717678
2019-09-04 16:29:38,0.07124010554089709
2019-09-05 00:10:43,0.07255936675461741
2019-09-05 02:41:20,0.07387862796833773
2019-09-05 03:27:31,0.07519788918205804
2019-09-05 21:25:02,0.07651715039577836
2019-09-06 16:06:59,0.07783641160949868
2019-09-07 04:08:35,0.07915567282321899
2019-09-07 13:13:04,0.08047493403693931
2019-09-07 13:18:26,0.08179419525065963
2019-09-07 16:28:35,0.08311345646437994
2019-09-07 20:18:23,0.08443271767810026
2019-09-08 05:19:46,0.08575197889182058
2019-09-08 13:12:07,0.08707124010554089
2019-09-09 00:00:24,0.08839050131926121
2019-09-09 00:52:55,0.08970976253298153
2019-09-09 02:56:31,0.09102902374670184
2019-09-09 08:33:27,0.09234828496042216
2019-09-09 10:16:23,0.09366754617414248
2019-09-09 11:15:57,0.09498680738786279
2019-09-10 15:41:53,0.09630606860158311
2019-09-11 14:48:35,0.09762532981530343
2019-09-11 22:02:06,0.09894459102902374
2019-09-12 10:18:08,0.10026385224274406
2019-09-12 14:08:41,0.10158311345646438
2019-09-12 18:53:36,0.10290237467018469
2019-09-13 02:39:56,0.10422163588390501
2019-09-13 03:30:37,0.10554089709762532
2019-09-14 08:42:11,0.10686015831134564
2019-09-14 20:47:24,0.10817941952506596
2019-09-15 01:01:18,0.10949868073878627
2019-09-15 07:44:15,0.11081794195250659
2019-09-15 11:46:14,0.11213720316622691
2019-09-16 13:47:33,0.11345646437994722
2019-09-16 20:52:05,0.11477572559366754
2019-09-16 21:20:25,0.11609498680738786
2019-09-17 03:12:35,0.11741424802110817
2019-09-17 16:53:52,0.11873350923482849
2019-09-18 00:29:00,0.12005277044854881
2019-09-19 00:06:22,0.12137203166226912
2019-09-19 00:30:23,0.12269129287598944
2019-09-19 11:02:36,0.12401055408970976
2019-09-19 11:07:13,0.12532981530343007
2019-09-19 14:05:45,0.1266490765171504
2019-09-19 21:39:40,0.1279683377308707
2019-09-20 02:32:25,0.12928759894459102
2019-09-20 17:16:54,0.13060686015831133
2019-09-21 20:00:56,0.13192612137203166
2019-09-22 08:26:31,0.13324538258575197
2019-09-22 10:47:50,0.13456464379947228
2019-09-22 13:57:59,0.1358839050131926
2019-09-23 07:46:36,0.13720316622691292
2019-09-23 10:47:11,0.13852242744063323
2019-09-23 15:37:44,0.13984168865435356
2019-09-24 13:00:48,0.14116094986807387
2019-09-26 00:00:06,0.14248021108179418
2019-09-27 20:35:49,0.1437994722955145
2019-09-28 20:46:48,0.14511873350923482
2019-09-29 19:39:05,0.14643799472295513
2019-09-30 02:56:43,0.14775725593667546
2019-09-30 03:08:05,0.14907651715039577
2019-09-30 04:09:16,0.15039577836411608
2019-09-30 12:35:22,0.1517150395778364
2019-09-30 15:33:00,0.15303430079155672
2019-10-01 08:27:57,0.15435356200527703
2019-10-01 19:06:29,0.15567282321899736
2019-10-01 21:49:03,0.15699208443271767
2019-10-03 13:38:34,0.15831134564643798
2019-10-03 16:13:38,0.15963060686015831
2019-10-04 13:06:32,0.16094986807387862
2019-10-04 15:01:56,0.16226912928759893
2019-10-04 20:54:15,0.16358839050131926
2019-10-04 23:11:40,0.16490765171503957
2019-10-05 22:30:43,0.16622691292875988
2019-10-06 05:24:32,0.16754617414248021
2019-10-06 14:19:27,0.16886543535620052
2019-10-06 17:28:44,0.17018469656992083
2019-10-06 21:26:04,0.17150395778364116
2019-10-07 05:45:09,0.17282321899736147
2019-10-07 15:40:06,0.17414248021108178
2019-10-07 16:00:11,0.17546174142480211
2019-10-07 17:55:00,0.17678100263852242
2019-10-08 02:22:53,0.17810026385224273
2019-10-08 18:02:11,0.17941952506596306
2019-10-08 19:09:42,0.18073878627968337
2019-10-09 20:02:18,0.18205804749340368
2019-10-10 12:26:51,0.18337730870712401
2019-10-10 20:32:24,0.18469656992084432
2019-10-11 10:41:58,0.18601583113456463
2019-10-11 15:03:25,0.18733509234828497
2019-10-12 04:41:26,0.18865435356200527
2019-10-12 19:18:45,0.18997361477572558
2019-10-15 12:48:33,0.19129287598944592
2019-10-16 09:15:38,0.19261213720316622
2019-10-17 22:39:31,0.19393139841688653
2019-10-17 22:41:33,0.19525065963060687
2019-10-18 19:54:22,0.19656992084432717
2019-10-19 04:00:13,0.19788918205804748
2019-10-20 12:24:55,0.19920844327176782
2019-10-20 13:18:04,0.20052770448548812
2019-10-20 13:48:10,0.20184696569920843
2019-10-20 22:45:17,0.20316622691292877
2019-10-21 00:33:53,0.20448548812664907
2019-10-21 02:13:01,0.20580474934036938
2019-10-21 17:53:44,0.20712401055408972
2019-10-22 02:19:28,0.20844327176781002
2019-10-22 10:23:36,0.20976253298153033
2019-10-22 16:23:04,0.21108179419525064
2019-10-23 05:07:45,0.21240105540897097
2019-10-23 10:39:52,0.21372031662269128
2019-10-23 21:25:18,0.2150395778364116
2019-10-24 04:12:22,0.21635883905013192
2019-10-25 01:52:52,0.21767810026385223
2019-10-25 02:59:20,0.21899736147757254
2019-10-25 21:08:32,0.22031662269129287
2019-10-26 19:47:14,0.22163588390501318
2019-10-26 20:29:24,0.2229551451187335
2019-10-27 10:18:33,0.22427440633245382
2019-10-28 20:47:02,0.22559366754617413
2019-10-28 20:55:37,0.22691292875989444
2019-10-30 02:02:49,0.22823218997361477
2019-11-02 18:51:07,0.22955145118733508
2019-11-03 04:34:30,0.2308707124010554
2019-11-03 09:41:58,0.23218997361477572
2019-11-04 14:48:05,0.23350923482849603
2019-11-04 16:06:13,0.23482849604221634
2019-11-05 18:52:59,0.23614775725593667
2019-11-06 03:53:51,0.23746701846965698
2019-11-06 09:19:00,0.2387862796833773
2019-11-07 03:20:05,0.24010554089709762
2019-11-08 09:46:21,0.24142480211081793
2019-11-08 10:01:48,0.24274406332453824
2019-11-08 21:24:17,0.24406332453825857
2019-11-09 13:09:16,0.24538258575197888
2019-11-09 16:50:23,0.2467018469656992
2019-11-10 02:27:25,0.24802110817941952
2019-11-10 13:26:57,0.24934036939313983
2019-11-10 14:22:27,0.25065963060686014
2019-11-10 14:45:07,0.2519788918205805
2019-11-10 17:05:00,0.2532981530343008
2019-11-10 19:52:22,0.2546174142480211
2019-11-10 23:25:48,0.2559366754617414
2019-11-11 11:44:20,0.2572559366754617
2019-11-11 13:30:50,0.25857519788918204
2019-11-11 21:40:58,0.2598944591029024
2019-11-11 21:41:26,0.26121372031662266
2019-11-12 08:26:49,0.262532981530343
2019-11-12 12:44:01,0.2638522427440633
2019-11-12 15:05:50,0.2651715039577836
2019-11-12 23:30:58,0.26649076517150394
2019-11-13 04:09:14,0.2678100263852243
2019-11-13 21:32:44,0.26912928759894456
2019-11-13 23:16:36,0.2704485488126649
2019-11-13 23:55:23,0.2717678100263852
2019-11-14 02:04:28,0.2730870712401055
2019-11-14 10:27:03,0.27440633245382584
2019-11-14 17:36:02,0.2757255936675462
2019-11-14 19:30:36,0.27704485488126646
2019-11-15 21:23:15,0.2783641160949868
2019-11-15 23:11:54,0.2796833773087071
2019-11-16 15:30:52,0.2810026385224274
2019-11-16 16:34:23,0.28232189973614774
2019-11-17 03:03:07,0.2836411609498681
2019-11-17 14:47:54,0.28496042216358836
2019-11-18 04:58:09,0.2862796833773087
2019-11-18 19:11:54,0.287598944591029
2019-11-18 20:11:08,0.2889182058047493
2019-11-18 20:47:25,0.29023746701846964
2019-11-18 22:26:25,0.29155672823219
2019-11-20 00:58:49,0.29287598944591026
2019-11-20 08:31:52,0.2941952506596306
2019-11-20 18:25:30,0.2955145118733509
2019-11-20 18:55:10,0.2968337730870712
2019-11-21 02:50:58,0.29815303430079154
2019-11-22 00:21:40,0.2994722955145119
2019-11-22 04:59:00,0.30079155672823216
2019-11-22 05:05:01,0.3021108179419525
2019-11-22 16:42:52,0.3034300791556728
2019-11-22 21:58:04,0.3047493403693931
2019-11-23 01:15:11,0.30606860158311344
2019-11-23 12:18:46,0.3073878627968338
2019-11-23 12:44:26,0.30870712401055406
2019-11-23 19:57:55,0.3100263852242744
2019-11-24 08:36:37,0.3113456464379947
2019-11-24 13:25:36,0.312664907651715
2019-11-24 16:11:18,0.31398416886543534
2019-11-24 20:50:19,0.3153034300791557
2019-11-24 23:26:37,0.31662269129287596
2019-11-25 01:07:16,0.3179419525065963
2019-11-25 02:03:32,0.31926121372031663
2019-11-25 12:21:30,0.3205804749340369
2019-11-25 16:20:19,0.32189973614775724
2019-11-27 21:27:26,0.3232189973614776
2019-11-29 14:46:52,0.32453825857519786
2019-11-29 22:25:30,0.3258575197889182
2019-11-29 22:33:34,0.32717678100263853
2019-11-29 22:58:10,0.3284960422163588
2019-11-30 01:03:09,0.32981530343007914
2019-11-30 03:58:23,0.3311345646437995
2019-11-30 11:21:11,0.33245382585751976
2019-11-30 22:22:16,0.3337730870712401
2019-11-30 23:55:20,0.33509234828496043
2019-12-01 12:24:30,0.3364116094986807
2019-12-01 14:18:55,0.33773087071240104
2019-12-01 16:40:40,0.3390501319261214
2019-12-01 16:48:07,0.34036939313984166
2019-12-01 17:52:12,0.341688654353562
2019-12-01 17:56:37,0.34300791556728233
2019-12-01 17:59:20,0.3443271767810026
2019-12-01 18:12:52,0.34564643799472294
2019-12-01 19:40:55,0.3469656992084433
2019-12-01 19:54:28,0.34828496042216356
2019-12-01 20:06:03,0.3496042216358839
2019-12-01 21:08:59,0.35092348284960423
2019-12-01 21:56:21,0.3522427440633245
2019-12-02 03:31:16,0.35356200527704484
2019-12-02 03:32:29,0.3548812664907652
2019-12-02 03:34:37,0.35620052770448546
2019-12-02 03:36:04,0.3575197889182058
2019-12-02 03:48:00,0.35883905013192613
2019-12-02 11:19:58,0.3601583113456464
2019-12-02 11:32:52,0.36147757255936674
2019-12-02 12:34:58,0.3627968337730871
2019-12-02 13:29:21,0.36411609498680736
2019-12-02 15:16:28,0.3654353562005277
2019-12-02 15:32:36,0.36675461741424803
2019-12-02 17:20:07,0.3680738786279683
2019-12-02 20:06:22,0.36939313984168864
2019-12-02 20:11:13,0.370712401055409
2019-12-02 21:08:25,0.37203166226912926
2019-12-02 21:12:30,0.3733509234828496
2019-12-02 22:29:06,0.37467018469656993
2019-12-03 01:54:44,0.3759894459102902
2019-12-03 05:04:24,0.37730870712401055
2019-12-03 19:58:02,0.3786279683377309
2019-12-03 20:22:55,0.37994722955145116
2019-12-03 22:44:09,0.3812664907651715
2019-12-03 23:00:44,0.38258575197889183
2019-12-03 23:33:28,0.3839050131926121
2019-12-03 23:46:42,0.38522427440633245
2019-12-03 23:50:51,0.3865435356200528
2019-12-03 23:51:41,0.38786279683377306
2019-12-03 23:52:23,0.3891820580474934
2019-12-04 02:39:09,0.39050131926121373
2019-12-04 03:11:31,0.391820580474934
2019-12-04 04:29:14,0.39313984168865435
2019-12-04 04:30:39,0.3944591029023747
2019-12-04 09:12:05,0.39577836411609496
2019-12-04 09:49:15,0.3970976253298153
2019-12-04 13:35:50,0.39841688654353563
2019-12-04 13:42:24,0.3997361477572559
2019-12-04 13:47:39,0.40105540897097625
2019-12-04 14:19:44,0.4023746701846966
2019-12-04 15:17:09,0.40369393139841686
2019-12-04 19:27:30,0.4050131926121372
2019-12-04 23:25:04,0.40633245382585753
2019-12-05 10:42:54,0.4076517150395778
2019-12-05 11:26:45,0.40897097625329815
2019-12-05 11:41:54,0.4102902374670185
2019-12-05 12:55:50,0.41160949868073876
2019-12-05 13:18:49,0.4129287598944591
2019-12-05 13:39:11,0.41424802110817943
2019-12-05 19:54:32,0.4155672823218997
2019-12-05 21:00:57,0.41688654353562005
2019-12-05 22:22:24,0.4182058047493404
2019-12-05 22:30:24,0.41952506596306066
2019-12-05 22:44:21,0.420844327176781
2019-12-05 22:45:19,0.4221635883905013
2019-12-05 23:18:32,0.4234828496042216
2019-12-05 23:50:52,0.42480211081794195
2019-12-06 01:42:28,0.4261213720316622
2019-12-06 03:02:53,0.42744063324538256
2019-12-06 03:18:25,0.4287598944591029
2019-12-06 03:46:45,0.4300791556728232
2019-12-06 03:58:12,0.4313984168865435
2019-12-06 11:04:51,0.43271767810026385
2019-12-06 11:16:58,0.4340369393139841
2019-12-06 12:12:55,0.43535620052770446
2019-12-06 13:32:20,0.4366754617414248
2019-12-06 13:33:30,0.4379947229551451
2019-12-06 13:47:49,0.4393139841688654
2019-12-06 15:33:15,0.44063324538258575
2019-12-06 16:30:36,0.441952506596306
2019-12-06 16:36:07,0.44327176781002636
2019-12-06 16:43:50,0.4445910290237467
2019-12-06 16:44:38,0.445910290237467
2019-12-06 17:01:47,0.4472295514511873
2019-12-06 18:43:55,0.44854881266490765
2019-12-06 21:13:56,0.4498680738786279
2019-12-06 22:06:03,0.45118733509234826
2019-12-06 22:51:23,0.4525065963060686
2019-12-06 23:42:06,0.4538258575197889
2019-12-06 23:50:27,0.4551451187335092
2019-12-06 23:58:50,0.45646437994722955
2019-12-07 04:58:14,0.45778364116094983
2019-12-07 11:38:47,0.45910290237467016
2019-12-07 11:43:09,0.4604221635883905
2019-12-07 12:40:22,0.4617414248021108
2019-12-07 16:07:40,0.4630606860158311
2019-12-07 16:55:27,0.46437994722955145
2019-12-07 18:05:51,0.46569920844327173
2019-12-07 18:06:36,0.46701846965699206
2019-12-07 19:53:17,0.4683377308707124
2019-12-07 20:16:25,0.4696569920844327
2019-12-07 21:13:12,0.470976253298153
2019-12-07 22:19:49,0.47229551451187335
2019-12-07 22:53:26,0.47361477572559363
2019-12-07 23:09:36,0.47493403693931396
2019-12-07 23:13:29,0.4762532981530343
2019-12-07 23:17:24,0.4775725593667546
2019-12-08 00:41:16,0.4788918205804749
2019-12-08 04:04:44,0.48021108179419525
2019-12-08 04:06:43,0.48153034300791553
2019-12-08 04:53:01,0.48284960422163586
2019-12-08 08:56:37,0.4841688654353562
2019-12-08 13:49:46,0.4854881266490765
2019-12-08 14:03:53,0.4868073878627968
2019-12-08 16:32:57,0.48812664907651715
2019-12-08 17:33:11,0.48944591029023743
2019-12-08 18:12:01,0.49076517150395776
2019-12-08 19:16:52,0.4920844327176781
2019-12-08 19:49:46,0.4934036939313984
2019-12-08 20:26:27,0.4947229551451187
2019-12-08 21:10:06,0.49604221635883905
2019-12-08 21:13:40,0.49736147757255933
2019-12-08 21:18:08,0.49868073878627966
2019-12-08 21:34:00,0.5
2019-12-08 21:45:41,0.5013192612137203
2019-12-08 23:25:29,0.5026385224274407
2019-12-09 03:20:44,0.503957783641161
2019-12-09 03:28:32,0.5052770448548812
2019-12-09 03:51:11,0.5065963060686016
2019-12-09 05:35:41,0.5079155672823219
2019-12-09 10:51:43,0.5092348284960422
2019-12-09 12:27:16,0.5105540897097625
2019-12-09 13:40:27,0.5118733509234829
2019-12-09 13:49:06,0.5131926121372031
2019-12-09 16:06:40,0.5145118733509234
2019-12-09 17:08:34,0.5158311345646438
2019-12-09 18:31:25,0.5171503957783641
2019-12-09 18:50:44,0.5184696569920844
2019-12-09 19:56:20,0.5197889182058048
2019-12-09 20:15:12,0.521108179419525
2019-12-09 23:00:29,0.5224274406332453
2019-12-09 23:16:41,0.5237467018469657
2019-12-10 04:56:56,0.525065963060686
2019-12-10 16:00:43,0.5263852242744063
2019-12-10 16:32:41,0.5277044854881267
2019-12-10 19:40:19,0.5290237467018469
2019-12-10 23:39:11,0.5303430079155672
2019-12-11 00:52:51,0.5316622691292876
2019-12-11 02:22:56,0.5329815303430079
2019-12-11 13:16:14,0.5343007915567282
2019-12-11 13:17:18,0.5356200527704486
2019-12-11 13:27:34,0.5369393139841688
2019-12-11 13:32:24,0.5382585751978891
2019-12-11 13:39:05,0.5395778364116095
2019-12-11 16:59:49,0.5408970976253298
2019-12-11 17:52:13,0.5422163588390501
2019-12-11 18:47:34,0.5435356200527705
2019-12-11 19:20:32,0.5448548812664907
2019-12-11 21:14:02,0.546174142480211
2019-12-12 08:18:07,0.5474934036939314
2019-12-12 10:17:00,0.5488126649076517
2019-12-12 15:37:55,0.550131926121372
2019-12-12 22:15:54,0.5514511873350924
2019-12-13 19:09:12,0.5527704485488126
2019-12-13 21:33:15,0.5540897097625329
2019-12-14 11:00:19,0.5554089709762533
2019-12-14 14:42:31,0.5567282321899736
2019-12-14 14:47:57,0.5580474934036939
2019-12-14 16:17:34,0.5593667546174143
2019-12-14 17:10:19,0.5606860158311345
2019-12-14 17:35:03,0.5620052770448548
2019-12-15 14:01:47,0.5633245382585752
2019-12-15 14:11:20,0.5646437994722955
2019-12-15 23:33:23,0.5659630606860158
2019-12-16 03:45:24,0.5672823218997362
2019-12-16 11:15:24,0.5686015831134564
2019-12-16 12:40:49,0.5699208443271767
2019-12-16 19:18:35,0.5712401055408971
2019-12-17 12:40:23,0.5725593667546174
2019-12-17 15:09:35,0.5738786279683377
2019-12-17 23:16:34,0.575197889182058
2019-12-17 23:39:27,0.5765171503957783
2019-12-18 06:05:52,0.5778364116094986
2019-12-18 16:29:29,0.579155672823219
2019-12-18 21:48:14,0.5804749340369393
2019-12-18 22:26:57,0.5817941952506596
2019-12-18 22:31:31,0.58311345646438
2019-12-18 22:37:17,0.5844327176781002
2019-12-18 22:47:21,0.5857519788918205
2019-12-19 01:05:37,0.5870712401055409
2019-12-19 10:32:02,0.5883905013192612
2019-12-19 20:02:06,0.5897097625329815
2019-12-20 01:36:18,0.5910290237467019
2019-12-20 02:08:34,0.5923482849604221
2019-12-20 08:03:32,0.5936675461741424
2019-12-20 10:07:15,0.5949868073878628
2019-12-20 18:35:39,0.5963060686015831
2019-12-20 20:24:20,0.5976253298153034
2019-12-20 22:13:35,0.5989445910290238
2019-12-20 22:24:28,0.600263852242744
2019-12-20 22:53:21,0.6015831134564643
2019-12-21 04:37:58,0.6029023746701847
2019-12-22 00:38:48,0.604221635883905
2019-12-22 15:46:29,0.6055408970976253
2019-12-22 17:25:33,0.6068601583113457
2019-12-22 19:03:09,0.6081794195250659
2019-12-23 03:01:24,0.6094986807387862
2019-12-23 04:55:23,0.6108179419525066
2019-12-23 19:08:44,0.6121372031662269
2019-12-24 01:23:05,0.6134564643799472
2019-12-24 10:41:24,0.6147757255936676
2019-12-24 16:37:21,0.6160949868073878
2019-12-24 19:11:50,0.6174142480211081
2019-12-24 19:56:52,0.6187335092348285
2019-12-25 00:04:48,0.6200527704485488
2019-12-25 04:57:38,0.6213720316622691
2019-12-25 10:10:19,0.6226912928759895
2019-12-25 14:06:44,0.6240105540897097
2019-12-25 17:17:33,0.62532981530343
2019-12-25 20:56:03,0.6266490765171504
2019-12-25 21:11:32,0.6279683377308707
2019-12-25 22:31:20,0.629287598944591
2019-12-25 22:44:04,0.6306068601583114
2019-12-26 08:39:20,0.6319261213720316
2019-12-26 11:08:42,0.6332453825857519
2019-12-26 14:27:56,0.6345646437994723
2019-12-26 17:30:13,0.6358839050131926
2019-12-26 18:20:32,0.6372031662269129
2019-12-26 21:41:42,0.6385224274406333
2019-12-26 21:44:23,0.6398416886543535
2019-12-26 21:53:55,0.6411609498680738
2019-12-27 02:21:05,0.6424802110817942
2019-12-27 02:33:11,0.6437994722955145
2019-12-27 02:49:44,0.6451187335092348
2019-12-27 04:07:29,0.6464379947229552
2019-12-27 10:13:15,0.6477572559366754
2019-12-27 15:56:17,0.6490765171503957
2019-12-27 23:07:31,0.6503957783641161
2019-12-28 03:00:43,0.6517150395778364
2019-12-28 12:21:12,0.6530343007915567
2019-12-28 17:14:38,0.6543535620052771
2019-12-28 17:33:52,0.6556728232189973
2019-12-28 18:10:35,0.6569920844327176
2019-12-29 13:04:28,0.658311345646438
2019-12-29 15:53:06,0.6596306068601583
2019-12-29 20:06:04,0.6609498680738786
2019-12-29 21:51:09,0.662269129287599
2019-12-29 23:40:44,0.6635883905013192
2019-12-30 17:47:01,0.6649076517150395
2019-12-30 18:08:09,0.6662269129287599
2019-12-30 19:56:36,0.6675461741424802
2019-12-30 21:23:43,0.6688654353562005
2019-12-31 01:36:35,0.6701846965699209
2019-12-31 13:29:03,0.6715039577836411
2019-12-31 19:36:13,0.6728232189973614
2019-12-31 23:11:26,0.6741424802110818
2019-12-31 23:30:21,0.6754617414248021
2020-01-01 00:22:59,0.6767810026385224
2020-01-01 00:32:01,0.6781002638522428
2020-01-01 02:07:41,0.679419525065963
2020-01-01 12:24:05,0.6807387862796833
2020-01-01 16:51:37,0.6820580474934037
2020-01-01 22:13:22,0.683377308707124
2020-01-01 22:56:49,0.6846965699208443
2020-01-02 22:12:59,0.6860158311345647
2020-01-02 22:33:03,0.6873350923482849
2020-01-04 05:56:51,0.6886543535620052
2020-01-05 02:23:17,0.6899736147757256
2020-01-05 02:29:30,0.6912928759894459
2020-01-05 10:33:40,0.6926121372031662
2020-01-05 14:51:14,0.6939313984168866
2020-01-07 04:08:02,0.6952506596306068
2020-01-07 17:19:45,0.6965699208443271
2020-01-07 18:01:07,0.6978891820580475
2020-01-08 04:48:50,0.6992084432717678
2020-01-08 13:40:45,0.7005277044854881
2020-01-08 20:11:35,0.7018469656992085
2020-01-08 22:04:03,0.7031662269129287
2020-01-08 22:10:35,0.704485488126649
2020-01-09 02:43:12,0.7058047493403694
2020-01-09 04:35:29,0.7071240105540897
2020-01-09 15:05:56,0.70844327176781
2020-01-10 00:52:26,0.7097625329815304
2020-01-10 12:24:10,0.7110817941952506
2020-01-10 13:09:54,0.7124010554089709
2020-01-10 13:24:46,0.7137203166226913
2020-01-10 16:59:40,0.7150395778364116
2020-01-11 01:34:41,0.7163588390501319
2020-01-11 01:56:38,0.7176781002638523
2020-01-11 10:30:17,0.7189973614775725
2020-01-11 16:31:05,0.7203166226912928
2020-01-11 18:12:05,0.7216358839050132
2020-01-11 23:41:35,0.7229551451187335
2020-01-13 08:31:33,0.7242744063324538
2020-01-13 13:22:10,0.7255936675461742
2020-01-13 14:29:28,0.7269129287598944
2020-01-13 14:36:27,0.7282321899736147
2020-01-13 15:03:09,0.7295514511873351
2020-01-14 01:49:47,0.7308707124010554
2020-01-14 19:36:18,0.7321899736147757
2020-01-15 00:50:09,0.7335092348284961
2020-01-16 00:28:29,0.7348284960422163
2020-01-16 14:38:56,0.7361477572559366
2020-01-16 22:10:40,0.737467018469657
2020-01-16 23:44:20,0.7387862796833773
2020-01-17 03:26:33,0.7401055408970976
2020-01-17 12:53:43,0.741424802110818
2020-01-17 13:16:00,0.7427440633245382
2020-01-17 20:42:11,0.7440633245382585
2020-01-17 21:23:29,0.7453825857519789
2020-01-18 05:07:33,0.7467018469656992
2020-01-18 05:18:50,0.7480211081794195
2020-01-18 05:26:07,0.7493403693931399
2020-01-18 12:22:09,0.7506596306068601
2020-01-19 13:29:38,0.7519788918205804
2020-01-19 20:27:05,0.7532981530343008
2020-01-20 09:51:01,0.7546174142480211
2020-01-20 19:51:29,0.7559366754617414
2020-01-20 22:11:25,0.7572559366754618
2020-01-21 08:05:38,0.758575197889182
2020-01-21 08:29:10,0.7598944591029023
2020-01-21 09:22:48,0.7612137203166227
2020-01-21 11:08:46,0.762532981530343
2020-01-21 11:14:38,0.7638522427440633
2020-01-21 12:44:22,0.7651715039577837
2020-01-21 13:23:31,0.7664907651715039
2020-01-21 15:48:09,0.7678100263852242
2020-01-21 20:21:16,0.7691292875989446
2020-01-22 11:52:34,0.7704485488126649
2020-01-22 12:03:56,0.7717678100263852
2020-01-22 12:40:55,0.7730870712401056
2020-01-22 13:20:09,0.7744063324538258
2020-01-22 18:20:24,0.7757255936675461
2020-01-22 22:59:24,0.7770448548812665
2020-01-23 23:07:12,0.7783641160949868
2020-01-25 00:20:19,0.7796833773087071
2020-01-25 13:33:21,0.7810026385224275
2020-01-25 13:41:01,0.7823218997361477
2020-01-25 21:07:32,0.783641160949868
2020-01-25 23:11:53,0.7849604221635884
2020-01-26 00:08:54,0.7862796833773087
2020-01-26 16:32:08,0.787598944591029
2020-01-26 16:32:17,0.7889182058047494
2020-01-26 23:39:15,0.7902374670184696
2020-01-27 01:28:04,0.7915567282321899
2020-01-27 14:09:09,0.7928759894459103
2020-01-27 14:50:42,0.7941952506596306
2020-01-27 21:02:45,0.7955145118733509
2020-01-27 21:34:30,0.7968337730870713
2020-01-27 22:40:11,0.7981530343007915
2020-01-28 10:34:49,0.7994722955145118
2020-01-28 13:27:07,0.8007915567282322
2020-01-28 15:42:53,0.8021108179419525
2020-01-28 16:24:34,0.8034300791556728
2020-01-28 22:15:01,0.8047493403693932
2020-01-28 23:52:22,0.8060686015831134
2020-01-29 01:49:54,0.8073878627968337
2020-01-29 16:10:19,0.8087071240105541
2020-01-29 17:49:24,0.8100263852242744
2020-01-29 20:38:43,0.8113456464379947
2020-01-30 03:51:56,0.8126649076517151
2020-01-30 08:29:29,0.8139841688654353
2020-01-30 23:05:39,0.8153034300791556
2020-01-31 00:07:52,0.816622691292876
2020-01-31 00:39:32,0.8179419525065963
2020-01-31 12:07:25,0.8192612137203166
2020-01-31 20:58:14,0.820580474934037
2020-01-31 21:17:15,0.8218997361477572
2020-01-31 22:44:54,0.8232189973614775
2020-02-01 03:37:41,0.8245382585751979
2020-02-01 03:39:42,0.8258575197889182
2020-02-01 03:44:34,0.8271767810026385
2020-02-01 03:45:50,0.8284960422163589
2020-02-01 04:07:30,0.8298153034300791
2020-02-01 12:47:08,0.8311345646437994
2020-02-01 12:48:47,0.8324538258575198
2020-02-01 23:16:31,0.8337730870712401
2020-02-01 23:58:27,0.8350923482849604
2020-02-02 00:14:58,0.8364116094986808
2020-02-02 02:07:01,0.837730870712401
2020-02-02 04:29:58,0.8390501319261213
2020-02-03 00:44:30,0.8403693931398417
2020-02-03 03:29:55,0.841688654353562
2020-02-03 05:39:20,0.8430079155672823
2020-02-03 09:34:38,0.8443271767810026
2020-02-03 12:24:13,0.8456464379947229
2020-02-03 17:22:19,0.8469656992084432
2020-02-04 08:17:17,0.8482849604221635
2020-02-04 10:28:09,0.8496042216358839
2020-02-04 14:01:14,0.8509234828496042
2020-02-04 16:44:05,0.8522427440633245
2020-02-04 17:21:46,0.8535620052770448
2020-02-04 23:59:48,0.8548812664907651
2020-02-05 11:24:33,0.8562005277044854
2020-02-05 11:48:06,0.8575197889182058
2020-02-05 12:20:42,0.8588390501319261
2020-02-05 14:10:24,0.8601583113456464
2020-02-05 14:16:42,0.8614775725593667
2020-02-05 22:02:56,0.862796833773087
2020-02-05 23:04:48,0.8641160949868073
2020-02-06 00:51:25,0.8654353562005277
2020-02-06 01:04:24,0.866754617414248
2020-02-06 13:06:15,0.8680738786279683
2020-02-06 15:41:37,0.8693931398416886
2020-02-06 16:35:43,0.8707124010554089
2020-02-06 19:10:45,0.8720316622691292
2020-02-06 19:15:09,0.8733509234828496
2020-02-07 09:48:03,0.8746701846965699
2020-02-07 11:21:50,0.8759894459102902
2020-02-07 15:03:08,0.8773087071240105
2020-02-07 18:44:52,0.8786279683377308
2020-02-07 18:45:18,0.8799472295514511
2020-02-08 10:16:41,0.8812664907651715
2020-02-08 10:22:16,0.8825857519788918
2020-02-08 11:54:45,0.883905013192612
2020-02-08 11:57:52,0.8852242744063324
2020-02-08 15:52:07,0.8865435356200527
2020-02-08 20:32:49,0.887862796833773
2020-02-09 00:34:34,0.8891820580474934
2020-02-09 01:46:05,0.8905013192612137
2020-02-09 02:16:48,0.891820580474934
2020-02-09 04:03:35,0.8931398416886543
2020-02-09 16:00:23,0.8944591029023746
2020-02-09 18:06:54,0.8957783641160949
2020-02-09 22:54:52,0.8970976253298153
2020-02-10 02:15:15,0.8984168865435356
2020-02-10 16:29:39,0.8997361477572559
2020-02-12 19:24:27,0.9010554089709762
2020-02-12 19:26:39,0.9023746701846965
2020-02-12 22:12:31,0.9036939313984168
2020-02-13 00:38:00,0.9050131926121372
2020-02-13 15:32:42,0.9063324538258575
2020-02-13 16:42:49,0.9076517150395778
2020-02-13 17:55:52,0.9089709762532981
2020-02-14 02:58:53,0.9102902374670184
2020-02-14 09:50:36,0.9116094986807387
2020-02-14 10:26:28,0.9129287598944591
2020-02-14 13:20:18,0.9142480211081794
2020-02-14 13:49:50,0.9155672823218997
2020-02-14 14:33:55,0.91688654353562
2020-02-14 16:07:42,0.9182058047493403
2020-02-14 19:51:00,0.9195250659630606
2020-02-14 21:56:37,0.920844327176781
2020-02-14 22:56:24,0.9221635883905013
2020-02-15 00:48:12,0.9234828496042216
2020-02-15 01:27:13,0.924802110817942
2020-02-15 01:28:41,0.9261213720316622
2020-02-15 07:40:05,0.9274406332453825
2020-02-15 21:25:15,0.9287598944591029
2020-02-15 22:30:21,0.9300791556728232
2020-02-15 22:57:32,0.9313984168865435
2020-02-15 23:01:22,0.9327176781002638
2020-02-15 23:23:42,0.9340369393139841
2020-02-15 23:26:17,0.9353562005277044
2020-02-16 15:27:41,0.9366754617414248
2020-02-16 16:07:00,0.9379947229551451
2020-02-16 20:48:05,0.9393139841688654
2020-02-17 01:52:36,0.9406332453825857
2020-02-17 02:42:59,0.941952506596306
2020-02-17 03:20:09,0.9432717678100263
2020-02-17 05:28:07,0.9445910290237467
2020-02-17 21:17:52,0.945910290237467
2020-02-18 01:48:15,0.9472295514511873
2020-02-18 13:19:31,0.9485488126649076
2020-02-18 21:02:15,0.9498680738786279
2020-02-19 00:40:21,0.9511873350923482
2020-02-19 04:50:27,0.9525065963060686
2020-02-19 04:55:23,0.9538258575197889
2020-02-19 15:20:41,0.9551451187335092
2020-02-19 21:21:55,0.9564643799472295
2020-02-19 23:03:00,0.9577836411609498
2020-02-20 18:30:56,0.9591029023746701
2020-02-20 19:08:44,0.9604221635883905
2020-02-20 20:03:41,0.9617414248021108
2020-02-21 00:15:34,0.9630606860158311
2020-02-21 01:23:49,0.9643799472295514
2020-02-22 16:52:24,0.9656992084432717
2020-02-22 18:54:56,0.967018469656992
2020-02-22 19:36:31,0.9683377308707124
2020-02-22 20:07:51,0.9696569920844327
2020-02-22 21:39:31,0.970976253298153
2020-02-22 23:36:37,0.9722955145118733
2020-02-23 12:35:31,0.9736147757255936
2020-02-23 12:58:22,0.9749340369393139
2020-02-23 16:22:20,0.9762532981530343
2020-02-23 22:04:50,0.9775725593667546
2020-02-24 02:28:30,0.9788918205804749
2020-02-24 03:07:17,0.9802110817941952
2020-02-24 13:35:27,0.9815303430079155
2020-02-24 16:05:27,0.9828496042216358
2020-02-24 18:29:44,0.9841688654353562
2020-02-24 20:14:50,0.9854881266490765
2020-02-24 22:50:44,0.9868073878627968
2020-02-24 22:57:12,0.9881266490765171
2020-02-24 23:02:55,0.9894459102902374
2020-02-25 00:03:55,0.9907651715039577
2020-02-25 00:54:26,0.9920844327176781
2020-02-25 01:17:09,0.9934036939313984
2020-02-25 22:54:34,0.9947229551451187
2020-02-26 11:02:29,0.996042216358839
2020-02-26 11:05:27,0.9973614775725593
2020-02-27 13:48:51,0.9986807387862796
2020-02-28 18:07:32,1.0


==> data/bb_duration_data.txt <==
0.0,0.0
8.0,0.001321003963011889
8.0,0.002642007926023778
8.0,0.003963011889035667
9.0,0.005284015852047556
10.0,0.0066050198150594455
10.0,0.007926023778071334
10.0,0.009247027741083224
10.0,0.010568031704095112
10.0,0.011889035667107
11.0,0.013210039630118891
11.0,0.01453104359313078
11.0,0.015852047556142668
11.0,0.017173051519154558
11.0,0.018494055482166448
11.0,0.019815059445178335
11.0,0.021136063408190225
11.0,0.022457067371202115
11.0,0.023778071334214
11.0,0.02509907529722589
12.0,0.026420079260237782
12.0,0.02774108322324967
12.0,0.02906208718626156
12.0,0.03038309114927345
12.0,0.031704095112285335
12.0,0.03302509907529723
12.0,0.034346103038309116
13.0,0.035667107001321
13.0,0.036988110964332896
13.0,0.03830911492734478
13.0,0.03963011889035667
13.0,0.04095112285336856
13.0,0.04227212681638045
13.0,0.043593130779392336
13.0,0.04491413474240423
13.0,0.046235138705416116
14.0,0.047556142668428
14.0,0.0488771466314399
14.0,0.05019815059445178
14.0,0.05151915455746367
14.0,0.052840158520475564
14.0,0.05416116248348745
15.0,0.05548216644649934
15.0,0.05680317040951123
15.0,0.05812417437252312
15.0,0.059445178335535004
15.0,0.0607661822985469
15.0,0.062087186261558784
15.0,0.06340819022457067
15.0,0.06472919418758256
15.0,0.06605019815059446
16.0,0.06737120211360634
16.0,0.06869220607661823
16.0,0.07001321003963012
16.0,0.071334214002642
16.0,0.0726552179656539
17.0,0.07397622192866579
17.0,0.07529722589167767
17.0,0.07661822985468957
17.0,0.07793923381770146
17.0,0.07926023778071334
17.0,0.08058124174372523
17.0,0.08190224570673713
17.0,0.083223249669749
18.0,0.0845442536327609
18.0,0.08586525759577279
18.0,0.08718626155878467
18.0,0.08850726552179657
18.0,0.08982826948480846
18.0,0.09114927344782034
18.0,0.09247027741083223
18.0,0.09379128137384413
18.0,0.095112285336856
18.0,0.0964332892998679
18.0,0.0977542932628798
19.0,0.09907529722589167
19.0,0.10039630118890357
19.0,0.10171730515191546
19.0,0.10303830911492734
19.0,0.10435931307793923
19.0,0.10568031704095113
19.0,0.10700132100396301
19.0,0.1083223249669749
19.0,0.1096433289299868
19.0,0.11096433289299867
19.0,0.11228533685601057
19.0,0.11360634081902246
19.0,0.11492734478203434
19.0,0.11624834874504623
19.0,0.11756935270805813
19.0,0.11889035667107001
19.0,0.1202113606340819
20.0,0.1215323645970938
20.0,0.12285336856010567
20.0,0.12417437252311757
20.0,0.12549537648612946
20.0,0.12681638044914134
20.0,0.12813738441215325
20.0,0.12945838837516513
20.0,0.130779392338177
20.0,0.13210039630118892
20.0,0.1334214002642008
20.0,0.13474240422721268
21.0,0.13606340819022458
21.0,0.13738441215323646
21.0,0.13870541611624834
21.0,0.14002642007926025
21.0,0.14134742404227213
21.0,0.142668428005284
21.0,0.14398943196829592
21.0,0.1453104359313078
21.0,0.14663143989431968
21.0,0.14795244385733158
21.0,0.14927344782034346
21.0,0.15059445178335534
21.0,0.15191545574636725
21.0,0.15323645970937913
21.0,0.154557463672391
21.0,0.15587846763540292
21.0,0.1571994715984148
21.0,0.15852047556142668
21.0,0.15984147952443858
21.0,0.16116248348745046
21.0,0.16248348745046234
21.0,0.16380449141347425
21.0,0.16512549537648613
21.0,0.166446499339498
21.0,0.16776750330250992
21.0,0.1690885072655218
22.0,0.17040951122853368
22.0,0.17173051519154559
22.0,0.17305151915455746
22.0,0.17437252311756934
22.0,0.17569352708058125
22.0,0.17701453104359313
22.0,0.178335535006605
22.0,0.17965653896961692
22.0,0.1809775429326288
22.0,0.18229854689564068
22.0,0.18361955085865259
22.0,0.18494055482166447
22.0,0.18626155878467635
22.0,0.18758256274768825
22.0,0.18890356671070013
22.0,0.190224570673712
22.0,0.19154557463672392
22.0,0.1928665785997358
22.0,0.19418758256274768
22.0,0.1955085865257596
22.0,0.19682959048877147
22.0,0.19815059445178335
23.0,0.19947159841479525
23.0,0.20079260237780713
23.0,0.202113606340819
23.0,0.20343461030383092
23.0,0.2047556142668428
23.0,0.20607661822985468
23.0,0.2073976221928666
23.0,0.20871862615587847
23.0,0.21003963011889035
23.0,0.21136063408190225
23.0,0.21268163804491413
23.0,0.21400264200792601
24.0,0.21532364597093792
24.0,0.2166446499339498
24.0,0.21796565389696168
24.0,0.2192866578599736
24.0,0.22060766182298547
24.0,0.22192866578599735
24.0,0.22324966974900926
24.0,0.22457067371202113
24.0,0.22589167767503301
24.0,0.22721268163804492
25.0,0.2285336856010568
25.0,0.22985468956406868
25.0,0.2311756935270806
25.0,0.23249669749009247
25.0,0.23381770145310435
25.0,0.23513870541611626
25.0,0.23645970937912814
25.0,0.23778071334214002
25.0,0.23910171730515192
25.0,0.2404227212681638
25.0,0.24174372523117568
25.0,0.2430647291941876
25.0,0.24438573315719947
25.0,0.24570673712021135
25.0,0.24702774108322326
26.0,0.24834874504623514
26.0,0.24966974900924702
26.0,0.2509907529722589
26.0,0.2523117569352708
26.0,0.2536327608982827
26.0,0.25495376486129456
26.0,0.2562747688243065
26.0,0.2575957727873184
26.0,0.25891677675033026
26.0,0.26023778071334214
26.0,0.261558784676354
26.0,0.2628797886393659
26.0,0.26420079260237783
26.0,0.2655217965653897
26.0,0.2668428005284016
26.0,0.26816380449141347
26.0,0.26948480845442535
26.0,0.27080581241743723
26.0,0.27212681638044917
27.0,0.27344782034346105
27.0,0.2747688243064729
27.0,0.2760898282694848
27.0,0.2774108322324967
27.0,0.27873183619550856
27.0,0.2800528401585205
27.0,0.2813738441215324
27.0,0.28269484808454426
27.0,0.28401585204755614
27.0,0.285336856010568
27.0,0.2866578599735799
27.0,0.28797886393659183
28.0,0.2892998678996037
28.0,0.2906208718626156
28.0,0.2919418758256275
28.0,0.29326287978863935
28.0,0.29458388375165123
28.0,0.29590488771466317
28.0,0.29722589167767505
28.0,0.2985468956406869
28.0,0.2998678996036988
28.0,0.3011889035667107
28.0,0.30250990752972257
28.0,0.3038309114927345
28.0,0.3051519154557464
28.0,0.30647291941875826
28.0,0.30779392338177014
28.0,0.309114927344782
29.0,0.3104359313077939
29.0,0.31175693527080584
29.0,0.3130779392338177
29.0,0.3143989431968296
29.0,0.3157199471598415
29.0,0.31704095112285335
29.0,0.31836195508586523
29.0,0.31968295904887717
29.0,0.32100396301188905
29.0,0.32232496697490093
29.0,0.3236459709379128
29.0,0.3249669749009247
29.0,0.32628797886393657
29.0,0.3276089828269485
29.0,0.3289299867899604
29.0,0.33025099075297226
29.0,0.33157199471598414
29.0,0.332892998678996
29.0,0.3342140026420079
29.0,0.33553500660501984
29.0,0.3368560105680317
29.0,0.3381770145310436
29.0,0.3394980184940555
30.0,0.34081902245706736
30.0,0.3421400264200793
30.0,0.34346103038309117
30.0,0.34478203434610305
30.0,0.34610303830911493
30.0,0.3474240422721268
30.0,0.3487450462351387
30.0,0.3500660501981506
30.0,0.3513870541611625
30.0,0.3527080581241744
30.0,0.35402906208718626
30.0,0.35535006605019814
30.0,0.35667107001321
30.0,0.35799207397622196
30.0,0.35931307793923384
30.0,0.3606340819022457
30.0,0.3619550858652576
30.0,0.3632760898282695
30.0,0.36459709379128136
30.0,0.3659180977542933
30.0,0.36723910171730517
30.0,0.36856010568031705
30.0,0.36988110964332893
30.0,0.3712021136063408
30.0,0.3725231175693527
30.0,0.3738441215323646
30.0,0.3751651254953765
30.0,0.3764861294583884
30.0,0.37780713342140027
30.0,0.37912813738441214
30.0,0.380449141347424
31.0,0.38177014531043596
31.0,0.38309114927344784
31.0,0.3844121532364597
31.0,0.3857331571994716
31.0,0.3870541611624835
31.0,0.38837516512549536
31.0,0.3896961690885073
31.0,0.3910171730515192
31.0,0.39233817701453105
31.0,0.39365918097754293
31.0,0.3949801849405548
31.0,0.3963011889035667
32.0,0.3976221928665786
32.0,0.3989431968295905
32.0,0.4002642007926024
32.0,0.40158520475561427
32.0,0.40290620871862615
32.0,0.404227212681638
32.0,0.40554821664464996
32.0,0.40686922060766184
32.0,0.4081902245706737
33.0,0.4095112285336856
33.0,0.4108322324966975
33.0,0.41215323645970936
33.0,0.4134742404227213
33.0,0.4147952443857332
33.0,0.41611624834874505
34.0,0.41743725231175693
34.0,0.4187582562747688
34.0,0.4200792602377807
34.0,0.42140026420079263
34.0,0.4227212681638045
34.0,0.4240422721268164
34.0,0.42536327608982827
34.0,0.42668428005284015
34.0,0.42800528401585203
34.0,0.42932628797886396
35.0,0.43064729194187584
35.0,0.4319682959048877
35.0,0.4332892998678996
35.0,0.4346103038309115
35.0,0.43593130779392336
35.0,0.4372523117569353
35.0,0.4385733157199472
35.0,0.43989431968295906
35.0,0.44121532364597094
36.0,0.4425363276089828
36.0,0.4438573315719947
36.0,0.44517833553500663
36.0,0.4464993394980185
36.0,0.4478203434610304
36.0,0.44914134742404227
36.0,0.45046235138705415
36.0,0.45178335535006603
36.0,0.45310435931307796
36.0,0.45442536327608984
36.0,0.4557463672391017
37.0,0.4570673712021136
37.0,0.4583883751651255
37.0,0.45970937912813736
37.0,0.4610303830911493
38.0,0.4623513870541612
38.0,0.46367239101717306
38.0,0.46499339498018494
38.0,0.4663143989431968
38.0,0.4676354029062087
38.0,0.46895640686922063
38.0,0.4702774108322325
38.0,0.4715984147952444
38.0,0.47291941875825627
38.0,0.47424042272126815
38.0,0.47556142668428003
38.0,0.47688243064729197
39.0,0.47820343461030385
39.0,0.4795244385733157
39.0,0.4808454425363276
39.0,0.4821664464993395
39.0,0.48348745046235136
39.0,0.4848084544253633
40.0,0.4861294583883752
40.0,0.48745046235138706
40.0,0.48877146631439894
40.0,0.4900924702774108
41.0,0.4914134742404227
41.0,0.49273447820343463
41.0,0.4940554821664465
42.0,0.4953764861294584
43.0,0.4966974900924703
43.0,0.49801849405548215
43.0,0.49933949801849403
44.0,0.5006605019815059
44.0,0.5019815059445178
45.0,0.5033025099075297
46.0,0.5046235138705416
47.0,0.5059445178335535
47.0,0.5072655217965654
47.0,0.5085865257595773
48.0,0.5099075297225891
49.0,0.5112285336856011
49.0,0.512549537648613
50.0,0.5138705416116248
50.0,0.5151915455746368
50.0,0.5165125495376486
50.0,0.5178335535006605
50.0,0.5191545574636725
50.0,0.5204755614266843
50.0,0.5217965653896962
50.0,0.523117569352708
50.0,0.52443857331572
51.0,0.5257595772787318
51.0,0.5270805812417437
51.0,0.5284015852047557
51.0,0.5297225891677675
51.0,0.5310435931307794
51.0,0.5323645970937912
52.0,0.5336856010568032
52.0,0.5350066050198151
53.0,0.5363276089828269
53.0,0.5376486129458389
53.0,0.5389696169088507
53.0,0.5402906208718626
54.0,0.5416116248348745
54.0,0.5429326287978864
54.0,0.5442536327608983
54.0,0.5455746367239102
55.0,0.5468956406869221
55.0,0.5482166446499339
55.0,0.5495376486129459
56.0,0.5508586525759578
56.0,0.5521796565389696
56.0,0.5535006605019815
56.0,0.5548216644649934
56.0,0.5561426684280053
57.0,0.5574636723910171
57.0,0.5587846763540291
57.0,0.560105680317041
57.0,0.5614266842800528
57.0,0.5627476882430648
58.0,0.5640686922060766
58.0,0.5653896961690885
58.0,0.5667107001321005
59.0,0.5680317040951123
59.0,0.5693527080581242
59.0,0.570673712021136
59.0,0.571994715984148
60.0,0.5733157199471598
60.0,0.5746367239101717
60.0,0.5759577278731837
61.0,0.5772787318361955
61.0,0.5785997357992074
61.0,0.5799207397622193
61.0,0.5812417437252312
62.0,0.5825627476882431
62.0,0.583883751651255
63.0,0.5852047556142669
63.0,0.5865257595772787
63.0,0.5878467635402906
64.0,0.5891677675033025
64.0,0.5904887714663144
64.0,0.5918097754293263
64.0,0.5931307793923382
64.0,0.5944517833553501
64.0,0.5957727873183619
65.0,0.5970937912813739
66.0,0.5984147952443858
66.0,0.5997357992073976
66.0,0.6010568031704095
67.0,0.6023778071334214
68.0,0.6036988110964333
68.0,0.6050198150594451
68.0,0.6063408190224571
69.0,0.607661822985469
69.0,0.6089828269484808
69.0,0.6103038309114928
70.0,0.6116248348745046
70.0,0.6129458388375165
70.0,0.6142668428005285
70.0,0.6155878467635403
70.0,0.6169088507265522
71.0,0.618229854689564
72.0,0.619550858652576
72.0,0.6208718626155878
73.0,0.6221928665785997
73.0,0.6235138705416117
74.0,0.6248348745046235
74.0,0.6261558784676354
75.0,0.6274768824306473
76.0,0.6287978863936592
76.0,0.6301188903566711
76.0,0.631439894319683
77.0,0.6327608982826949
78.0,0.6340819022457067
79.0,0.6354029062087186
79.0,0.6367239101717305
81.0,0.6380449141347424
81.0,0.6393659180977543
82.0,0.6406869220607662
82.0,0.6420079260237781
83.0,0.6433289299867899
83.0,0.6446499339498019
84.0,0.6459709379128138
84.0,0.6472919418758256
84.0,0.6486129458388376
84.0,0.6499339498018494
85.0,0.6512549537648613
85.0,0.6525759577278731
86.0,0.6538969616908851
86.0,0.655217965653897
87.0,0.6565389696169088
87.0,0.6578599735799208
87.0,0.6591809775429326
88.0,0.6605019815059445
88.0,0.6618229854689565
88.0,0.6631439894319683
89.0,0.6644649933949802
89.0,0.665785997357992
89.0,0.667107001321004
90.0,0.6684280052840158
90.0,0.6697490092470277
90.0,0.6710700132100397
91.0,0.6723910171730515
91.0,0.6737120211360634
92.0,0.6750330250990753
93.0,0.6763540290620872
94.0,0.6776750330250991
94.0,0.678996036988111
94.0,0.6803170409511229
94.0,0.6816380449141347
94.0,0.6829590488771466
94.0,0.6842800528401586
96.0,0.6856010568031704
96.0,0.6869220607661823
96.0,0.6882430647291942
96.0,0.6895640686922061
96.0,0.6908850726552179
96.0,0.6922060766182299
97.0,0.6935270805812418
98.0,0.6948480845442536
99.0,0.6961690885072656
100.0,0.6974900924702774
100.0,0.6988110964332893
103.0,0.7001321003963012
103.0,0.7014531043593131
105.0,0.702774108322325
105.0,0.7040951122853368
105.0,0.7054161162483488
106.0,0.7067371202113606
106.0,0.7080581241743725
107.0,0.7093791281373845
107.0,0.7107001321003963
109.0,0.7120211360634082
109.0,0.71334214002642
109.0,0.714663143989432
110.0,0.7159841479524439
110.0,0.7173051519154557
110.0,0.7186261558784677
111.0,0.7199471598414795
112.0,0.7212681638044914
112.0,0.7225891677675033
112.0,0.7239101717305152
112.0,0.7252311756935271
112.0,0.726552179656539
112.0,0.7278731836195509
113.0,0.7291941875825627
113.0,0.7305151915455746
114.0,0.7318361955085866
114.0,0.7331571994715984
114.0,0.7344782034346103
114.0,0.7357992073976222
114.0,0.7371202113606341
116.0,0.7384412153236459
116.0,0.7397622192866579
116.0,0.7410832232496698
117.0,0.7424042272126816
117.0,0.7437252311756936
117.0,0.7450462351387054
118.0,0.7463672391017173
118.0,0.7476882430647293
118.0,0.7490092470277411
119.0,0.750330250990753
119.0,0.7516512549537648
120.0,0.7529722589167768
120.0,0.7542932628797886
120.0,0.7556142668428005
121.0,0.7569352708058125
121.0,0.7582562747688243
122.0,0.7595772787318362
124.0,0.760898282694848
124.0,0.76221928665786
125.0,0.7635402906208719
125.0,0.7648612945838837
126.0,0.7661822985468957
127.0,0.7675033025099075
127.0,0.7688243064729194
127.0,0.7701453104359313
128.0,0.7714663143989432
128.0,0.7727873183619551
129.0,0.774108322324967
129.0,0.7754293262879789
129.0,0.7767503302509907
129.0,0.7780713342140027
129.0,0.7793923381770146
130.0,0.7807133421400264
131.0,0.7820343461030383
131.0,0.7833553500660502
131.0,0.7846763540290621
132.0,0.7859973579920739
132.0,0.7873183619550859
133.0,0.7886393659180978
134.0,0.7899603698811096
135.0,0.7912813738441216
135.0,0.7926023778071334
135.0,0.7939233817701453
136.0,0.7952443857331573
138.0,0.7965653896961691
138.0,0.797886393659181
139.0,0.7992073976221928
140.0,0.8005284015852048
140.0,0.8018494055482166
140.0,0.8031704095112285
141.0,0.8044914134742405
141.0,0.8058124174372523
142.0,0.8071334214002642
142.0,0.808454425363276
143.0,0.809775429326288
143.0,0.8110964332892999
143.0,0.8124174372523117
144.0,0.8137384412153237
146.0,0.8150594451783355
147.0,0.8163804491413474
149.0,0.8177014531043593
149.0,0.8190224570673712
151.0,0.8203434610303831
152.0,0.821664464993395
152.0,0.8229854689564069
153.0,0.8243064729194187
154.0,0.8256274768824307
154.0,0.8269484808454426
155.0,0.8282694848084544
155.0,0.8295904887714664
155.0,0.8309114927344782
155.0,0.8322324966974901
155.0,0.8335535006605019
156.0,0.8348745046235139
156.0,0.8361955085865258
157.0,0.8375165125495376
158.0,0.8388375165125496
158.0,0.8401585204755614
159.0,0.8414795244385733
160.0,0.8428005284015853
161.0,0.8441215323645971
161.0,0.845442536327609
162.0,0.8467635402906208
162.0,0.8480845442536328
163.0,0.8494055482166447
163.0,0.8507265521796565
166.0,0.8520475561426685
166.0,0.8533685601056803
168.0,0.8546895640686922
169.0,0.8560105680317041
169.0,0.857331571994716
170.0,0.8586525759577279
171.0,0.8599735799207398
171.0,0.8612945838837517
171.0,0.8626155878467635
173.0,0.8639365918097754
174.0,0.8652575957727874
175.0,0.8665785997357992
175.0,0.8678996036988111
175.0,0.869220607661823
176.0,0.8705416116248349
179.0,0.8718626155878467
181.0,0.8731836195508587
181.0,0.8745046235138706
185.0,0.8758256274768824
186.0,0.8771466314398944
187.0,0.8784676354029062
187.0,0.8797886393659181
189.0,0.88110964332893
190.0,0.8824306472919419
192.0,0.8837516512549538
194.0,0.8850726552179656
195.0,0.8863936591809776
196.0,0.8877146631439894
198.0,0.8890356671070013
201.0,0.8903566710700133
201.0,0.8916776750330251
202.0,0.892998678996037
203.0,0.8943196829590488
205.0,0.8956406869220608
205.0,0.8969616908850727
207.0,0.8982826948480845
207.0,0.8996036988110965
209.0,0.9009247027741083
209.0,0.9022457067371202
210.0,0.9035667107001321
211.0,0.904887714663144
212.0,0.9062087186261559
213.0,0.9075297225891678
215.0,0.9088507265521797
216.0,0.9101717305151915
217.0,0.9114927344782034
217.0,0.9128137384412154
219.0,0.9141347424042272
220.0,0.9154557463672391
220.0,0.916776750330251
221.0,0.9180977542932629
222.0,0.9194187582562747
222.0,0.9207397622192867
222.0,0.9220607661822986
223.0,0.9233817701453104
224.0,0.9247027741083224
225.0,0.9260237780713342
226.0,0.9273447820343461
233.0,0.928665785997358
234.0,0.9299867899603699
236.0,0.9313077939233818
236.0,0.9326287978863936
238.0,0.9339498018494056
238.0,0.9352708058124174
239.0,0.9365918097754293
250.0,0.9379128137384413
251.0,0.9392338177014531
253.0,0.940554821664465
255.0,0.9418758256274768
258.0,0.9431968295904888
258.0,0.9445178335535007
261.0,0.9458388375165125
261.0,0.9471598414795245
262.0,0.9484808454425363
263.0,0.9498018494055482
265.0,0.9511228533685601
266.0,0.952443857331572
271.0,0.9537648612945839
273.0,0.9550858652575958
274.0,0.9564068692206077
275.0,0.9577278731836195
277.0,0.9590488771466315
279.0,0.9603698811096434
281.0,0.9616908850726552
282.0,0.9630118890356671
286.0,0.964332892998679
287.0,0.9656538969616909
288.0,0.9669749009247027
291.0,0.9682959048877147
295.0,0.9696169088507266
300.0,0.9709379128137384
300.0,0.9722589167767504
314.0,0.9735799207397622
315.0,0.9749009247027741
316.0,0.976221928665786
323.0,0.9775429326287979
332.0,0.9788639365918098
335.0,0.9801849405548216
337.0,0.9815059445178336
338.0,0.9828269484808454
342.0,0.9841479524438573
350.0,0.9854689564068693
373.0,0.9867899603698811
389.0,0.988110964332893
408.0,0.9894319682959049
409.0,0.9907529722589168
423.0,0.9920739762219287
430.0,0.9933949801849405
443.0,0.9947159841479525
448.0,0.9960369881109643
470.0,0.9973579920739762
526.0,0.9986789960369881
638.0,1.0


==> data/bb_engage_data.txt <==
0.0,0.0
0.0,0.001321003963011889
0.0,0.002642007926023778
0.0,0.003963011889035667
0.0,0.005284015852047556
0.0,0.0066050198150594455
0.0,0.007926023778071334
0.0,0.009247027741083224
0.0,0.010568031704095112
0.0,0.011889035667107
0.0,0.013210039630118891
0.0,0.01453104359313078
0.0,0.015852047556142668
0.0,0.017173051519154558
0.0,0.018494055482166448
0.0,0.019815059445178335
0.0,0.021136063408190225
0.0,0.022457067371202115
0.0,0.023778071334214
0.0,0.02509907529722589
0.0,0.026420079260237782
0.0,0.02774108322324967
0.0,0.02906208718626156
0.0,0.03038309114927345
0.0,0.031704095112285335
0.0,0.03302509907529723
0.0,0.034346103038309116
0.0,0.035667107001321
0.0,0.036988110964332896
0.0,0.03830911492734478
0.0,0.03963011889035667
0.0,0.04095112285336856
0.0,0.04227212681638045
0.0,0.043593130779392336
0.0,0.04491413474240423
0.0,0.046235138705416116
0.0,0.047556142668428
0.0,0.0488771466314399
0.0,0.05019815059445178
0.0,0.05151915455746367
0.0,0.052840158520475564
0.0,0.05416116248348745
0.0,0.05548216644649934
0.0,0.05680317040951123
0.0,0.05812417437252312
0.0,0.059445178335535004
0.0,0.0607661822985469
0.0,0.062087186261558784
0.0,0.06340819022457067
0.0,0.06472919418758256
0.0,0.06605019815059446
0.0,0.06737120211360634
0.0,0.06869220607661823
0.0,0.07001321003963012
0.0,0.071334214002642
0.0,0.0726552179656539
0.0,0.07397622192866579
0.0,0.07529722589167767
0.0,0.07661822985468957
0.0,0.07793923381770146
0.0,0.07926023778071334
0.0,0.08058124174372523
0.0,0.08190224570673713
0.0,0.083223249669749
0.0,0.0845442536327609
0.0,0.08586525759577279
0.0,0.08718626155878467
0.0,0.08850726552179657
0.0,0.08982826948480846
0.0,0.09114927344782034
0.0,0.09247027741083223
0.0,0.09379128137384413
0.0,0.095112285336856
0.0,0.0964332892998679
0.0,0.0977542932628798
0.0,0.09907529722589167
0.0,0.10039630118890357
0.0,0.10171730515191546
0.0,0.10303830911492734
0.0,0.10435931307793923
0.0,0.10568031704095113
0.0,0.10700132100396301
0.0,0.1083223249669749
0.0,0.1096433289299868
0.0,0.11096433289299867
0.0,0.11228533685601057
0.0,0.11360634081902246
0.0,0.11492734478203434
0.0,0.11624834874504623
0.0,0.11756935270805813
0.0,0.11889035667107001
0.0,0.1202113606340819
0.0,0.1215323645970938
0.0,0.12285336856010567
0.0,0.12417437252311757
0.0,0.12549537648612946
0.0,0.12681638044914134
0.0,0.12813738441215325
0.0,0.12945838837516513
0.0,0.130779392338177
0.0,0.13210039630118892
0.0,0.1334214002642008
0.0,0.13474240422721268
0.0,0.13606340819022458
0.0,0.13738441215323646
0.0,0.13870541611624834
0.0,0.14002642007926025
0.0,0.14134742404227213
0.0,0.142668428005284
0.0,0.14398943196829592
0.0,0.1453104359313078
0.0,0.14663143989431968
0.0,0.14795244385733158
0.0,0.14927344782034346
0.0,0.15059445178335534
0.0,0.15191545574636725
0.0,0.15323645970937913
0.0,0.154557463672391
0.0,0.15587846763540292
0.0,0.1571994715984148
0.0,0.15852047556142668
0.0,0.15984147952443858
0.0,0.16116248348745046
0.0,0.16248348745046234
0.0,0.16380449141347425
0.0,0.16512549537648613
0.0,0.166446499339498
0.0,0.16776750330250992
0.0,0.1690885072655218
0.0,0.17040951122853368
0.0,0.17173051519154559
0.0,0.17305151915455746
0.0,0.17437252311756934
0.0,0.17569352708058125
0.0,0.17701453104359313
0.0,0.178335535006605
0.0,0.17965653896961692
0.0,0.1809775429326288
0.0,0.18229854689564068
0.0,0.18361955085865259
0.043478260869565216,0.18494055482166447
0.07727975270479134,0.18626155878467635
0.09738452977184196,0.18758256274768825
0.11499540018399264,0.18890356671070013
0.13428827215756492,0.190224570673712
0.1403225806451613,0.19154557463672392
0.1509433962264151,0.1928665785997358
0.15136226034308778,0.19418758256274768
0.17142857142857143,0.1955085865257596
0.1791304347826087,0.19682959048877147
0.18,0.19815059445178335
0.19,0.19947159841479525
0.19090909090909092,0.20079260237780713
0.1926782273603083,0.202113606340819
0.19880715705765406,0.20343461030383092
0.2142857142857143,0.2047556142668428
0.21964229683087544,0.20607661822985468
0.22779043280182232,0.2073976221928666
0.2363636363636364,0.20871862615587847
0.24057738572574178,0.21003963011889035
0.2432244614315497,0.21136063408190225
0.24826216484607747,0.21268163804491413
0.2555555555555556,0.21400264200792601
0.2607561929595828,0.21532364597093792
0.2625,0.2166446499339498
0.267379679144385,0.21796565389696168
0.2864698104892023,0.2192866578599736
0.29130434782608694,0.22060766182298547
0.30055817947617003,0.22192866578599735
0.3103983445421624,0.22324966974900926
0.31620553359683795,0.22457067371202113
0.31678986272439286,0.22589167767503301
0.3180661577608142,0.22721268163804492
0.32310177705977383,0.2285336856010568
0.32679738562091504,0.22985468956406868
0.3294736842105263,0.2311756935270806
0.3308519437551696,0.23249669749009247
0.3434065934065934,0.23381770145310435
0.35238095238095235,0.23513870541611626
0.35799522673031026,0.23645970937912814
0.36015756893640966,0.23778071334214002
0.37002775208140615,0.23910171730515192
0.37593984962406013,0.2404227212681638
0.37790697674418605,0.24174372523117568
0.3788476716653512,0.2430647291941876
0.38167938931297707,0.24438573315719947
0.38204393505253104,0.24570673712021135
0.3824091778202677,0.24702774108322326
0.3875968992248062,0.24834874504623514
0.3894736842105263,0.24966974900924702
0.39612676056338025,0.2509907529722589
0.4016064257028112,0.2523117569352708
0.4066666666666666,0.2536327608982827
0.40833333333333327,0.25495376486129456
0.43383947939262474,0.2562747688243065
0.4440497335701598,0.2575957727873184
0.4469727752945957,0.25891677675033026
0.45016077170418006,0.26023778071334214
0.4554655870445344,0.261558784676354
0.4601226993865031,0.2628797886393659
0.4698601879440752,0.26420079260237783
0.46988466467321655,0.2655217965653897
0.4705882352941176,0.2668428005284016
0.47393364928909953,0.26816380449141347
0.48250904704463204,0.26948480845442535
0.484375,0.27080581241743723
0.5105762217359592,0.27212681638044917
0.5143475906876015,0.27344782034346105
0.515084621044886,0.2747688243064729
0.5169739789763915,0.2760898282694848
0.5194444444444444,0.2774108322324967
0.5328596802841918,0.27873183619550856
0.53475935828877,0.2800528401585205
0.53475935828877,0.2813738441215324
0.5488474204171241,0.28269484808454426
0.5500550055005501,0.28401585204755614
0.5617977528089888,0.285336856010568
0.5714285714285714,0.2866578599735799
0.5988023952095809,0.28797886393659183
0.599647266313933,0.2892998678996037
0.6097560975609756,0.2906208718626156
0.6127450980392157,0.2919418758256275
0.6172839506172839,0.29326287978863935
0.6202056471356292,0.29458388375165123
0.6257822277847309,0.29590488771466317
0.6269592476489028,0.29722589167767505
0.6300630063006301,0.2985468956406869
0.6335797254487857,0.2998678996036988
0.6383333333333334,0.3011889035667107
0.6444444444444445,0.30250990752972257
0.6479481641468683,0.3038309114927345
0.6642857142857143,0.3051519154557464
0.6679035250463822,0.30647291941875826
0.6723716381418092,0.30779392338177014
0.6756756756756757,0.309114927344782
0.6854009595613434,0.3104359313077939
0.6922592825676527,0.31175693527080584
0.6934812760055479,0.3130779392338177
0.6954102920723227,0.3143989431968296
0.6960556844547563,0.3157199471598415
0.7007007007007007,0.31704095112285335
0.7111597374179431,0.31836195508586523
0.7113218731475993,0.31968295904887717
0.7138384470882906,0.32100396301188905
0.733822548365577,0.32232496697490093
0.7352941176470588,0.3236459709379128
0.7438666666666667,0.3249669749009247
0.7628294036061026,0.32628797886393657
0.7644529383659818,0.3276089828269485
0.7695423248278656,0.3289299867899604
0.778125,0.33025099075297226
0.78125,0.33157199471598414
0.7857517024620221,0.332892998678996
0.7904541955350268,0.3342140026420079
0.8060182697474476,0.33553500660501984
0.8115419296663661,0.3368560105680317
0.8166666666666665,0.3381770145310436
0.823045267489712,0.3394980184940555
0.8297915401740538,0.34081902245706736
0.8403361344537815,0.3421400264200793
0.847457627118644,0.34346103038309117
0.847457627118644,0.34478203434610305
0.8492569002123143,0.34610303830911493
0.8547008547008548,0.3474240422721268
0.8651399491094147,0.3487450462351387
0.8708272859216255,0.3500660501981506
0.881057268722467,0.3513870541611625
0.8902077151335311,0.3527080581241744
0.8905185961236249,0.35402906208718626
0.8935824532900082,0.35535006605019814
0.8958837772397095,0.35667107001321
0.8964143426294822,0.35799207397622196
0.8999999999999999,0.35931307793923384
0.9009009009009009,0.3606340819022457
0.9009009009009009,0.3619550858652576
0.9090909090909091,0.3632760898282695
0.9174311926605505,0.36459709379128136
0.923226433430515,0.3659180977542933
0.9359251259899208,0.36723910171730517
0.9451612903225807,0.36856010568031705
0.9523809523809524,0.36988110964332893
0.9560229445506693,0.3712021136063408
0.9561752988047808,0.3725231175693527
0.9615384615384616,0.3738441215323646
0.9716386554621849,0.3751651254953765
0.9900990099009901,0.3764861294583884
1.0071942446043165,0.37780713342140027
1.0133678309616214,0.37912813738441214
1.0302197802197801,0.380449141347424
1.0309278350515463,0.38177014531043596
1.040582726326743,0.38309114927344784
1.0416666666666665,0.3844121532364597
1.0526315789473684,0.3857331571994716
1.059001512859304,0.3870541611624835
1.0714285714285714,0.38837516512549536
1.0752688172043012,0.3896961690885073
1.0810810810810811,0.3910171730515192
1.0819808572617562,0.39233817701453105
1.0869565217391304,0.39365918097754293
1.09151973131822,0.3949801849405548
1.092896174863388,0.3963011889035667
1.092896174863388,0.3976221928665786
1.1235955056179776,0.3989431968295905
1.1494252873563218,0.4002642007926024
1.1633317822242903,0.40158520475561427
1.1904761904761905,0.40290620871862615
1.1904761904761905,0.404227212681638
1.2048192771084338,0.40554821664464996
1.2195121951219512,0.40686922060766184
1.2269938650306749,0.4081902245706737
1.2307692307692308,0.4095112285336856
1.2345679012345678,0.4108322324966975
1.2345679012345678,0.41215323645970936
1.2426900584795322,0.4134742404227213
1.25,0.4147952443857332
1.2586949320967207,0.41611624834874505
1.2652507907817443,0.41743725231175693
1.2658227848101267,0.4187582562747688
1.2676307802178184,0.4200792602377807
1.2698412698412698,0.42140026420079263
1.2718600953895072,0.4227212681638045
1.2795423754327864,0.4240422721268164
1.2802275960170697,0.42536327608982827
1.2807377049180328,0.42668428005284015
1.282051282051282,0.42800528401585203
1.3314646110721795,0.42932628797886396
1.3333333333333335,0.43064729194187584
1.3349514563106795,0.4319682959048877
1.3513513513513513,0.4332892998678996
1.3513513513513513,0.4346103038309115
1.3540961408259988,0.43593130779392336
1.3550135501355014,0.4372523117569353
1.3636363636363635,0.4385733157199472
1.375,0.43989431968295906
1.3824884792626728,0.44121532364597094
1.3850415512465373,0.4425363276089828
1.3888888888888888,0.4438573315719947
1.3910702266098272,0.44517833553500663
1.4194139194139195,0.4464993394980185
1.4285714285714286,0.4478203434610304
1.4342857142857144,0.44914134742404227
1.4344262295081966,0.45046235138705415
1.4354066985645932,0.45178335535006603
1.4492753623188406,0.45310435931307796
1.4534883720930232,0.45442536327608984
1.4583333333333333,0.4557463672391017
1.4705882352941175,0.4570673712021136
1.472222222222222,0.4583883751651255
1.4814814814814816,0.45970937912813736
1.488095238095238,0.4610303830911493
1.509433962264151,0.4623513870541612
1.5151515151515151,0.46367239101717306
1.518181818181818,0.46499339498018494
1.5355086372360844,0.4663143989431968
1.5384615384615385,0.4676354029062087
1.5463917525773196,0.46895640686922063
1.5669787884578636,0.4702774108322325
1.570964247020585,0.4715984147952444
1.5810276679841897,0.47291941875825627
1.6119565217391305,0.47424042272126815
1.6129032258064515,0.47556142668428003
1.6129032258064515,0.47688243064729197
1.6266775111834078,0.47820343461030385
1.6518424396442184,0.4795244385733157
1.673398730525101,0.4808454425363276
1.6817269076305221,0.4821664464993395
1.694915254237288,0.48348745046235136
1.7033333333333334,0.4848084544253633
1.7045454545454544,0.4861294583883752
1.7123287671232876,0.48745046235138706
1.7142857142857144,0.48877146631439894
1.71898355754858,0.4900924702774108
1.7241379310344827,0.4914134742404227
1.7391304347826086,0.49273447820343463
1.7543859649122806,0.4940554821664465
1.7699115044247788,0.4953764861294584
1.772697150430749,0.4966974900924703
1.7857142857142856,0.49801849405548215
1.7952450266860747,0.49933949801849403
1.8018018018018018,0.5006605019815059
1.8142235123367199,0.5019815059445178
1.8335684062059237,0.5033025099075297
1.842948717948718,0.5046235138705416
1.85856754306437,0.5059445178335535
1.875,0.5072655217965654
1.886018860188602,0.5085865257595773
1.8867924528301887,0.5099075297225891
1.8906144496961512,0.5112285336856011
1.9099590723055935,0.512549537648613
1.935483870967742,0.5138705416116248
1.9667170953101363,0.5151915455746368
2.0,0.5165125495376486
2.010438816934081,0.5178335535006605
2.0155038759689923,0.5191545574636725
2.0202020202020203,0.5204755614266843
2.0408163265306123,0.5217965653896962
2.0486555697823303,0.523117569352708
2.0618556701030926,0.52443857331572
2.0689655172413794,0.5257595772787318
2.083333333333333,0.5270805812417437
2.083333333333333,0.5284015852047557
2.083333333333333,0.5297225891677675
2.091254752851711,0.5310435931307794
2.1052631578947367,0.5323645970937912
2.1065675340768277,0.5336856010568032
2.112676056338028,0.5350066050198151
2.127659574468085,0.5363276089828269
2.127659574468085,0.5376486129458389
2.127659574468085,0.5389696169088507
2.127659574468085,0.5402906208718626
2.127659574468085,0.5416116248348745
2.13903743315508,0.5429326287978864
2.1739130434782608,0.5442536327608983
2.1739130434782608,0.5455746367239102
2.1839080459770113,0.5468956406869221
2.19435736677116,0.5482166446499339
2.197802197802198,0.5495376486129459
2.2115384615384617,0.5508586525759578
2.219047619047619,0.5521796565389696
2.2222222222222223,0.5535006605019815
2.2222222222222223,0.5548216644649934
2.2346368715083798,0.5561426684280053
2.247191011235955,0.5574636723910171
2.2564102564102564,0.5587846763540291
2.258064516129032,0.560105680317041
2.270554493307839,0.5614266842800528
2.2764227642276422,0.5627476882430648
2.276785714285714,0.5640686922060766
2.278820375335121,0.5653896961690885
2.2796352583586628,0.5667107001321005
2.2813688212927756,0.5680317040951123
2.2869022869022873,0.5693527080581242
2.2900763358778624,0.570673712021136
2.2988505747126435,0.571994715984148
2.2988505747126435,0.5733157199471598
2.313008130081301,0.5746367239101717
2.3391812865497075,0.5759577278731837
2.34375,0.5772787318361955
2.3474178403755865,0.5785997357992074
2.3529411764705883,0.5799207397622193
2.359882005899705,0.5812417437252312
2.3622047244094486,0.5825627476882431
2.380952380952381,0.583883751651255
2.380952380952381,0.5852047556142669
2.380952380952381,0.5865257595772787
2.380952380952381,0.5878467635402906
2.384105960264901,0.5891677675033025
2.402745995423341,0.5904887714663144
2.4096385542168677,0.5918097754293263
2.4390243902439024,0.5931307793923382
2.471428571428571,0.5944517833553501
2.4922118380062304,0.5957727873183619
2.5,0.5970937912813739
2.5122121423586883,0.5984147952443858
2.52,0.5997357992073976
2.558271745309835,0.6010568031704095
2.564102564102564,0.6023778071334214
2.564102564102564,0.6036988110964333
2.5688073394495414,0.6050198150594451
2.599422350588758,0.6063408190224571
2.631578947368421,0.607661822985469
2.631578947368421,0.6089828269484808
2.631578947368421,0.6103038309114928
2.671312427409988,0.6116248348745046
2.6818709745539016,0.6129458388375165
2.7210884353741496,0.6142668428005285
2.7211577660008155,0.6155878467635403
2.7303754266211606,0.6169088507265522
2.73224043715847,0.618229854689564
2.73972602739726,0.619550858652576
2.7426160337552745,0.6208718626155878
2.7551020408163267,0.6221928665785997
2.7777777777777777,0.6235138705416117
2.7777777777777777,0.6248348745046235
2.7979274611398965,0.6261558784676354
2.8169014084507045,0.6274768824306473
2.8368794326241136,0.6287978863936592
2.843601895734597,0.6301188903566711
2.9118136439267883,0.631439894319683
2.9166666666666665,0.6327608982826949
2.9197080291970803,0.6340819022457067
2.922077922077922,0.6354029062087186
2.941176470588235,0.6367239101717305
2.941176470588235,0.6380449141347424
2.941176470588235,0.6393659180977543
2.949061662198391,0.6406869220607662
2.9702970297029703,0.6420079260237781
2.9702970297029703,0.6433289299867899
2.9702970297029703,0.6446499339498019
2.9850746268656714,0.6459709379128138
2.986666666666667,0.6472919418758256
3.018867924528302,0.6486129458388376
3.022941970310391,0.6499339498018494
3.0344827586206895,0.6512549537648613
3.050397877984085,0.6525759577278731
3.070175438596491,0.6538969616908851
3.076923076923077,0.655217965653897
3.1,0.6565389696169088
3.1026252983293556,0.6578599735799208
3.105,0.6591809775429326
3.1141868512110724,0.6605019815059445
3.1161473087818696,0.6618229854689565
3.125,0.6631439894319683
3.1556039173014145,0.6644649933949802
3.1578947368421053,0.665785997357992
3.159340659340659,0.667107001321004
3.167420814479638,0.6684280052840158
3.1914893617021276,0.6697490092470277
3.1930333817126266,0.6710700132100397
3.225806451612903,0.6723910171730515
3.225806451612903,0.6737120211360634
3.225806451612903,0.6750330250990753
3.225806451612903,0.6763540290620872
3.225806451612903,0.6776750330250991
3.225806451612903,0.678996036988111
3.2520325203252036,0.6803170409511229
3.289473684210526,0.6816380449141347
3.3333333333333335,0.6829590488771466
3.36,0.6842800528401586
3.3840947546531304,0.6856010568031704
3.4090909090909087,0.6869220607661823
3.4090909090909087,0.6882430647291942
3.418803418803419,0.6895640686922061
3.4653465346534658,0.6908850726552179
3.5046728971962615,0.6922060766182299
3.536977491961415,0.6935270805812418
3.545663852647736,0.6948480845442536
3.5631293570875293,0.6961690885072656
3.571428571428571,0.6974900924702774
3.571428571428571,0.6988110964332893
3.597122302158273,0.7001321003963012
3.614457831325301,0.7014531043593131
3.6231884057971016,0.702774108322325
3.6263157894736846,0.7040951122853368
3.6363636363636362,0.7054161162483488
3.64,0.7067371202113606
3.684210526315789,0.7080581241743725
3.7037037037037033,0.7093791281373845
3.7037037037037033,0.7107001321003963
3.7037037037037033,0.7120211360634082
3.7037037037037033,0.71334214002642
3.7037037037037033,0.714663143989432
3.7037037037037033,0.7159841479524439
3.722222222222222,0.7173051519154557
3.7261146496815285,0.7186261558784677
3.75,0.7199471598414795
3.7583892617449663,0.7212681638044914
3.761061946902655,0.7225891677675033
3.7777777777777777,0.7239101717305152
3.79746835443038,0.7252311756935271
3.8461538461538463,0.726552179656539
3.8461538461538463,0.7278731836195509
3.8461538461538463,0.7291941875825627
3.867955985328443,0.7305151915455746
3.8756715272448194,0.7318361955085866
3.890476190476191,0.7331571994715984
3.895652173913043,0.7344782034346103
3.9215686274509802,0.7357992073976222
3.953147877013177,0.7371202113606341
3.9603960396039604,0.7384412153236459
4.0,0.7397622192866579
4.0476190476190474,0.7410832232496698
4.0650406504065035,0.7424042272126816
4.081632653061225,0.7437252311756936
4.081632653061225,0.7450462351387054
4.081632653061225,0.7463672391017173
4.081632653061225,0.7476882430647293
4.122222222222223,0.7490092470277411
4.166666666666666,0.750330250990753
4.166666666666666,0.7516512549537648
4.166666666666666,0.7529722589167768
4.181184668989547,0.7542932628797886
4.225352112676056,0.7556142668428005
4.25531914893617,0.7569352708058125
4.28979980934223,0.7582562747688243
4.3029259896729775,0.7595772787318362
4.3478260869565215,0.760898282694848
4.3478260869565215,0.76221928665786
4.3478260869565215,0.7635402906208719
4.370179948586118,0.7648612945838837
4.372842347525892,0.7661822985468957
4.378109452736319,0.7675033025099075
4.385964912280701,0.7688243064729194
4.394299287410926,0.7701453104359313
4.424778761061947,0.7714663143989432
4.4424297370806896,0.7727873183619551
4.459308807134894,0.774108322324967
4.475421863536317,0.7754293262879789
4.497540407589599,0.7767503302509907
4.528301886792453,0.7780713342140027
4.545454545454546,0.7793923381770146
4.545454545454546,0.7807133421400264
4.545454545454546,0.7820343461030383
4.545454545454546,0.7833553500660502
4.587155963302752,0.7846763540290621
4.599406528189911,0.7859973579920739
4.621072088724584,0.7873183619550859
4.646017699115045,0.7886393659180978
4.651162790697675,0.7899603698811096
4.6875,0.7912813738441216
4.70383275261324,0.7926023778071334
4.740904079382579,0.7939233817701453
4.744525547445255,0.7952443857331573
4.75177304964539,0.7965653896961691
4.761904761904762,0.797886393659181
4.761904761904762,0.7992073976221928
4.7968673519334315,0.8005284015852048
4.8,0.8018494055482166
4.809619238476954,0.8031704095112285
4.838709677419355,0.8044914134742405
4.838709677419355,0.8058124174372523
4.848484848484849,0.8071334214002642
4.878048780487805,0.808454425363276
4.878048780487805,0.809775429326288
4.878048780487805,0.8110964332892999
4.958823529411765,0.8124174372523117
5.0,0.8137384412153237
5.0,0.8150594451783355
5.022156573116692,0.8163804491413474
5.084745762711865,0.8177014531043593
5.090450147244425,0.8190224570673712
5.263157894736842,0.8203434610303831
5.263157894736842,0.821664464993395
5.274725274725275,0.8229854689564069
5.3097345132743365,0.8243064729194187
5.401387512388504,0.8256274768824307
5.447470817120623,0.8269484808454426
5.4520358868184955,0.8282694848084544
5.458515283842795,0.8295904887714664
5.5045871559633035,0.8309114927344782
5.532617671345995,0.8322324966974901
5.555555555555555,0.8335535006605019
5.555555555555555,0.8348745046235139
5.555555555555555,0.8361955085865258
5.555555555555555,0.8375165125495376
5.555555555555555,0.8388375165125496
5.693430656934306,0.8401585204755614
5.714285714285714,0.8414795244385733
5.767869780608635,0.8428005284015853
5.769230769230769,0.8441215323645971
5.769230769230769,0.845442536327609
5.787917194761301,0.8467635402906208
5.88235294117647,0.8480845442536328
5.909090909090909,0.8494055482166447
5.909090909090909,0.8507265521796565
5.9459459459459465,0.8520475561426685
5.960264900662252,0.8533685601056803
6.0,0.8546895640686922
6.0,0.8560105680317041
6.0606060606060606,0.857331571994716
6.163859111791731,0.8586525759577279
6.176470588235294,0.8599735799207398
6.25,0.8612945838837517
6.25,0.8626155878467635
6.25,0.8639365918097754
6.25,0.8652575957727874
6.25,0.8665785997357992
6.25,0.8678996036988111
6.25,0.869220607661823
6.339468302658487,0.8705416116248349
6.382978723404255,0.8718626155878467
6.451612903225806,0.8731836195508587
6.451612903225806,0.8745046235138706
6.474820143884892,0.8758256274768824
6.493506493506493,0.8771466314398944
6.514657980456026,0.8784676354029062
6.521739130434782,0.8797886393659181
6.5664556962025316,0.88110964332893
6.614785992217899,0.8824306472919419
6.621621621621622,0.8837516512549538
6.666666666666667,0.8850726552179656
6.666666666666667,0.8863936591809776
6.666666666666667,0.8877146631439894
6.739130434782608,0.8890356671070013
6.756756756756757,0.8903566710700133
6.896551724137931,0.8916776750330251
6.896551724137931,0.892998678996037
6.896551724137931,0.8943196829590488
6.905710491367861,0.8956406869220608
6.927710843373494,0.8969616908850727
7.142857142857142,0.8982826948480845
7.142857142857142,0.8996036988110965
7.162534435261708,0.9009247027741083
7.334344967121901,0.9022457067371202
7.462686567164178,0.9035667107001321
7.547169811320755,0.904887714663144
7.59493670886076,0.9062087186261559
7.614213197969544,0.9075297225891678
7.658730158730159,0.9088507265521797
7.664233576642336,0.9101717305151915
7.6923076923076925,0.9114927344782034
7.6923076923076925,0.9128137384412154
7.874015748031496,0.9141347424042272
7.87746170678337,0.9154557463672391
8.0,0.916776750330251
8.064516129032258,0.9180977542932629
8.148148148148149,0.9194187582562747
8.19672131147541,0.9207397622192867
8.353221957040573,0.9220607661822986
8.482142857142858,0.9233817701453104
8.73362445414847,0.9247027741083224
8.75,0.9260237780713342
8.98876404494382,0.9273447820343461
9.090909090909092,0.928665785997358
9.090909090909092,0.9299867899603699
9.090909090909092,0.9313077939233818
9.230769230769232,0.9326287978863936
9.263959390862944,0.9339498018494056
9.285714285714286,0.9352708058124174
9.322033898305085,0.9365918097754293
9.433962264150944,0.9379128137384413
9.56175298804781,0.9392338177014531
10.0,0.940554821664465
10.344827586206897,0.9418758256274768
10.434782608695652,0.9431968295904888
10.434782608695652,0.9445178335535007
10.526315789473683,0.9458388375165125
10.526315789473683,0.9471598414795245
10.526315789473683,0.9484808454425363
10.5716523101018,0.9498018494055482
10.714285714285714,0.9511228533685601
10.714285714285714,0.952443857331572
11.11111111111111,0.9537648612945839
11.11111111111111,0.9550858652575958
11.11111111111111,0.9564068692206077
11.11111111111111,0.9577278731836195
11.11111111111111,0.9590488771466315
11.428571428571429,0.9603698811096434
12.195121951219512,0.9616908850726552
12.244897959183673,0.9630118890356671
12.5,0.964332892998679
12.5,0.9656538969616909
12.5,0.9669749009247027
12.5,0.9682959048877147
12.5,0.9696169088507266
12.76595744680851,0.9709379128137384
13.157894736842104,0.9722589167767504
13.333333333333334,0.9735799207397622
13.333333333333334,0.9749009247027741
14.285714285714285,0.976221928665786
14.285714285714285,0.9775429326287979
14.285714285714285,0.9788639365918098
14.285714285714285,0.9801849405548216
14.619883040935672,0.9815059445178336
14.814814814814813,0.9828269484808454
16.666666666666664,0.9841479524438573
16.666666666666664,0.9854689564068693
16.666666666666664,0.9867899603698811
16.923076923076923,0.988110964332893
18.75,0.9894319682959049
20.0,0.9907529722589168
20.833333333333336,0.9920739762219287
25.0,0.9933949801849405
25.0,0.9947159841479525
25.0,0.9960369881109643
25.0,0.9973579920739762
25.0,0.9986789960369881
37.5,1.0


==> data/bb_sub_per_channel_dist_data.txt <==
0.0,0.0
0.0,0.002105263157894737
0.0,0.004210526315789474
0.0,0.00631578947368421
0.0,0.008421052631578947
0.0,0.010526315789473684
0.0,0.01263157894736842
0.0,0.014736842105263158
0.0,0.016842105263157894
0.0,0.01894736842105263
0.0,0.021052631578947368
0.0,0.023157894736842106
0.0,0.02526315789473684
0.0,0.027368421052631577
0.0,0.029473684210526315
0.0,0.031578947368421054
0.0,0.03368421052631579
0.0,0.035789473684210524
0.0,0.03789473684210526
0.0,0.04
0.0,0.042105263157894736
0.0,0.04421052631578947
0.0,0.04631578947368421
0.0,0.04842105263157895
0.0,0.05052631578947368
0.0,0.05263157894736842
0.0,0.05473684210526315
0.0,0.056842105263157895
0.0,0.05894736842105263
0.0,0.061052631578947365
0.0,0.06315789473684211
0.0,0.06526315789473684
0.0,0.06736842105263158
0.0,0.06947368421052631
0.0,0.07157894736842105
0.0,0.07368421052631578
0.0,0.07578947368421052
0.0,0.07789473684210527
0.0,0.08
0.0,0.08210526315789474
0.0,0.08421052631578947
0.0,0.0863157894736842
0.0,0.08842105263157894
0.0,0.09052631578947368
0.0,0.09263157894736843
0.0,0.09473684210526316
0.0,0.0968421052631579
0.0,0.09894736842105263
0.0,0.10105263157894737
0.0,0.1031578947368421
0.0,0.10526315789473684
0.0,0.10736842105263157
0.0,0.1094736842105263
0.0,0.11157894736842106
0.0,0.11368421052631579
0.0,0.11578947368421053
0.0,0.11789473684210526
0.0,0.12
0.0,0.12210526315789473
0.0,0.12421052631578947
0.0,0.12631578947368421
0.0,0.12842105263157894
0.0,0.13052631578947368
0.0,0.1326315789473684
0.0,0.13473684210526315
0.0,0.1368421052631579
0.0,0.13894736842105262
0.0,0.14105263157894737
0.0,0.1431578947368421
0.0,0.14526315789473684
0.0,0.14736842105263157
0.0,0.14947368421052631
0.0,0.15157894736842104
0.0,0.15368421052631578
0.0,0.15578947368421053
0.0,0.15789473684210525
0.0,0.16
0.0,0.16210526315789472
0.0,0.16421052631578947
0.0,0.1663157894736842
1.0,0.16842105263157894
1.0,0.1705263157894737
1.0,0.1726315789473684
1.0,0.17473684210526316
1.0,0.17684210526315788
1.0,0.17894736842105263
1.0,0.18105263157894735
1.0,0.1831578947368421
1.0,0.18526315789473685
1.0,0.18736842105263157
1.0,0.18947368421052632
1.0,0.19157894736842104
1.0,0.1936842105263158
1.0,0.1957894736842105
1.0,0.19789473684210526
1.0,0.19999999999999998
1.0,0.20210526315789473
1.0,0.20421052631578948
1.0,0.2063157894736842
1.0,0.20842105263157895
1.0,0.21052631578947367
1.0,0.21263157894736842
1.0,0.21473684210526314
1.0,0.2168421052631579
1.0,0.2189473684210526
1.0,0.22105263157894736
1.0,0.2231578947368421
1.0,0.22526315789473683
1.0,0.22736842105263158
1.0,0.2294736842105263
1.0,0.23157894736842105
1.0,0.23368421052631577
1.0,0.23578947368421052
1.0,0.23789473684210527
1.0,0.24
1.0,0.24210526315789474
1.0,0.24421052631578946
2.0,0.2463157894736842
2.0,0.24842105263157893
2.0,0.25052631578947365
2.0,0.25263157894736843
2.0,0.25473684210526315
2.0,0.25684210526315787
2.0,0.25894736842105265
2.0,0.26105263157894737
2.0,0.2631578947368421
2.0,0.2652631578947368
2.0,0.2673684210526316
2.0,0.2694736842105263
2.0,0.27157894736842103
2.0,0.2736842105263158
2.0,0.27578947368421053
2.0,0.27789473684210525
2.0,0.27999999999999997
2.0,0.28210526315789475
2.0,0.28421052631578947
2.0,0.2863157894736842
2.0,0.28842105263157897
2.0,0.2905263157894737
2.0,0.2926315789473684
2.0,0.29473684210526313
2.0,0.2968421052631579
2.0,0.29894736842105263
2.0,0.30105263157894735
2.0,0.30315789473684207
2.0,0.30526315789473685
2.0,0.30736842105263157
2.0,0.3094736842105263
2.0,0.31157894736842107
2.0,0.3136842105263158
2.0,0.3157894736842105
2.0,0.31789473684210523
2.0,0.32
2.0,0.32210526315789473
2.0,0.32421052631578945
3.0,0.3263157894736842
3.0,0.32842105263157895
3.0,0.33052631578947367
3.0,0.3326315789473684
3.0,0.33473684210526317
3.0,0.3368421052631579
3.0,0.3389473684210526
3.0,0.3410526315789474
3.0,0.3431578947368421
3.0,0.3452631578947368
3.0,0.34736842105263155
3.0,0.3494736842105263
3.0,0.35157894736842105
3.0,0.35368421052631577
3.0,0.35578947368421054
3.0,0.35789473684210527
3.0,0.36
3.0,0.3621052631578947
3.0,0.3642105263157895
3.0,0.3663157894736842
3.0,0.3684210526315789
3.0,0.3705263157894737
3.0,0.3726315789473684
3.0,0.37473684210526315
3.0,0.37684210526315787
3.0,0.37894736842105264
3.0,0.38105263157894737
3.0,0.3831578947368421
3.0,0.3852631578947368
3.0,0.3873684210526316
3.0,0.3894736842105263
4.0,0.391578947368421
4.0,0.3936842105263158
4.0,0.3957894736842105
4.0,0.39789473684210525
4.0,0.39999999999999997
4.0,0.40210526315789474
4.0,0.40421052631578946
4.0,0.4063157894736842
4.0,0.40842105263157896
4.0,0.4105263157894737
4.0,0.4126315789473684
4.0,0.4147368421052631
4.0,0.4168421052631579
4.0,0.4189473684210526
4.0,0.42105263157894735
4.0,0.4231578947368421
4.0,0.42526315789473684
4.0,0.42736842105263156
4.0,0.4294736842105263
4.0,0.43157894736842106
4.0,0.4336842105263158
4.0,0.4357894736842105
4.0,0.4378947368421052
4.0,0.44
4.0,0.4421052631578947
4.0,0.44421052631578944
4.0,0.4463157894736842
5.0,0.44842105263157894
5.0,0.45052631578947366
5.0,0.4526315789473684
5.0,0.45473684210526316
5.0,0.4568421052631579
5.0,0.4589473684210526
5.0,0.4610526315789474
5.0,0.4631578947368421
5.0,0.4652631578947368
5.0,0.46736842105263154
5.0,0.4694736842105263
5.0,0.47157894736842104
5.0,0.47368421052631576
5.0,0.47578947368421054
6.0,0.47789473684210526
6.0,0.48
6.0,0.4821052631578947
6.0,0.4842105263157895
6.0,0.4863157894736842
6.0,0.4884210526315789
6.0,0.4905263157894737
6.0,0.4926315789473684
6.0,0.49473684210526314
6.0,0.49684210526315786
6.0,0.49894736842105264
6.0,0.5010526315789473
6.0,0.5031578947368421
6.0,0.5052631578947369
7.0,0.5073684210526316
7.0,0.5094736842105263
7.0,0.511578947368421
7.0,0.5136842105263157
7.0,0.5157894736842105
7.0,0.5178947368421053
7.0,0.52
7.0,0.5221052631578947
7.0,0.5242105263157895
8.0,0.5263157894736842
8.0,0.5284210526315789
8.0,0.5305263157894736
8.0,0.5326315789473685
8.0,0.5347368421052632
8.0,0.5368421052631579
9.0,0.5389473684210526
9.0,0.5410526315789473
9.0,0.5431578947368421
9.0,0.5452631578947368
9.0,0.5473684210526316
9.0,0.5494736842105263
9.0,0.5515789473684211
9.0,0.5536842105263158
9.0,0.5557894736842105
10.0,0.5578947368421052
10.0,0.5599999999999999
10.0,0.5621052631578948
10.0,0.5642105263157895
10.0,0.5663157894736842
10.0,0.5684210526315789
11.0,0.5705263157894737
11.0,0.5726315789473684
11.0,0.5747368421052631
11.0,0.5768421052631579
11.0,0.5789473684210527
11.0,0.5810526315789474
11.0,0.5831578947368421
11.0,0.5852631578947368
12.0,0.5873684210526315
12.0,0.5894736842105263
12.0,0.5915789473684211
12.0,0.5936842105263158
12.0,0.5957894736842105
13.0,0.5978947368421053
13.0,0.6
13.0,0.6021052631578947
13.0,0.6042105263157894
14.0,0.6063157894736841
14.0,0.608421052631579
14.0,0.6105263157894737
14.0,0.6126315789473684
15.0,0.6147368421052631
15.0,0.6168421052631579
16.0,0.6189473684210526
16.0,0.6210526315789473
16.0,0.6231578947368421
16.0,0.6252631578947369
17.0,0.6273684210526316
17.0,0.6294736842105263
17.0,0.631578947368421
18.0,0.6336842105263157
18.0,0.6357894736842105
18.0,0.6378947368421053
18.0,0.64
18.0,0.6421052631578947
18.0,0.6442105263157895
18.0,0.6463157894736842
19.0,0.6484210526315789
20.0,0.6505263157894736
20.0,0.6526315789473685
20.0,0.6547368421052632
20.0,0.6568421052631579
21.0,0.6589473684210526
21.0,0.6610526315789473
22.0,0.6631578947368421
22.0,0.6652631578947368
22.0,0.6673684210526316
22.0,0.6694736842105263
22.0,0.671578947368421
24.0,0.6736842105263158
24.0,0.6757894736842105
24.0,0.6778947368421052
25.0,0.6799999999999999
25.0,0.6821052631578948
26.0,0.6842105263157895
27.0,0.6863157894736842
27.0,0.6884210526315789
27.0,0.6905263157894737
27.0,0.6926315789473684
27.0,0.6947368421052631
28.0,0.6968421052631579
29.0,0.6989473684210527
30.0,0.7010526315789474
30.0,0.7031578947368421
30.0,0.7052631578947368
31.0,0.7073684210526315
31.0,0.7094736842105263
31.0,0.7115789473684211
31.0,0.7136842105263158
32.0,0.7157894736842105
33.0,0.7178947368421053
33.0,0.72
34.0,0.7221052631578947
34.0,0.7242105263157894
35.0,0.7263157894736842
36.0,0.728421052631579
36.0,0.7305263157894737
37.0,0.7326315789473684
37.0,0.7347368421052631
37.0,0.7368421052631579
39.0,0.7389473684210526
39.0,0.7410526315789474
40.0,0.7431578947368421
40.0,0.7452631578947368
41.0,0.7473684210526316
44.0,0.7494736842105263
46.0,0.751578947368421
46.0,0.7536842105263157
46.0,0.7557894736842105
48.0,0.7578947368421053
51.0,0.76
52.0,0.7621052631578947
53.0,0.7642105263157895
53.0,0.7663157894736842
55.0,0.7684210526315789
55.0,0.7705263157894736
56.0,0.7726315789473684
56.0,0.7747368421052632
59.0,0.7768421052631579
59.0,0.7789473684210526
60.0,0.7810526315789473
60.0,0.783157894736842
62.0,0.7852631578947368
64.0,0.7873684210526316
64.0,0.7894736842105263
66.0,0.791578947368421
69.0,0.7936842105263158
73.0,0.7957894736842105
76.0,0.7978947368421052
76.0,0.7999999999999999
78.0,0.8021052631578948
81.0,0.8042105263157895
85.0,0.8063157894736842
86.0,0.8084210526315789
87.0,0.8105263157894737
88.0,0.8126315789473684
88.0,0.8147368421052631
94.0,0.8168421052631579
94.0,0.8189473684210526
95.0,0.8210526315789474
98.0,0.8231578947368421
100.0,0.8252631578947368
103.0,0.8273684210526315
104.0,0.8294736842105263
106.0,0.8315789473684211
107.0,0.8336842105263158
108.0,0.8357894736842105
112.0,0.8378947368421052
120.0,0.84
127.0,0.8421052631578947
129.0,0.8442105263157894
132.0,0.8463157894736842
145.0,0.848421052631579
148.0,0.8505263157894737
158.0,0.8526315789473684
160.0,0.8547368421052631
162.0,0.8568421052631578
166.0,0.8589473684210526
167.0,0.8610526315789474
181.0,0.8631578947368421
191.0,0.8652631578947368
193.0,0.8673684210526316
198.0,0.8694736842105263
199.0,0.871578947368421
219.0,0.8736842105263157
245.0,0.8757894736842105
265.0,0.8778947368421053
268.0,0.88
272.0,0.8821052631578947
273.0,0.8842105263157894
274.0,0.8863157894736842
282.0,0.8884210526315789
284.0,0.8905263157894736
291.0,0.8926315789473684
296.0,0.8947368421052632
303.0,0.8968421052631579
305.0,0.8989473684210526
308.0,0.9010526315789473
345.0,0.903157894736842
347.0,0.9052631578947368
349.0,0.9073684210526316
391.0,0.9094736842105263
408.0,0.911578947368421
409.0,0.9136842105263158
456.0,0.9157894736842105
458.0,0.9178947368421052
525.0,0.9199999999999999
552.0,0.9221052631578948
560.0,0.9242105263157895
604.0,0.9263157894736842
631.0,0.9284210526315789
638.0,0.9305263157894736
648.0,0.9326315789473684
683.0,0.9347368421052631
683.0,0.9368421052631579
741.0,0.9389473684210526
1078.0,0.9410526315789474
1126.0,0.9431578947368421
1176.0,0.9452631578947368
1180.0,0.9473684210526315
1243.0,0.9494736842105262
1247.0,0.9515789473684211
1359.0,0.9536842105263158
1361.0,0.9557894736842105
1662.0,0.9578947368421052
1876.0,0.96
1916.0,0.9621052631578947
1964.0,0.9642105263157894
2161.0,0.9663157894736842
2385.0,0.968421052631579
2623.0,0.9705263157894737
2642.0,0.9726315789473684
3667.0,0.9747368421052631
3740.0,0.9768421052631578
4107.0,0.9789473684210526
5186.0,0.9810526315789474
8404.0,0.9831578947368421
9614.0,0.9852631578947368
24000.0,0.9873684210526316
25000.0,0.9894736842105263
28000.0,0.991578947368421
35000.0,0.9936842105263157
52000.0,0.9957894736842106
132000.0,0.9978947368421053
202000.0,1.0


==> data/bb_video_contribute.txt <==
1,0.0
2,0.0020964360587002098
3,0.0041928721174004195
4,0.006289308176100629
5,0.008385744234800839
6,0.010482180293501049
7,0.012578616352201259
8,0.014675052410901468
9,0.016771488469601678
10,0.01886792452830189
11,0.020964360587002098
12,0.023060796645702306
13,0.025157232704402517
14,0.02725366876310273
15,0.029350104821802937
16,0.031446540880503145
17,0.033542976939203356
18,0.03563941299790357
19,0.03773584905660378
20,0.039832285115303984
21,0.041928721174004195
22,0.04402515723270441
23,0.04612159329140461
24,0.04821802935010482
25,0.050314465408805034
26,0.052410901467505246
27,0.05450733752620546
28,0.05660377358490566
29,0.05870020964360587
30,0.060796645702306085
31,0.06289308176100629
32,0.06498951781970651
33,0.06708595387840671
34,0.06918238993710692
35,0.07127882599580714
36,0.07337526205450734
37,0.07547169811320756
38,0.07756813417190776
39,0.07966457023060797
40,0.08176100628930819
41,0.08385744234800839
42,0.0859538784067086
43,0.08805031446540881
44,0.09014675052410902
45,0.09224318658280922
46,0.09433962264150944
47,0.09643605870020965
48,0.09853249475890986
49,0.10062893081761007
50,0.10272536687631027
51,0.10482180293501049
52,0.1069182389937107
53,0.10901467505241091
54,0.11111111111111112
55,0.11320754716981132
56,0.11530398322851154
57,0.11740041928721175
58,0.11949685534591195
59,0.12159329140461217
60,0.12368972746331237
61,0.12578616352201258
62,0.1278825995807128
63,0.12997903563941302
64,0.1320754716981132
65,0.13417190775681342
66,0.13626834381551364
67,0.13836477987421383
68,0.14046121593291405
69,0.14255765199161427
70,0.14465408805031446
71,0.14675052410901468
72,0.1488469601677149
73,0.15094339622641512
74,0.1530398322851153
75,0.15513626834381553
76,0.15723270440251574
77,0.15932914046121593
78,0.16142557651991615
79,0.16352201257861637
80,0.16561844863731656
81,0.16771488469601678
82,0.169811320754717
83,0.1719077568134172
84,0.1740041928721174
85,0.17610062893081763
86,0.17819706498951782
87,0.18029350104821804
88,0.18238993710691825
89,0.18448637316561844
90,0.18658280922431866
91,0.18867924528301888
92,0.1907756813417191
93,0.1928721174004193
94,0.1949685534591195
95,0.19706498951781973
96,0.19916142557651992
97,0.20125786163522014
98,0.20335429769392036
99,0.20545073375262055
100,0.20754716981132076
101,0.20964360587002098
102,0.21174004192872117
103,0.2138364779874214
104,0.2159329140461216
105,0.21802935010482183
106,0.22012578616352202
107,0.22222222222222224
108,0.22431865828092246
109,0.22641509433962265
110,0.22851153039832287
111,0.23060796645702308
112,0.23270440251572327
113,0.2348008385744235
114,0.2368972746331237
115,0.2389937106918239
116,0.24109014675052412
117,0.24318658280922434
118,0.24528301886792453
119,0.24737945492662475
120,0.24947589098532497
121,0.25157232704402516
122,0.2536687631027254
123,0.2557651991614256
124,0.2578616352201258
125,0.25995807127882603
126,0.2620545073375262
127,0.2641509433962264
128,0.26624737945492666
129,0.26834381551362685
130,0.27044025157232704
131,0.2725366876310273
132,0.2746331236897275
133,0.27672955974842767
134,0.2788259958071279
135,0.2809224318658281
136,0.2830188679245283
137,0.28511530398322854
138,0.28721174004192873
139,0.2893081761006289
140,0.29140461215932917
141,0.29350104821802936
142,0.29559748427672955
143,0.2976939203354298
144,0.29979035639413
145,0.30188679245283023
146,0.3039832285115304
147,0.3060796645702306
148,0.30817610062893086
149,0.31027253668763105
150,0.31236897274633124
151,0.3144654088050315
152,0.3165618448637317
153,0.31865828092243187
154,0.3207547169811321
155,0.3228511530398323
156,0.3249475890985325
157,0.32704402515723274
158,0.32914046121593293
159,0.3312368972746331
160,0.33333333333333337
161,0.33542976939203356
162,0.33752620545073375
163,0.339622641509434
164,0.3417190775681342
165,0.3438155136268344
166,0.3459119496855346
167,0.3480083857442348
168,0.350104821802935
169,0.35220125786163525
170,0.35429769392033544
171,0.35639412997903563
172,0.3584905660377359
173,0.36058700209643607
174,0.36268343815513626
175,0.3647798742138365
176,0.3668763102725367
177,0.3689727463312369
178,0.37106918238993714
179,0.3731656184486373
180,0.3752620545073376
181,0.37735849056603776
182,0.37945492662473795
183,0.3815513626834382
184,0.3836477987421384
185,0.3857442348008386
186,0.3878406708595388
187,0.389937106918239
188,0.3920335429769392
189,0.39412997903563946
190,0.39622641509433965
191,0.39832285115303984
192,0.4004192872117401
193,0.4025157232704403
194,0.40461215932914046
195,0.4067085953878407
196,0.4088050314465409
197,0.4109014675052411
198,0.41299790356394134
199,0.41509433962264153
200,0.4171907756813417
201,0.41928721174004197
202,0.42138364779874216
203,0.42348008385744235
204,0.4255765199161426
205,0.4276729559748428
206,0.429769392033543
207,0.4318658280922432
208,0.4339622641509434
209,0.43605870020964366
210,0.43815513626834385
211,0.44025157232704404
212,0.4423480083857443
213,0.4444444444444445
214,0.44654088050314467
215,0.4486373165618449
216,0.4507337526205451
217,0.4528301886792453
218,0.45492662473794554
219,0.45702306079664573
220,0.4591194968553459
221,0.46121593291404617
222,0.46331236897274636
223,0.46540880503144655
224,0.4675052410901468
225,0.469601677148847
226,0.4716981132075472
227,0.4737945492662474
228,0.4758909853249476
229,0.4779874213836478
230,0.48008385744234805
231,0.48218029350104824
232,0.48427672955974843
233,0.4863731656184487
234,0.48846960167714887
235,0.49056603773584906
236,0.4926624737945493
237,0.4947589098532495
238,0.4968553459119497
239,0.49895178197064993
240,0.5010482180293502
241,0.5031446540880503
242,0.5052410901467506
243,0.5073375262054508
244,0.5094339622641509
245,0.5115303983228512
246,0.5136268343815514
247,0.5157232704402516
248,0.5178197064989518
249,0.5199161425576521
250,0.5220125786163522
251,0.5241090146750524
252,0.5262054507337527
253,0.5283018867924528
254,0.5303983228511531
255,0.5324947589098533
256,0.5345911949685535
257,0.5366876310272537
258,0.5387840670859539
259,0.5408805031446541
260,0.5429769392033543
261,0.5450733752620546
262,0.5471698113207547
263,0.549266247379455
264,0.5513626834381552
265,0.5534591194968553
266,0.5555555555555556
267,0.5576519916142558
268,0.559748427672956
269,0.5618448637316562
270,0.5639412997903565
271,0.5660377358490566
272,0.5681341719077568
273,0.5702306079664571
274,0.5723270440251572
275,0.5744234800838575
276,0.5765199161425577
277,0.5786163522012578
278,0.5807127882599581
279,0.5828092243186583
280,0.5849056603773585
281,0.5870020964360587
282,0.589098532494759
283,0.5911949685534591
284,0.5932914046121593
285,0.5953878406708596
286,0.5974842767295597
287,0.59958071278826
288,0.6016771488469602
289,0.6037735849056605
290,0.6058700209643606
291,0.6079664570230608
292,0.6100628930817611
293,0.6121593291404612
294,0.6142557651991615
295,0.6163522012578617
296,0.6184486373165619
297,0.6205450733752621
298,0.6226415094339623
299,0.6247379454926625
300,0.6268343815513627
301,0.628930817610063
302,0.6310272536687631
303,0.6331236897274634
304,0.6352201257861636
305,0.6373165618448637
306,0.639412997903564
307,0.6415094339622642
308,0.6436058700209644
309,0.6457023060796646
310,0.6477987421383649
311,0.649895178197065
312,0.6519916142557652
313,0.6540880503144655
314,0.6561844863731656
315,0.6582809224318659
316,0.6603773584905661
317,0.6624737945492662
318,0.6645702306079665
319,0.6666666666666667
320,0.6687631027253669
321,0.6708595387840671
322,0.6729559748427674
323,0.6750524109014675
324,0.6771488469601677
325,0.679245283018868
326,0.6813417190775681
327,0.6834381551362684
328,0.6855345911949686
329,0.6876310272536688
330,0.689727463312369
331,0.6918238993710693
332,0.6939203354297694
333,0.6960167714884696
334,0.6981132075471699
335,0.70020964360587
336,0.7023060796645703
337,0.7044025157232705
338,0.7064989517819706
339,0.7085953878406709
340,0.7106918238993711
341,0.7127882599580713
342,0.7148846960167715
343,0.7169811320754718
344,0.7190775681341719
345,0.7211740041928721
346,0.7232704402515724
347,0.7253668763102725
348,0.7274633123689728
349,0.729559748427673
350,0.7316561844863732
351,0.7337526205450734
352,0.7358490566037736
353,0.7379454926624738
354,0.740041928721174
355,0.7421383647798743
356,0.7442348008385745
357,0.7463312368972747
358,0.7484276729559749
359,0.7505241090146751
360,0.7526205450733753
361,0.7547169811320755
362,0.7568134171907758
363,0.7589098532494759
364,0.7610062893081762
365,0.7631027253668764
366,0.7651991614255765
367,0.7672955974842768
368,0.769392033542977
369,0.7714884696016772
370,0.7735849056603774
371,0.7756813417190777
372,0.7777777777777778
373,0.779874213836478
374,0.7819706498951783
375,0.7840670859538784
376,0.7861635220125787
377,0.7882599580712789
379,0.790356394129979
381,0.7924528301886793
383,0.7945492662473795
385,0.7966457023060797
387,0.7987421383647799
389,0.8008385744234802
391,0.8029350104821803
393,0.8050314465408805
395,0.8071278825995808
397,0.8092243186582809
399,0.8113207547169812
401,0.8134171907756814
403,0.8155136268343816
405,0.8176100628930818
407,0.819706498951782
409,0.8218029350104822
411,0.8238993710691824
413,0.8259958071278827
415,0.8280922431865828
417,0.8301886792452831
419,0.8322851153039833
421,0.8343815513626834
423,0.8364779874213837
425,0.8385744234800839
427,0.8406708595387841
429,0.8427672955974843
431,0.8448637316561846
433,0.8469601677148847
435,0.8490566037735849
437,0.8511530398322852
439,0.8532494758909853
441,0.8553459119496856
443,0.8574423480083858
445,0.859538784067086
447,0.8616352201257862
449,0.8637316561844864
451,0.8658280922431866
453,0.8679245283018868
455,0.8700209643605871
457,0.8721174004192873
459,0.8742138364779874
461,0.8763102725366877
463,0.8784067085953879
465,0.8805031446540881
467,0.8825995807127883
469,0.8846960167714886
471,0.8867924528301887
473,0.888888888888889
475,0.8909853249475892
477,0.8930817610062893
479,0.8951781970649896
481,0.8972746331236898
483,0.89937106918239
485,0.9014675052410902
487,0.9035639412997905
489,0.9056603773584906
491,0.9077568134171908
493,0.9098532494758911
495,0.9119496855345912
498,0.9140461215932915
501,0.9161425576519917
504,0.9182389937106918
507,0.9203354297693921
510,0.9224318658280923
513,0.9245283018867925
516,0.9266247379454927
519,0.928721174004193
522,0.9308176100628931
525,0.9329140461215933
528,0.9350104821802936
532,0.9371069182389937
536,0.939203354297694
540,0.9412997903563942
544,0.9433962264150944
548,0.9454926624737946
552,0.9475890985324948
556,0.949685534591195
560,0.9517819706498952
564,0.9538784067085955
568,0.9559748427672956
572,0.9580712788259959
577,0.9601677148846961
582,0.9622641509433962
587,0.9643605870020965
592,0.9664570230607967
597,0.9685534591194969
602,0.9706498951781971
608,0.9727463312368974
614,0.9748427672955975
620,0.9769392033542977
626,0.979035639412998
632,0.9811320754716981
639,0.9832285115303984
647,0.9853249475890986
658,0.9874213836477987
669,0.989517819706499
680,0.9916142557651992
692,0.9937106918238994
708,0.9958071278825996
726,0.9979035639412999
758,1.0


==> data/bb_video_contribute_per_channel.txt <==
1,0.0
1,0.0020964360587002098
1,0.0041928721174004195
1,0.006289308176100629
1,0.008385744234800839
1,0.010482180293501049
1,0.012578616352201259
1,0.014675052410901468
1,0.016771488469601678
1,0.01886792452830189
1,0.020964360587002098
1,0.023060796645702306
1,0.025157232704402517
1,0.02725366876310273
1,0.029350104821802937
1,0.031446540880503145
1,0.033542976939203356
1,0.03563941299790357
1,0.03773584905660378
1,0.039832285115303984
1,0.041928721174004195
1,0.04402515723270441
1,0.04612159329140461
1,0.04821802935010482
1,0.050314465408805034
1,0.052410901467505246
1,0.05450733752620546
1,0.05660377358490566
1,0.05870020964360587
1,0.060796645702306085
1,0.06289308176100629
1,0.06498951781970651
1,0.06708595387840671
1,0.06918238993710692
1,0.07127882599580714
1,0.07337526205450734
1,0.07547169811320756
1,0.07756813417190776
1,0.07966457023060797
1,0.08176100628930819
1,0.08385744234800839
1,0.0859538784067086
1,0.08805031446540881
1,0.09014675052410902
1,0.09224318658280922
1,0.09433962264150944
1,0.09643605870020965
1,0.09853249475890986
1,0.10062893081761007
1,0.10272536687631027
1,0.10482180293501049
1,0.1069182389937107
1,0.10901467505241091
1,0.11111111111111112
1,0.11320754716981132
1,0.11530398322851154
1,0.11740041928721175
1,0.11949685534591195
1,0.12159329140461217
1,0.12368972746331237
1,0.12578616352201258
1,0.1278825995807128
1,0.12997903563941302
1,0.1320754716981132
1,0.13417190775681342
1,0.13626834381551364
1,0.13836477987421383
1,0.14046121593291405
1,0.14255765199161427
1,0.14465408805031446
1,0.14675052410901468
1,0.1488469601677149
1,0.15094339622641512
1,0.1530398322851153
1,0.15513626834381553
1,0.15723270440251574
1,0.15932914046121593
1,0.16142557651991615
1,0.16352201257861637
1,0.16561844863731656
1,0.16771488469601678
1,0.169811320754717
1,0.1719077568134172
1,0.1740041928721174
1,0.17610062893081763
1,0.17819706498951782
1,0.18029350104821804
1,0.18238993710691825
1,0.18448637316561844
1,0.18658280922431866
1,0.18867924528301888
1,0.1907756813417191
1,0.1928721174004193
1,0.1949685534591195
1,0.19706498951781973
1,0.19916142557651992
1,0.20125786163522014
1,0.20335429769392036
1,0.20545073375262055
1,0.20754716981132076
1,0.20964360587002098
1,0.21174004192872117
1,0.2138364779874214
1,0.2159329140461216
1,0.21802935010482183
1,0.22012578616352202
1,0.22222222222222224
1,0.22431865828092246
1,0.22641509433962265
1,0.22851153039832287
1,0.23060796645702308
1,0.23270440251572327
1,0.2348008385744235
1,0.2368972746331237
1,0.2389937106918239
1,0.24109014675052412
1,0.24318658280922434
1,0.24528301886792453
1,0.24737945492662475
1,0.24947589098532497
1,0.25157232704402516
1,0.2536687631027254
1,0.2557651991614256
1,0.2578616352201258
1,0.25995807127882603
1,0.2620545073375262
1,0.2641509433962264
1,0.26624737945492666
1,0.26834381551362685
1,0.27044025157232704
1,0.2725366876310273
1,0.2746331236897275
1,0.27672955974842767
1,0.2788259958071279
1,0.2809224318658281
1,0.2830188679245283
1,0.28511530398322854
1,0.28721174004192873
1,0.2893081761006289
1,0.29140461215932917
1,0.29350104821802936
1,0.29559748427672955
1,0.2976939203354298
1,0.29979035639413
1,0.30188679245283023
1,0.3039832285115304
1,0.3060796645702306
1,0.30817610062893086
1,0.31027253668763105
1,0.31236897274633124
1,0.3144654088050315
1,0.3165618448637317
1,0.31865828092243187
1,0.3207547169811321
1,0.3228511530398323
1,0.3249475890985325
1,0.32704402515723274
1,0.32914046121593293
1,0.3312368972746331
1,0.33333333333333337
1,0.33542976939203356
1,0.33752620545073375
1,0.339622641509434
1,0.3417190775681342
1,0.3438155136268344
1,0.3459119496855346
1,0.3480083857442348
1,0.350104821802935
1,0.35220125786163525
1,0.35429769392033544
1,0.35639412997903563
1,0.3584905660377359
1,0.36058700209643607
1,0.36268343815513626
1,0.3647798742138365
1,0.3668763102725367
1,0.3689727463312369
1,0.37106918238993714
1,0.3731656184486373
1,0.3752620545073376
1,0.37735849056603776
1,0.37945492662473795
1,0.3815513626834382
1,0.3836477987421384
1,0.3857442348008386
1,0.3878406708595388
1,0.389937106918239
1,0.3920335429769392
1,0.39412997903563946
1,0.39622641509433965
1,0.39832285115303984
1,0.4004192872117401
1,0.4025157232704403
1,0.40461215932914046
1,0.4067085953878407
1,0.4088050314465409
1,0.4109014675052411
1,0.41299790356394134
1,0.41509433962264153
1,0.4171907756813417
1,0.41928721174004197
1,0.42138364779874216
1,0.42348008385744235
1,0.4255765199161426
1,0.4276729559748428
1,0.429769392033543
1,0.4318658280922432
1,0.4339622641509434
1,0.43605870020964366
1,0.43815513626834385
1,0.44025157232704404
1,0.4423480083857443
1,0.4444444444444445
1,0.44654088050314467
1,0.4486373165618449
1,0.4507337526205451
1,0.4528301886792453
1,0.45492662473794554
1,0.45702306079664573
1,0.4591194968553459
1,0.46121593291404617
1,0.46331236897274636
1,0.46540880503144655
1,0.4675052410901468
1,0.469601677148847
1,0.4716981132075472
1,0.4737945492662474
1,0.4758909853249476
1,0.4779874213836478
1,0.48008385744234805
1,0.48218029350104824
1,0.48427672955974843
1,0.4863731656184487
1,0.48846960167714887
1,0.49056603773584906
1,0.4926624737945493
1,0.4947589098532495
1,0.4968553459119497
1,0.49895178197064993
1,0.5010482180293502
1,0.5031446540880503
1,0.5052410901467506
1,0.5073375262054508
1,0.5094339622641509
1,0.5115303983228512
1,0.5136268343815514
1,0.5157232704402516
1,0.5178197064989518
1,0.5199161425576521
1,0.5220125786163522
1,0.5241090146750524
1,0.5262054507337527
1,0.5283018867924528
1,0.5303983228511531
1,0.5324947589098533
1,0.5345911949685535
1,0.5366876310272537
1,0.5387840670859539
1,0.5408805031446541
1,0.5429769392033543
1,0.5450733752620546
1,0.5471698113207547
1,0.549266247379455
1,0.5513626834381552
1,0.5534591194968553
1,0.5555555555555556
1,0.5576519916142558
1,0.559748427672956
1,0.5618448637316562
1,0.5639412997903565
1,0.5660377358490566
1,0.5681341719077568
1,0.5702306079664571
1,0.5723270440251572
1,0.5744234800838575
1,0.5765199161425577
1,0.5786163522012578
1,0.5807127882599581
1,0.5828092243186583
1,0.5849056603773585
1,0.5870020964360587
1,0.589098532494759
1,0.5911949685534591
1,0.5932914046121593
1,0.5953878406708596
1,0.5974842767295597
1,0.59958071278826
1,0.6016771488469602
1,0.6037735849056605
1,0.6058700209643606
1,0.6079664570230608
1,0.6100628930817611
1,0.6121593291404612
1,0.6142557651991615
1,0.6163522012578617
1,0.6184486373165619
1,0.6205450733752621
1,0.6226415094339623
1,0.6247379454926625
1,0.6268343815513627
1,0.628930817610063
1,0.6310272536687631
1,0.6331236897274634
1,0.6352201257861636
1,0.6373165618448637
1,0.639412997903564
1,0.6415094339622642
1,0.6436058700209644
1,0.6457023060796646
1,0.6477987421383649
1,0.649895178197065
1,0.6519916142557652
1,0.6540880503144655
1,0.6561844863731656
1,0.6582809224318659
1,0.6603773584905661
1,0.6624737945492662
1,0.6645702306079665
1,0.6666666666666667
1,0.6687631027253669
1,0.6708595387840671
1,0.6729559748427674
1,0.6750524109014675
1,0.6771488469601677
1,0.679245283018868
1,0.6813417190775681
1,0.6834381551362684
1,0.6855345911949686
1,0.6876310272536688
1,0.689727463312369
1,0.6918238993710693
1,0.6939203354297694
1,0.6960167714884696
1,0.6981132075471699
1,0.70020964360587
1,0.7023060796645703
1,0.7044025157232705
1,0.7064989517819706
1,0.7085953878406709
1,0.7106918238993711
1,0.7127882599580713
1,0.7148846960167715
1,0.7169811320754718
1,0.7190775681341719
1,0.7211740041928721
1,0.7232704402515724
1,0.7253668763102725
1,0.7274633123689728
1,0.729559748427673
1,0.7316561844863732
1,0.7337526205450734
1,0.7358490566037736
1,0.7379454926624738
1,0.740041928721174
1,0.7421383647798743
1,0.7442348008385745
1,0.7463312368972747
1,0.7484276729559749
1,0.7505241090146751
1,0.7526205450733753
1,0.7547169811320755
1,0.7568134171907758
1,0.7589098532494759
1,0.7610062893081762
1,0.7631027253668764
1,0.7651991614255765
1,0.7672955974842768
1,0.769392033542977
1,0.7714884696016772
1,0.7735849056603774
1,0.7756813417190777
1,0.7777777777777778
1,0.779874213836478
1,0.7819706498951783
1,0.7840670859538784
1,0.7861635220125787
1,0.7882599580712789
2,0.790356394129979
2,0.7924528301886793
2,0.7945492662473795
2,0.7966457023060797
2,0.7987421383647799
2,0.8008385744234802
2,0.8029350104821803
2,0.8050314465408805
2,0.8071278825995808
2,0.8092243186582809
2,0.8113207547169812
2,0.8134171907756814
2,0.8155136268343816
2,0.8176100628930818
2,0.819706498951782
2,0.8218029350104822
2,0.8238993710691824
2,0.8259958071278827
2,0.8280922431865828
2,0.8301886792452831
2,0.8322851153039833
2,0.8343815513626834
2,0.8364779874213837
2,0.8385744234800839
2,0.8406708595387841
2,0.8427672955974843
2,0.8448637316561846
2,0.8469601677148847
2,0.8490566037735849
2,0.8511530398322852
2,0.8532494758909853
2,0.8553459119496856
2,0.8574423480083858
2,0.859538784067086
2,0.8616352201257862
2,0.8637316561844864
2,0.8658280922431866
2,0.8679245283018868
2,0.8700209643605871
2,0.8721174004192873
2,0.8742138364779874
2,0.8763102725366877
2,0.8784067085953879
2,0.8805031446540881
2,0.8825995807127883
2,0.8846960167714886
2,0.8867924528301887
2,0.888888888888889
2,0.8909853249475892
2,0.8930817610062893
2,0.8951781970649896
2,0.8972746331236898
2,0.89937106918239
2,0.9014675052410902
2,0.9035639412997905
2,0.9056603773584906
2,0.9077568134171908
2,0.9098532494758911
2,0.9119496855345912
3,0.9140461215932915
3,0.9161425576519917
3,0.9182389937106918
3,0.9203354297693921
3,0.9224318658280923
3,0.9245283018867925
3,0.9266247379454927
3,0.928721174004193
3,0.9308176100628931
3,0.9329140461215933
3,0.9350104821802936
4,0.9371069182389937
4,0.939203354297694
4,0.9412997903563942
4,0.9433962264150944
4,0.9454926624737946
4,0.9475890985324948
4,0.949685534591195
4,0.9517819706498952
4,0.9538784067085955
4,0.9559748427672956
4,0.9580712788259959
5,0.9601677148846961
5,0.9622641509433962
5,0.9643605870020965
5,0.9664570230607967
5,0.9685534591194969
5,0.9706498951781971
6,0.9727463312368974
6,0.9748427672955975
6,0.9769392033542977
6,0.979035639412998
6,0.9811320754716981
7,0.9832285115303984
8,0.9853249475890986
11,0.9874213836477987
11,0.989517819706499
11,0.9916142557651992
12,0.9937106918238994
16,0.9958071278825996
18,0.9979035639412999
32,1.0


==> data/bb_view_dist_data.txt <==
1.0,0.0
1.0,0.001321003963011889
4.0,0.002642007926023778
4.0,0.003963011889035667
4.0,0.005284015852047556
6.0,0.0066050198150594455
6.0,0.007926023778071334
6.0,0.009247027741083224
7.0,0.010568031704095112
7.0,0.011889035667107
7.0,0.013210039630118891
8.0,0.01453104359313078
8.0,0.015852047556142668
8.0,0.017173051519154558
8.0,0.018494055482166448
8.0,0.019815059445178335
9.0,0.021136063408190225
9.0,0.022457067371202115
9.0,0.023778071334214
9.0,0.02509907529722589
9.0,0.026420079260237782
9.0,0.02774108322324967
9.0,0.02906208718626156
9.0,0.03038309114927345
9.0,0.031704095112285335
9.0,0.03302509907529723
10.0,0.034346103038309116
10.0,0.035667107001321
10.0,0.036988110964332896
10.0,0.03830911492734478
11.0,0.03963011889035667
11.0,0.04095112285336856
11.0,0.04227212681638045
11.0,0.043593130779392336
11.0,0.04491413474240423
12.0,0.046235138705416116
12.0,0.047556142668428
12.0,0.0488771466314399
12.0,0.05019815059445178
12.0,0.05151915455746367
12.0,0.052840158520475564
13.0,0.05416116248348745
13.0,0.05548216644649934
13.0,0.05680317040951123
13.0,0.05812417437252312
14.0,0.059445178335535004
14.0,0.0607661822985469
14.0,0.062087186261558784
14.0,0.06340819022457067
14.0,0.06472919418758256
14.0,0.06605019815059446
15.0,0.06737120211360634
15.0,0.06869220607661823
15.0,0.07001321003963012
15.0,0.071334214002642
15.0,0.0726552179656539
15.0,0.07397622192866579
15.0,0.07529722589167767
16.0,0.07661822985468957
16.0,0.07793923381770146
16.0,0.07926023778071334
16.0,0.08058124174372523
16.0,0.08190224570673713
16.0,0.083223249669749
16.0,0.0845442536327609
17.0,0.08586525759577279
17.0,0.08718626155878467
17.0,0.08850726552179657
17.0,0.08982826948480846
17.0,0.09114927344782034
18.0,0.09247027741083223
18.0,0.09379128137384413
18.0,0.095112285336856
18.0,0.0964332892998679
18.0,0.0977542932628798
18.0,0.09907529722589167
18.0,0.10039630118890357
18.0,0.10171730515191546
18.0,0.10303830911492734
18.0,0.10435931307793923
18.0,0.10568031704095113
19.0,0.10700132100396301
19.0,0.1083223249669749
19.0,0.1096433289299868
19.0,0.11096433289299867
19.0,0.11228533685601057
19.0,0.11360634081902246
20.0,0.11492734478203434
20.0,0.11624834874504623
20.0,0.11756935270805813
20.0,0.11889035667107001
21.0,0.1202113606340819
21.0,0.1215323645970938
21.0,0.12285336856010567
22.0,0.12417437252311757
22.0,0.12549537648612946
22.0,0.12681638044914134
22.0,0.12813738441215325
22.0,0.12945838837516513
22.0,0.130779392338177
22.0,0.13210039630118892
23.0,0.1334214002642008
23.0,0.13474240422721268
23.0,0.13606340819022458
23.0,0.13738441215323646
23.0,0.13870541611624834
23.0,0.14002642007926025
24.0,0.14134742404227213
24.0,0.142668428005284
24.0,0.14398943196829592
24.0,0.1453104359313078
24.0,0.14663143989431968
24.0,0.14795244385733158
25.0,0.14927344782034346
25.0,0.15059445178335534
25.0,0.15191545574636725
25.0,0.15323645970937913
25.0,0.154557463672391
25.0,0.15587846763540292
25.0,0.1571994715984148
26.0,0.15852047556142668
26.0,0.15984147952443858
27.0,0.16116248348745046
27.0,0.16248348745046234
27.0,0.16380449141347425
27.0,0.16512549537648613
27.0,0.166446499339498
27.0,0.16776750330250992
27.0,0.1690885072655218
28.0,0.17040951122853368
28.0,0.17173051519154559
28.0,0.17305151915455746
28.0,0.17437252311756934
29.0,0.17569352708058125
29.0,0.17701453104359313
29.0,0.178335535006605
30.0,0.17965653896961692
30.0,0.1809775429326288
30.0,0.18229854689564068
30.0,0.18361955085865259
30.0,0.18494055482166447
31.0,0.18626155878467635
31.0,0.18758256274768825
31.0,0.18890356671070013
31.0,0.190224570673712
31.0,0.19154557463672392
31.0,0.1928665785997358
31.0,0.19418758256274768
31.0,0.1955085865257596
31.0,0.19682959048877147
32.0,0.19815059445178335
32.0,0.19947159841479525
32.0,0.20079260237780713
32.0,0.202113606340819
33.0,0.20343461030383092
33.0,0.2047556142668428
33.0,0.20607661822985468
33.0,0.2073976221928666
33.0,0.20871862615587847
33.0,0.21003963011889035
33.0,0.21136063408190225
34.0,0.21268163804491413
34.0,0.21400264200792601
35.0,0.21532364597093792
35.0,0.2166446499339498
35.0,0.21796565389696168
36.0,0.2192866578599736
36.0,0.22060766182298547
36.0,0.22192866578599735
38.0,0.22324966974900926
38.0,0.22457067371202113
38.0,0.22589167767503301
39.0,0.22721268163804492
39.0,0.2285336856010568
39.0,0.22985468956406868
39.0,0.2311756935270806
40.0,0.23249669749009247
41.0,0.23381770145310435
41.0,0.23513870541611626
41.0,0.23645970937912814
42.0,0.23778071334214002
42.0,0.23910171730515192
43.0,0.2404227212681638
43.0,0.24174372523117568
44.0,0.2430647291941876
45.0,0.24438573315719947
45.0,0.24570673712021135
45.0,0.24702774108322326
46.0,0.24834874504623514
46.0,0.24966974900924702
46.0,0.2509907529722589
46.0,0.2523117569352708
46.0,0.2536327608982827
46.0,0.25495376486129456
46.0,0.2562747688243065
47.0,0.2575957727873184
47.0,0.25891677675033026
47.0,0.26023778071334214
47.0,0.261558784676354
47.0,0.2628797886393659
47.0,0.26420079260237783
47.0,0.2655217965653897
47.0,0.2668428005284016
47.0,0.26816380449141347
47.0,0.26948480845442535
48.0,0.27080581241743723
48.0,0.27212681638044917
48.0,0.27344782034346105
48.0,0.2747688243064729
48.0,0.2760898282694848
48.0,0.2774108322324967
48.0,0.27873183619550856
49.0,0.2800528401585205
49.0,0.2813738441215324
49.0,0.28269484808454426
49.0,0.28401585204755614
49.0,0.285336856010568
49.0,0.2866578599735799
50.0,0.28797886393659183
50.0,0.2892998678996037
50.0,0.2906208718626156
50.0,0.2919418758256275
50.0,0.29326287978863935
51.0,0.29458388375165123
51.0,0.29590488771466317
52.0,0.29722589167767505
52.0,0.2985468956406869
52.0,0.2998678996036988
52.0,0.3011889035667107
53.0,0.30250990752972257
53.0,0.3038309114927345
54.0,0.3051519154557464
54.0,0.30647291941875826
54.0,0.30779392338177014
54.0,0.309114927344782
55.0,0.3104359313077939
56.0,0.31175693527080584
56.0,0.3130779392338177
56.0,0.3143989431968296
58.0,0.3157199471598415
58.0,0.31704095112285335
59.0,0.31836195508586523
60.0,0.31968295904887717
60.0,0.32100396301188905
61.0,0.32232496697490093
62.0,0.3236459709379128
62.0,0.3249669749009247
62.0,0.32628797886393657
62.0,0.3276089828269485
62.0,0.3289299867899604
63.0,0.33025099075297226
64.0,0.33157199471598414
64.0,0.332892998678996
65.0,0.3342140026420079
65.0,0.33553500660501984
65.0,0.3368560105680317
65.0,0.3381770145310436
66.0,0.3394980184940555
66.0,0.34081902245706736
67.0,0.3421400264200793
67.0,0.34346103038309117
67.0,0.34478203434610305
68.0,0.34610303830911493
68.0,0.3474240422721268
69.0,0.3487450462351387
70.0,0.3500660501981506
71.0,0.3513870541611625
72.0,0.3527080581241744
73.0,0.35402906208718626
74.0,0.35535006605019814
74.0,0.35667107001321
74.0,0.35799207397622196
74.0,0.35931307793923384
75.0,0.3606340819022457
76.0,0.3619550858652576
76.0,0.3632760898282695
77.0,0.36459709379128136
78.0,0.3659180977542933
78.0,0.36723910171730517
78.0,0.36856010568031705
79.0,0.36988110964332893
79.0,0.3712021136063408
79.0,0.3725231175693527
80.0,0.3738441215323646
80.0,0.3751651254953765
80.0,0.3764861294583884
80.0,0.37780713342140027
81.0,0.37912813738441214
81.0,0.380449141347424
81.0,0.38177014531043596
82.0,0.38309114927344784
83.0,0.3844121532364597
83.0,0.3857331571994716
83.0,0.3870541611624835
84.0,0.38837516512549536
84.0,0.3896961690885073
84.0,0.3910171730515192
84.0,0.39233817701453105
85.0,0.39365918097754293
87.0,0.3949801849405548
87.0,0.3963011889035667
87.0,0.3976221928665786
87.0,0.3989431968295905
88.0,0.4002642007926024
88.0,0.40158520475561427
89.0,0.40290620871862615
89.0,0.404227212681638
89.0,0.40554821664464996
89.0,0.40686922060766184
90.0,0.4081902245706737
91.0,0.4095112285336856
92.0,0.4108322324966975
93.0,0.41215323645970936
93.0,0.4134742404227213
93.0,0.4147952443857332
95.0,0.41611624834874505
96.0,0.41743725231175693
96.0,0.4187582562747688
97.0,0.4200792602377807
98.0,0.42140026420079263
99.0,0.4227212681638045
101.0,0.4240422721268164
101.0,0.42536327608982827
103.0,0.42668428005284015
104.0,0.42800528401585203
104.0,0.42932628797886396
105.0,0.43064729194187584
109.0,0.4319682959048877
109.0,0.4332892998678996
110.0,0.4346103038309115
111.0,0.43593130779392336
113.0,0.4372523117569353
114.0,0.4385733157199472
115.0,0.43989431968295906
115.0,0.44121532364597094
115.0,0.4425363276089828
117.0,0.4438573315719947
117.0,0.44517833553500663
118.0,0.4464993394980185
118.0,0.4478203434610304
120.0,0.44914134742404227
123.0,0.45046235138705415
123.0,0.45178335535006603
124.0,0.45310435931307796
124.0,0.45442536327608984
124.0,0.4557463672391017
127.0,0.4570673712021136
130.0,0.4583883751651255
131.0,0.45970937912813736
132.0,0.4610303830911493
135.0,0.4623513870541612
136.0,0.46367239101717306
137.0,0.46499339498018494
138.0,0.4663143989431968
139.0,0.4676354029062087
140.0,0.46895640686922063
140.0,0.4702774108322325
141.0,0.4715984147952444
142.0,0.47291941875825627
144.0,0.47424042272126815
144.0,0.47556142668428003
145.0,0.47688243064729197
147.0,0.47820343461030385
148.0,0.4795244385733157
151.0,0.4808454425363276
152.0,0.4821664464993395
153.0,0.48348745046235136
155.0,0.4848084544253633
160.0,0.4861294583883752
162.0,0.48745046235138706
164.0,0.48877146631439894
165.0,0.4900924702774108
167.0,0.4914134742404227
171.0,0.49273447820343463
171.0,0.4940554821664465
174.0,0.4953764861294584
174.0,0.4966974900924703
175.0,0.49801849405548215
176.0,0.49933949801849403
177.0,0.5006605019815059
178.0,0.5019815059445178
180.0,0.5033025099075297
185.0,0.5046235138705416
187.0,0.5059445178335535
190.0,0.5072655217965654
190.0,0.5085865257595773
190.0,0.5099075297225891
193.0,0.5112285336856011
194.0,0.512549537648613
197.0,0.5138705416116248
202.0,0.5151915455746368
202.0,0.5165125495376486
205.0,0.5178335535006605
211.0,0.5191545574636725
211.0,0.5204755614266843
213.0,0.5217965653896962
216.0,0.523117569352708
218.0,0.52443857331572
220.0,0.5257595772787318
220.0,0.5270805812417437
220.0,0.5284015852047557
222.0,0.5297225891677675
224.0,0.5310435931307794
225.0,0.5323645970937912
226.0,0.5336856010568032
226.0,0.5350066050198151
227.0,0.5363276089828269
228.0,0.5376486129458389
228.0,0.5389696169088507
229.0,0.5402906208718626
236.0,0.5416116248348745
236.0,0.5429326287978864
238.0,0.5442536327608983
243.0,0.5455746367239102
245.0,0.5468956406869221
246.0,0.5482166446499339
249.0,0.5495376486129459
251.0,0.5508586525759578
253.0,0.5521796565389696
256.0,0.5535006605019815
257.0,0.5548216644649934
263.0,0.5561426684280053
265.0,0.5574636723910171
265.0,0.5587846763540291
266.0,0.560105680317041
266.0,0.5614266842800528
270.0,0.5627476882430648
274.0,0.5640686922060766
282.0,0.5653896961690885
284.0,0.5667107001321005
287.0,0.5680317040951123
292.0,0.5693527080581242
293.0,0.570673712021136
307.0,0.571994715984148
308.0,0.5733157199471598
311.0,0.5746367239101717
321.0,0.5759577278731837
322.0,0.5772787318361955
325.0,0.5785997357992074
332.0,0.5799207397622193
336.0,0.5812417437252312
339.0,0.5825627476882431
340.0,0.583883751651255
342.0,0.5852047556142669
352.0,0.5865257595772787
353.0,0.5878467635402906
363.0,0.5891677675033025
366.0,0.5904887714663144
373.0,0.5918097754293263
374.0,0.5931307793923382
375.0,0.5944517833553501
389.0,0.5957727873183619
404.0,0.5970937912813739
419.0,0.5984147952443858
419.0,0.5997357992073976
420.0,0.6010568031704095
428.0,0.6023778071334214
434.0,0.6036988110964333
439.0,0.6050198150594451
442.0,0.6063408190224571
450.0,0.607661822985469
452.0,0.6089828269484808
452.0,0.6103038309114928
455.0,0.6116248348745046
457.0,0.6129458388375165
470.0,0.6142668428005285
474.0,0.6155878467635403
480.0,0.6169088507265522
480.0,0.618229854689564
481.0,0.619550858652576
489.0,0.6208718626155878
493.0,0.6221928665785997
499.0,0.6235138705416117
508.0,0.6248348745046235
516.0,0.6261558784676354
519.0,0.6274768824306473
521.0,0.6287978863936592
523.0,0.6301188903566711
526.0,0.631439894319683
541.0,0.6327608982826949
546.0,0.6340819022457067
548.0,0.6354029062087186
574.0,0.6367239101717305
591.0,0.6380449141347424
615.0,0.6393659180977543
619.0,0.6406869220607662
625.0,0.6420079260237781
629.0,0.6433289299867899
645.0,0.6446499339498019
648.0,0.6459709379128138
652.0,0.6472919418758256
658.0,0.6486129458388376
661.0,0.6499339498018494
661.0,0.6512549537648613
674.0,0.6525759577278731
679.0,0.6538969616908851
683.0,0.655217965653897
685.0,0.6565389696169088
688.0,0.6578599735799208
689.0,0.6591809775429326
695.0,0.6605019815059445
700.0,0.6618229854689565
716.0,0.6631439894319683
721.0,0.6644649933949802
722.0,0.665785997357992
725.0,0.667107001321004
728.0,0.6684280052840158
733.0,0.6697490092470277
738.0,0.6710700132100397
740.0,0.6723910171730515
740.0,0.6737120211360634
745.0,0.6750330250990753
746.0,0.6763540290620872
748.0,0.6776750330250991
753.0,0.678996036988111
754.0,0.6803170409511229
755.0,0.6816380449141347
763.0,0.6829590488771466
781.0,0.6842800528401586
786.0,0.6856010568031704
787.0,0.6869220607661823
788.0,0.6882430647291942
795.0,0.6895640686922061
799.0,0.6908850726552179
800.0,0.6922060766182299
807.0,0.6935270805812418
816.0,0.6948480845442536
824.0,0.6961690885072656
828.0,0.6974900924702774
829.0,0.6988110964332893
836.0,0.7001321003963012
842.0,0.7014531043593131
850.0,0.702774108322325
861.0,0.7040951122853368
867.0,0.7054161162483488
869.0,0.7067371202113606
870.0,0.7080581241743725
874.0,0.7093791281373845
888.0,0.7107001321003963
893.0,0.7120211360634082
893.0,0.71334214002642
897.0,0.714663143989432
907.0,0.7159841479524439
909.0,0.7173051519154557
915.0,0.7186261558784677
915.0,0.7199471598414795
916.0,0.7212681638044914
919.0,0.7225891677675033
922.0,0.7239101717305152
926.0,0.7252311756935271
947.0,0.726552179656539
947.0,0.7278731836195509
957.0,0.7291941875825627
961.0,0.7305151915455746
965.0,0.7318361955085866
976.0,0.7331571994715984
980.0,0.7344782034346103
999.0,0.7357992073976222
1004.0,0.7371202113606341
1005.0,0.7384412153236459
1040.0,0.7397622192866579
1047.0,0.7410832232496698
1049.0,0.7424042272126816
1050.0,0.7437252311756936
1103.0,0.7450462351387054
1109.0,0.7463672391017173
1111.0,0.7476882430647293
1126.0,0.7490092470277411
1162.0,0.750330250990753
1191.0,0.7516512549537648
1209.0,0.7529722589167768
1211.0,0.7542932628797886
1231.0,0.7556142668428005
1247.0,0.7569352708058125
1248.0,0.7582562747688243
1251.0,0.7595772787318362
1255.0,0.760898282694848
1264.0,0.76221928665786
1265.0,0.7635402906208719
1280.0,0.7648612945838837
1291.0,0.7661822985468957
1294.0,0.7675033025099075
1304.0,0.7688243064729194
1309.0,0.7701453104359313
1313.0,0.7714663143989432
1325.0,0.7727873183619551
1338.0,0.774108322324967
1354.0,0.7754293262879789
1359.0,0.7767503302509907
1363.0,0.7780713342140027
1368.0,0.7793923381770146
1378.0,0.7807133421400264
1378.0,0.7820343461030383
1380.0,0.7833553500660502
1389.0,0.7846763540290621
1406.0,0.7859973579920739
1410.0,0.7873183619550859
1418.0,0.7886393659180978
1427.0,0.7899603698811096
1433.0,0.7912813738441216
1438.0,0.7926023778071334
1442.0,0.7939233817701453
1449.0,0.7952443857331573
1456.0,0.7965653896961691
1456.0,0.797886393659181
1459.0,0.7992073976221928
1477.0,0.8005284015852048
1499.0,0.8018494055482166
1542.0,0.8031704095112285
1550.0,0.8044914134742405
1555.0,0.8058124174372523
1572.0,0.8071334214002642
1589.0,0.808454425363276
1635.0,0.809775429326288
1724.0,0.8110964332892999
1733.0,0.8124174372523117
1759.0,0.8137384412153237
1822.0,0.8150594451783355
1828.0,0.8163804491413474
1846.0,0.8177014531043593
1861.0,0.8190224570673712
1909.0,0.8203434610303831
1914.0,0.821664464993395
1933.0,0.8229854689564069
1950.0,0.8243064729194187
1952.0,0.8256274768824307
1977.0,0.8269484808454426
1982.0,0.8282694848084544
2018.0,0.8295904887714664
2022.0,0.8309114927344782
2043.0,0.8322324966974901
2149.0,0.8335535006605019
2184.0,0.8348745046235139
2206.0,0.8361955085865258
2213.0,0.8375165125495376
2240.0,0.8388375165125496
2252.0,0.8401585204755614
2272.0,0.8414795244385733
2341.0,0.8428005284015853
2355.0,0.8441215323645971
2367.0,0.845442536327609
2377.0,0.8467635402906208
2403.0,0.8480845442536328
2439.0,0.8494055482166447
2459.0,0.8507265521796565
2461.0,0.8520475561426685
2469.0,0.8533685601056803
2515.0,0.8546895640686922
2520.0,0.8560105680317041
2554.0,0.857331571994716
2606.0,0.8586525759577279
2612.0,0.8599735799207398
2695.0,0.8612945838837517
2826.0,0.8626155878467635
2835.0,0.8639365918097754
2835.0,0.8652575957727874
2846.0,0.8665785997357992
2878.0,0.8678996036988111
2962.0,0.869220607661823
2999.0,0.8705416116248349
3019.0,0.8718626155878467
3140.0,0.8731836195508587
3187.0,0.8745046235138706
3272.0,0.8758256274768824
3440.0,0.8771466314398944
3445.0,0.8784676354029062
3606.0,0.8797886393659181
3672.0,0.88110964332893
3694.0,0.8824306472919419
3705.0,0.8837516512549538
3818.0,0.8850726552179656
3930.0,0.8863936591809776
3952.0,0.8877146631439894
3984.0,0.8890356671070013
4028.0,0.8903566710700133
4116.0,0.8916776750330251
4122.0,0.892998678996037
4130.0,0.8943196829590488
4184.0,0.8956406869220608
4186.0,0.8969616908850727
4324.0,0.8982826948480845
4457.0,0.8996036988110965
4501.0,0.9009247027741083
4538.0,0.9022457067371202
4638.0,0.9035667107001321
4658.0,0.904887714663144
4941.0,0.9062087186261559
5173.0,0.9075297225891678
5233.0,0.9088507265521797
5369.0,0.9101717305151915
5484.0,0.9114927344782034
5601.0,0.9128137384412154
5750.0,0.9141347424042272
5803.0,0.9154557463672391
5866.0,0.916776750330251
6036.0,0.9180977542932629
6127.0,0.9194187582562747
6335.0,0.9207397622192867
6515.0,0.9220607661822986
6643.0,0.9233817701453104
6748.0,0.9247027741083224
7188.0,0.9260237780713342
7616.0,0.9273447820343461
7845.0,0.928665785997358
7985.0,0.9299867899603699
8696.0,0.9313077939233818
8726.0,0.9326287978863936
8885.0,0.9339498018494056
8936.0,0.9352708058124174
9471.0,0.9365918097754293
9812.0,0.9379128137384413
10000.0,0.9392338177014531
10000.0,0.940554821664465
10000.0,0.9418758256274768
11000.0,0.9431968295904888
11000.0,0.9445178335535007
12000.0,0.9458388375165125
13000.0,0.9471598414795245
14000.0,0.9484808454425363
14000.0,0.9498018494055482
14000.0,0.9511228533685601
14000.0,0.952443857331572
15000.0,0.9537648612945839
15000.0,0.9550858652575958
15000.0,0.9564068692206077
15000.0,0.9577278731836195
16000.0,0.9590488771466315
18000.0,0.9603698811096434
18000.0,0.9616908850726552
18000.0,0.9630118890356671
19000.0,0.964332892998679
19000.0,0.9656538969616909
21000.0,0.9669749009247027
21000.0,0.9682959048877147
22000.0,0.9696169088507266
23000.0,0.9709379128137384
24000.0,0.9722589167767504
27000.0,0.9735799207397622
30000.0,0.9749009247027741
31000.0,0.976221928665786
32000.0,0.9775429326287979
32000.0,0.9788639365918098
35000.0,0.9801849405548216
36000.0,0.9815059445178336
40000.0,0.9828269484808454
42000.0,0.9841479524438573
46000.0,0.9854689564068693
51000.0,0.9867899603698811
62000.0,0.988110964332893
63000.0,0.9894319682959049
81000.0,0.9907529722589168
92000.0,0.9920739762219287
95000.0,0.9933949801849405
115000.0,0.9947159841479525
120000.0,0.9960369881109643
123000.0,0.9973579920739762
750000.0,0.9986789960369881
1299000.0,1.0


==> data/bb_view_to_sub_Data.txt <==
0.016076923076923075,0.0
0.019348484848484847,0.001524390243902439
0.022753567296567682,0.003048780487804878
0.0238194299979197,0.004573170731707318
0.024291497975708502,0.006097560975609756
0.030833333333333334,0.007621951219512195
0.03193259829415436,0.009146341463414635
0.04610714285714286,0.010670731707317074
0.04878519089857308,0.012195121951219513
0.052125,0.013719512195121951
0.08072,0.01524390243902439
0.0896001903855307,0.01676829268292683
0.11691022964509394,0.01829268292682927
0.14830346930995045,0.019817073170731708
0.16428571428571428,0.021341463414634148
0.22330097087378642,0.022865853658536585
0.23524512137077583,0.024390243902439025
0.23529411764705882,0.025914634146341466
0.23529411764705882,0.027439024390243903
0.25,0.028963414634146343
0.25,0.03048780487804878
0.25961538461538464,0.03201219512195122
0.30097087378640774,0.03353658536585366
0.3076271186440678,0.0350609756097561
0.3108108108108108,0.03658536585365854
0.3248175182481752,0.038109756097560975
0.3248811410459588,0.039634146341463415
0.32941176470588235,0.041158536585365856
0.3694029850746269,0.042682926829268296
0.38392857142857145,0.044207317073170736
0.38831615120274915,0.04573170731707317
0.3958333333333333,0.04725609756097561
0.40540540540540543,0.04878048780487805
0.4057971014492754,0.05030487804878049
0.45544554455445546,0.05182926829268293
0.48936170212765956,0.053353658536585365
0.5208333333333334,0.054878048780487805
0.5406417112299465,0.056402439024390245
0.5454545454545454,0.057926829268292686
0.5681818181818182,0.059451219512195126
0.5989304812834224,0.06097560975609756
0.6141259885464958,0.0625
0.6227544910179641,0.06402439024390244
0.625,0.06554878048780488
0.6285115303983229,0.06707317073170732
0.6301369863013698,0.06859756097560976
0.634703196347032,0.0701219512195122
0.6424870466321243,0.07164634146341464
0.6631578947368421,0.07317073170731708
0.6792452830188679,0.07469512195121951
0.6927710843373494,0.07621951219512195
0.7121212121212122,0.07774390243902439
0.7441860465116279,0.07926829268292683
0.8125,0.08079268292682927
0.831081081081081,0.08231707317073171
0.8901098901098901,0.08384146341463415
0.8905660377358491,0.08536585365853659
0.9,0.08689024390243903
0.905511811023622,0.08841463414634147
0.9393939393939394,0.0899390243902439
0.9454545454545454,0.09146341463414634
0.9560770156438027,0.09298780487804878
0.9583333333333334,0.09451219512195122
0.9583333333333334,0.09603658536585366
0.9660714285714286,0.0975609756097561
0.9934497816593887,0.09908536585365854
1.0,0.10060975609756098
1.0,0.10213414634146342
1.0,0.10365853658536586
1.0,0.1051829268292683
1.0,0.10670731707317073
1.0,0.10823170731707317
1.0434782608695652,0.10975609756097561
1.0454545454545454,0.11128048780487805
1.0617283950617284,0.11280487804878049
1.0714285714285714,0.11432926829268293
1.1111111111111112,0.11585365853658537
1.1304347826086956,0.11737804878048781
1.1666666666666667,0.11890243902439025
1.196969696969697,0.12042682926829269
1.207492795389049,0.12195121951219512
1.2121212121212122,0.12347560975609756
1.2121212121212122,0.125
1.2272727272727273,0.12652439024390244
1.25,0.12804878048780488
1.2727272727272727,0.12957317073170732
1.3181818181818181,0.13109756097560976
1.3571428571428572,0.1326219512195122
1.358974358974359,0.13414634146341464
1.3829787234042554,0.13567073170731708
1.4,0.13719512195121952
1.4070278184480234,0.13871951219512196
1.4090909090909092,0.1402439024390244
1.4092219020172911,0.14176829268292684
1.4375,0.14329268292682928
1.4555852077773541,0.14481707317073172
1.4565217391304348,0.14634146341463417
1.4705882352941178,0.14786585365853658
1.5,0.14939024390243902
1.5079485238455714,0.15091463414634146
1.540983606557377,0.1524390243902439
1.5714285714285714,0.15396341463414634
1.5833333333333333,0.15548780487804878
1.625,0.15701219512195122
1.65,0.15853658536585366
1.65,0.1600609756097561
1.6551724137931034,0.16158536585365854
1.661764705882353,0.16310975609756098
1.6666666666666667,0.16463414634146342
1.6818181818181819,0.16615853658536586
1.6875,0.1676829268292683
1.7179487179487178,0.16920731707317074
1.7272727272727273,0.17073170731707318
1.7857142857142858,0.17225609756097562
1.8,0.17378048780487806
1.851579720793534,0.1753048780487805
1.8571428571428572,0.17682926829268295
1.8784530386740332,0.17835365853658539
1.8888888888888888,0.1798780487804878
1.891304347826087,0.18140243902439024
2.0,0.18292682926829268
2.0,0.18445121951219512
2.0,0.18597560975609756
2.0,0.1875
2.0172910662824206,0.18902439024390244
2.073170731707317,0.19054878048780488
2.094186902133922,0.19207317073170732
2.1363636363636362,0.19359756097560976
2.1458333333333335,0.1951219512195122
2.2,0.19664634146341464
2.2142857142857144,0.19817073170731708
2.238095238095238,0.19969512195121952
2.25,0.20121951219512196
2.2777777777777777,0.2027439024390244
2.2857142857142856,0.20426829268292684
2.36231884057971,0.20579268292682928
2.4242424242424243,0.20731707317073172
2.428801287208367,0.20884146341463417
2.5,0.2103658536585366
2.5,0.21189024390243902
2.5186522262334536,0.21341463414634146
2.5303030303030303,0.2149390243902439
2.5454545454545454,0.21646341463414634
2.5454545454545454,0.21798780487804878
2.549019607843137,0.21951219512195122
2.6138328530259365,0.22103658536585366
2.6666666666666665,0.2225609756097561
2.6666666666666665,0.22408536585365854
2.6666666666666665,0.22560975609756098
2.75,0.22713414634146342
2.82,0.22865853658536586
2.878787878787879,0.2301829268292683
2.8962536023054755,0.23170731707317074
3.0,0.23323170731707318
3.0,0.23475609756097562
3.0,0.23628048780487806
3.0230547550432276,0.2378048780487805
3.074074074074074,0.23932926829268295
3.0775510204081633,0.24085365853658539
3.0955882352941178,0.24237804878048783
3.1283783783783785,0.24390243902439024
3.3487031700288186,0.24542682926829268
3.489913544668588,0.24695121951219512
3.5161904761904763,0.24847560975609756
3.5387755102040814,0.25
3.5576923076923075,0.25152439024390244
3.6,0.2530487804878049
3.611111111111111,0.2545731707317073
3.6666666666666665,0.25609756097560976
3.6666666666666665,0.2576219512195122
3.75,0.25914634146341464
3.7655172413793103,0.2606707317073171
3.772727272727273,0.2621951219512195
3.7777777777777777,0.26371951219512196
3.7838616714697406,0.2652439024390244
3.808333333333333,0.26676829268292684
3.8518518518518516,0.2682926829268293
3.8699059561128526,0.2698170731707317
3.8838028169014085,0.27134146341463417
3.888888888888889,0.2728658536585366
3.972972972972973,0.27439024390243905
4.0,0.2759146341463415
4.0,0.2774390243902439
4.0,0.27896341463414637
4.063400576368876,0.2804878048780488
4.091803278688524,0.28201219512195125
4.111111111111111,0.2835365853658537
4.111111111111111,0.28506097560975613
4.171919770773639,0.28658536585365857
4.181818181818182,0.288109756097561
4.222222222222222,0.28963414634146345
4.25,0.2911585365853659
4.285714285714286,0.29268292682926833
4.333333333333333,0.2942073170731707
4.4,0.29573170731707316
4.425324675324675,0.2972560975609756
4.443804034582133,0.29878048780487804
4.454545454545454,0.3003048780487805
4.5,0.3018292682926829
4.5,0.30335365853658536
4.5,0.3048780487804878
4.590909090909091,0.30640243902439024
4.666666666666667,0.3079268292682927
4.704545454545454,0.3094512195121951
4.711267605633803,0.31097560975609756
4.75,0.3125
4.765151515151516,0.31402439024390244
4.8,0.3155487804878049
4.8,0.3170731707317073
4.803921568627451,0.31859756097560976
4.833333333333333,0.3201219512195122
4.833333333333333,0.32164634146341464
4.859154929577465,0.3231707317073171
4.888888888888889,0.3246951219512195
4.891304347826087,0.32621951219512196
4.925,0.3277439024390244
5.0,0.32926829268292684
5.0,0.3307926829268293
5.0,0.3323170731707317
5.0,0.33384146341463417
5.0,0.3353658536585366
5.0,0.33689024390243905
5.0,0.3384146341463415
5.0,0.3399390243902439
5.074074074074074,0.34146341463414637
5.111111111111111,0.3429878048780488
5.125,0.34451219512195125
5.269736842105263,0.3460365853658537
5.285714285714286,0.34756097560975613
5.333333333333333,0.34908536585365857
5.333333333333333,0.350609756097561
5.333333333333333,0.35213414634146345
5.333333333333333,0.3536585365853659
5.333333333333333,0.35518292682926833
5.45945945945946,0.35670731707317077
5.555555555555555,0.35823170731707316
5.636363636363637,0.3597560975609756
5.839080459770115,0.36128048780487804
5.875,0.3628048780487805
5.89622641509434,0.3643292682926829
6.0,0.36585365853658536
6.0,0.3673780487804878
6.0,0.36890243902439024
6.0,0.3704268292682927
6.181818181818182,0.3719512195121951
6.333333333333333,0.37347560975609756
6.333333333333333,0.375
6.333333333333333,0.37652439024390244
6.333333333333333,0.3780487804878049
6.372549019607843,0.3795731707317073
6.39344262295082,0.38109756097560976
6.428571428571429,0.3826219512195122
6.666666666666667,0.38414634146341464
6.846153846153846,0.3856707317073171
6.869565217391305,0.3871951219512195
7.0,0.38871951219512196
7.0,0.3902439024390244
7.0,0.39176829268292684
7.25,0.3932926829268293
7.266666666666667,0.3948170731707317
7.333333333333333,0.39634146341463417
7.333333333333333,0.3978658536585366
7.5,0.39939024390243905
7.5,0.4009146341463415
7.510086455331412,0.4024390243902439
7.511029411764706,0.40396341463414637
7.527377521613833,0.4054878048780488
7.566901408450704,0.40701219512195125
7.75,0.4085365853658537
7.788944723618091,0.41006097560975613
8.0,0.41158536585365857
8.0,0.413109756097561
8.0,0.41463414634146345
8.144092219020173,0.4161585365853659
8.26923076923077,0.41768292682926833
8.5,0.41920731707317077
8.522035549062576,0.4207317073170732
8.666666666666666,0.42225609756097565
8.727272727272727,0.42378048780487804
8.792225821378992,0.4253048780487805
8.894389438943895,0.4268292682926829
8.91304347826087,0.42835365853658536
8.94392523364486,0.4298780487804878
9.0,0.43140243902439024
9.0,0.4329268292682927
9.0,0.4344512195121951
9.0,0.43597560975609756
9.0,0.4375
9.164969450101832,0.43902439024390244
9.4,0.4405487804878049
9.5,0.4420731707317073
9.777777777777779,0.44359756097560976
9.840579710144928,0.4451219512195122
9.927536231884059,0.44664634146341464
10.0,0.4481707317073171
10.142857142857142,0.4496951219512195
10.194805194805195,0.45121951219512196
10.286554004408524,0.4527439024390244
10.429577464788732,0.45426829268292684
10.5,0.4557926829268293
10.571428571428571,0.4573170731707317
10.666666666666666,0.45884146341463417
10.666666666666666,0.4603658536585366
10.797101449275363,0.46189024390243905
10.814814814814815,0.4634146341463415
10.818181818181818,0.4649390243902439
10.833333333333334,0.46646341463414637
11.0,0.4679878048780488
11.0,0.46951219512195125
11.0,0.4710365853658537
11.0,0.47256097560975613
11.0,0.47408536585365857
11.0,0.475609756097561
11.03225806451613,0.47713414634146345
11.185064935064934,0.4786585365853659
11.222222222222221,0.48018292682926833
11.65625,0.48170731707317077
11.707792207792208,0.4832317073170732
11.714285714285714,0.48475609756097565
11.91304347826087,0.4862804878048781
12.0,0.4878048780487805
12.0,0.4893292682926829
12.0,0.49085365853658536
12.5,0.4923780487804878
12.5,0.49390243902439024
12.755102040816327,0.4954268292682927
12.869565217391305,0.4969512195121951
12.987012987012987,0.49847560975609756
13.0,0.5
13.0,0.5015243902439025
13.0,0.5030487804878049
13.0,0.5045731707317074
13.090909090909092,0.5060975609756098
13.237063778580024,0.5076219512195123
13.25,0.5091463414634146
13.25,0.5106707317073171
13.27536231884058,0.5121951219512195
13.5,0.513719512195122
13.5,0.5152439024390244
13.75,0.5167682926829269
13.91465677179963,0.5182926829268293
14.0,0.5198170731707318
14.0,0.5213414634146342
14.202898550724637,0.5228658536585366
14.492957746478874,0.524390243902439
14.666666666666666,0.5259146341463414
14.7984496124031,0.5274390243902439
15.044303797468354,0.5289634146341463
15.146464646464647,0.5304878048780488
15.333333333333334,0.5320121951219512
15.5,0.5335365853658537
15.5,0.5350609756097561
15.508474576271187,0.5365853658536586
15.518518518518519,0.538109756097561
15.666666666666666,0.5396341463414634
15.666666666666666,0.5411585365853658
16.050847457627118,0.5426829268292683
16.074074074074073,0.5442073170731707
16.193548387096776,0.5457317073170732
16.25,0.5472560975609756
16.4375,0.5487804878048781
16.806451612903224,0.5503048780487805
17.0,0.551829268292683
17.0,0.5533536585365854
18.0,0.5548780487804879
18.25,0.5564024390243902
18.621026894865526,0.5579268292682927
18.71276595744681,0.5594512195121951
18.77521613832853,0.5609756097560976
19.0,0.5625
19.11111111111111,0.5640243902439025
19.246190858059343,0.5655487804878049
19.48148148148148,0.5670731707317074
19.5,0.5685975609756098
19.52,0.5701219512195123
19.675675675675677,0.5716463414634146
20.0,0.5731707317073171
20.333333333333332,0.5746951219512195
20.666666666666668,0.576219512195122
20.666666666666668,0.5777439024390244
20.75,0.5792682926829269
21.0,0.5807926829268293
21.0,0.5823170731707318
21.0,0.5838414634146342
21.166666666666668,0.5853658536585367
21.333333333333332,0.586890243902439
21.717391304347824,0.5884146341463414
22.083333333333332,0.5899390243902439
22.333333333333332,0.5914634146341463
22.41025641025641,0.5929878048780488
22.45762711864407,0.5945121951219512
23.0,0.5960365853658537
23.5,0.5975609756097561
23.695652173913043,0.5990853658536586
24.0,0.600609756097561
24.0,0.6021341463414634
24.5,0.6036585365853658
24.5,0.6051829268292683
24.5,0.6067073170731707
24.666666666666668,0.6082317073170732
25.0,0.6097560975609756
25.115942028985508,0.6112804878048781
25.387096774193548,0.6128048780487805
25.666666666666668,0.614329268292683
25.875,0.6158536585365854
26.0,0.6173780487804879
26.25,0.6189024390243902
26.333333333333332,0.6204268292682927
26.333333333333332,0.6219512195121951
26.50337837837838,0.6234756097560976
26.714285714285715,0.625
27.0,0.6265243902439025
27.0,0.6280487804878049
27.0,0.6295731707317074
27.076923076923077,0.6310975609756098
27.282608695652176,0.6326219512195123
27.53108348134991,0.6341463414634146
27.72222222222222,0.6356707317073171
28.0,0.6371951219512195
28.25,0.638719512195122
28.818443804034583,0.6402439024390244
29.0,0.6417682926829269
29.0,0.6432926829268293
29.666666666666668,0.6448170731707318
31.0,0.6463414634146342
31.0,0.6478658536585367
31.0,0.649390243902439
32.833333333333336,0.6509146341463414
33.0,0.6524390243902439
34.0,0.6539634146341463
34.09090909090909,0.6554878048780488
34.2,0.6570121951219512
34.5,0.6585365853658537
35.111111111111114,0.6600609756097561
35.3,0.6615853658536586
35.5,0.663109756097561
35.74074074074074,0.6646341463414634
37.50833333333333,0.6661585365853658
37.68181818181818,0.6676829268292683
38.079470198675494,0.6692073170731707
38.291666666666664,0.6707317073170732
39.333333333333336,0.6722560975609756
39.371428571428574,0.6737804878048781
39.8235294117647,0.6753048780487805
39.94444444444444,0.676829268292683
40.0,0.6783536585365854
40.5,0.6798780487804879
40.59090909090909,0.6814024390243902
41.333333333333336,0.6829268292682927
42.0,0.6844512195121951
42.388888888888886,0.6859756097560976
42.666666666666664,0.6875
42.833333333333336,0.6890243902439025
43.0,0.6905487804878049
43.92386530014641,0.6920731707317074
44.166666666666664,0.6935975609756098
44.833333333333336,0.6951219512195123
45.354838709677416,0.6966463414634146
46.0,0.6981707317073171
46.03580562659847,0.6996951219512195
47.0,0.701219512195122
47.0,0.7027439024390244
47.0,0.7042682926829269
47.214285714285715,0.7057926829268293
47.833333333333336,0.7073170731707318
48.0,0.7088414634146342
48.05084745762712,0.7103658536585367
48.60526315789474,0.711890243902439
49.3,0.7134146341463415
50.32575757575758,0.7149390243902439
50.333333333333336,0.7164634146341463
50.5,0.7179878048780488
51.19565217391305,0.7195121951219512
51.229885057471265,0.7210365853658537
51.873198847262245,0.7225609756097561
52.0,0.7240853658536586
52.36,0.725609756097561
52.51851851851852,0.7271341463414634
52.75,0.7286585365853658
52.851851851851855,0.7301829268292683
54.0,0.7317073170731707
54.016949152542374,0.7332317073170732
54.3125,0.7347560975609756
54.666666666666664,0.7362804878048781
55.0,0.7378048780487805
55.0,0.739329268292683
56.5,0.7408536585365854
56.5,0.7423780487804879
57.0,0.7439024390243902
57.5,0.7454268292682927
58.0,0.7469512195121951
58.0,0.7484756097560976
58.0,0.75
58.46296296296296,0.7515243902439025
59.333333333333336,0.7530487804878049
60.0,0.7545731707317074
60.0,0.7560975609756098
60.083333333333336,0.7576219512195123
60.518731988472624,0.7591463414634146
62.82722513089005,0.7606707317073171
63.851851851851855,0.7621951219512195
65.0909090909091,0.763719512195122
70.33333333333333,0.7652439024390244
71.0,0.7667682926829269
73.12,0.7682926829268293
74.78260869565217,0.7698170731707318
76.0,0.7713414634146342
77.16666666666667,0.7728658536585367
77.32,0.774390243902439
78.66666666666667,0.7759146341463415
79.38709677419355,0.7774390243902439
80.55555555555556,0.7789634146341464
82.0,0.7804878048780488
82.4,0.7820121951219512
83.13333333333334,0.7835365853658537
83.30864197530865,0.7850609756097561
83.88888888888889,0.7865853658536586
84.0,0.788109756097561
85.6,0.7896341463414634
85.6470588235294,0.7911585365853658
87.0,0.7926829268292683
88.0,0.7942073170731707
88.4,0.7957317073170732
88.5,0.7972560975609756
91.0,0.7987804878048781
91.07407407407408,0.8003048780487805
95.0,0.801829268292683
95.0,0.8033536585365854
95.66666666666667,0.8048780487804879
97.0,0.8064024390243902
97.66666666666667,0.8079268292682927
98.5,0.8094512195121951
109.0,0.8109756097560976
111.0,0.8125
112.3125,0.8140243902439025
112.5,0.8155487804878049
114.0,0.8170731707317074
124.33333333333333,0.8185975609756098
124.66666666666667,0.8201219512195123
128.0,0.8216463414634146
131.5,0.8231707317073171
133.0,0.8246951219512195
134.66666666666666,0.826219512195122
135.0,0.8277439024390244
136.6,0.8292682926829269
142.20289855072463,0.8307926829268293
144.0,0.8323170731707318
146.33333333333334,0.8338414634146342
146.88,0.8353658536585367
147.88732394366198,0.836890243902439
149.61290322580646,0.8384146341463415
153.0612244897959,0.8399390243902439
160.5,0.8414634146341464
162.0,0.8429878048780488
169.5,0.8445121951219513
170.14285714285714,0.8460365853658537
181.8,0.8475609756097561
183.0,0.8490853658536586
183.0,0.850609756097561
190.0,0.8521341463414634
191.59259259259258,0.8536585365853658
196.85714285714286,0.8551829268292683
206.33333333333334,0.8567073170731707
207.44444444444446,0.8582317073170732
211.16666666666666,0.8597560975609756
218.07692307692307,0.8612804878048781
220.0,0.8628048780487805
222.2,0.864329268292683
231.66666666666666,0.8658536585365854
237.28813559322035,0.8673780487804879
240.0,0.8689024390243902
244.33333333333334,0.8704268292682927
245.08,0.8719512195121951
261.5,0.8734756097560976
261.5,0.875
261.65,0.8765243902439025
266.6666666666667,0.8780487804878049
270.0,0.8795731707317074
270.7878787878788,0.8810975609756098
274.0,0.8826219512195123
279.44444444444446,0.8841463414634146
281.5,0.8856707317073171
295.4,0.8871951219512195
301.8,0.888719512195122
302.25,0.8902439024390244
315.6666666666667,0.8917682926829269
323.5,0.8932926829268293
325.3333333333333,0.8948170731707318
332.0,0.8963414634146342
337.0,0.8978658536585367
349.0,0.899390243902439
350.0,0.9009146341463415
358.25,0.9024390243902439
360.0,0.9039634146341464
361.0,0.9054878048780488
369.0,0.9070121951219513
369.6666666666667,0.9085365853658537
370.0,0.9100609756097562
374.0,0.9115853658536586
374.72727272727275,0.913109756097561
378.6666666666667,0.9146341463414634
384.61538461538464,0.9161585365853658
390.5,0.9176829268292683
399.35064935064935,0.9192073170731707
399.7867803837953,0.9207317073170732
400.0,0.9222560975609756
403.8636363636364,0.9237804878048781
406.5,0.9253048780487805
407.4074074074074,0.926829268292683
410.3333333333333,0.9283536585365854
430.5,0.9298780487804879
472.22222222222223,0.9314024390243902
481.48148148148147,0.9329268292682927
495.5,0.9344512195121951
526.3157894736842,0.9359756097560976
585.25,0.9375
658.0,0.9390243902439025
668.9230769230769,0.9405487804878049
679.5,0.9420731707317074
695.6521739130435,0.9435975609756098
728.0,0.9451219512195123
729.7297297297297,0.9466463414634146
816.0,0.9481707317073171
894.8333333333334,0.9496951219512195
911.0,0.951219512195122
916.6666666666666,0.9527439024390244
922.0,0.9542682926829269
931.6,0.9557926829268293
1103.0,0.9573170731707318
1106.5,0.9588414634146342
1160.6,0.9603658536585367
1235.25,0.961890243902439
1235.2941176470588,0.9634146341463415
1310.0,0.9649390243902439
1363.6363636363637,0.9664634146341464
1439.0,0.9679878048780488
1441.3333333333333,0.9695121951219513
1459.0,0.9710365853658537
1528.301886792453,0.9725609756097562
1555.0,0.9740853658536586
1636.0,0.975609756097561
1828.0,0.9771341463414634
1852.5,0.9786585365853658
1901.9033674963396,0.9801829268292683
1955.3333333333333,0.9817073170731707
2065.0,0.9832317073170732
2500.0,0.9847560975609756
2863.6363636363635,0.9862804878048781
2952.3809523809523,0.9878048780487805
3333.3333333333335,0.989329268292683
3484.848484848485,0.9908536585365854
3952.0,0.9923780487804879
3992.5,0.9939024390243902
4600.0,0.9954268292682927
6400.0,0.9969512195121951
7000.0,0.9984756097560976
7916.666666666667,1.0


==> data/y_date_data.txt <==
2017-07-17 18:14:41,0.0
2017-07-17 18:31:35,0.0009416195856873823
2018-01-26 23:15:15,0.0018832391713747645
2018-01-27 18:39:59,0.002824858757062147
2018-01-27 18:47:56,0.003766478342749529
2018-01-27 18:59:41,0.004708097928436911
2018-01-27 19:00:44,0.005649717514124294
2018-01-27 19:01:05,0.0065913370998116755
2018-01-28 00:07:27,0.007532956685499058
2018-01-28 03:02:05,0.00847457627118644
2018-01-28 21:55:32,0.009416195856873822
2018-01-30 01:47:24,0.010357815442561204
2018-02-01 01:59:10,0.011299435028248588
2018-02-01 06:57:48,0.01224105461393597
2018-02-01 21:53:59,0.013182674199623351
2018-02-01 21:54:17,0.014124293785310734
2018-02-01 21:54:29,0.015065913370998116
2018-02-03 01:16:44,0.0160075329566855
2018-02-04 02:36:39,0.01694915254237288
2018-02-05 00:37:05,0.017890772128060263
2018-02-05 07:42:22,0.018832391713747645
2018-02-05 07:52:13,0.019774011299435026
2018-02-05 07:56:22,0.020715630885122408
2018-02-05 13:07:12,0.021657250470809793
2018-02-06 04:19:14,0.022598870056497175
2018-02-07 05:35:07,0.023540489642184557
2018-02-07 23:17:32,0.02448210922787194
2018-02-10 22:13:56,0.02542372881355932
2018-02-11 04:41:16,0.026365348399246702
2018-02-11 13:29:36,0.027306967984934087
2018-02-12 04:05:41,0.02824858757062147
2018-02-12 15:58:04,0.02919020715630885
2018-02-13 09:16:55,0.030131826741996232
2018-02-13 23:46:42,0.031073446327683614
2018-02-14 19:54:13,0.032015065913371
2018-02-15 21:49:07,0.03295668549905838
2018-02-18 11:49:26,0.03389830508474576
2018-02-19 00:06:04,0.03483992467043314
2018-02-21 00:28:00,0.035781544256120526
2018-02-22 11:01:22,0.03672316384180791
2018-02-26 22:22:38,0.03766478342749529
2018-02-27 22:26:12,0.038606403013182675
2018-02-27 23:54:56,0.03954802259887005
2018-03-02 23:59:54,0.04048964218455744
2018-03-04 03:07:33,0.041431261770244816
2018-03-06 02:41:11,0.0423728813559322
2018-03-09 01:51:18,0.04331450094161959
2018-03-11 01:33:02,0.044256120527306965
2018-03-13 19:39:40,0.04519774011299435
2018-03-15 09:00:59,0.04613935969868173
2018-03-16 03:47:17,0.047080979284369114
2018-03-16 09:42:39,0.04802259887005649
2018-03-16 20:55:14,0.04896421845574388
2018-03-17 05:22:53,0.04990583804143126
2018-04-15 04:28:01,0.05084745762711864
2018-04-17 04:50:39,0.051789077212806026
2018-04-22 00:06:30,0.052730696798493404
2018-05-03 01:57:56,0.05367231638418079
2018-05-05 13:12:12,0.054613935969868174
2018-05-05 14:23:42,0.05555555555555555
2018-05-28 23:42:59,0.05649717514124294
2018-06-06 06:03:34,0.057438794726930316
2018-06-18 02:27:54,0.0583804143126177
2018-06-27 12:34:07,0.05932203389830508
2018-07-18 03:36:05,0.060263653483992465
2018-07-26 06:28:13,0.06120527306967985
2018-07-30 02:59:59,0.06214689265536723
2018-07-31 04:36:51,0.0630885122410546
2018-08-06 05:28:32,0.064030131826742
2018-08-25 04:58:55,0.06497175141242938
2018-09-02 18:56:37,0.06591337099811675
2018-09-07 22:44:30,0.06685499058380415
2018-09-10 21:55:30,0.06779661016949153
2018-09-13 11:17:31,0.0687382297551789
2018-09-15 23:02:35,0.06967984934086628
2018-09-16 18:10:54,0.07062146892655367
2018-09-16 20:36:41,0.07156308851224105
2018-09-17 04:48:13,0.07250470809792843
2018-09-17 11:32:15,0.07344632768361582
2018-09-18 04:00:28,0.0743879472693032
2018-09-19 01:22:46,0.07532956685499058
2018-09-24 21:31:30,0.07627118644067796
2018-10-04 11:00:33,0.07721280602636535
2018-10-05 12:34:57,0.07815442561205273
2018-10-08 20:07:59,0.0790960451977401
2018-10-15 22:29:39,0.0800376647834275
2018-10-18 19:55:43,0.08097928436911488
2018-10-25 01:17:58,0.08192090395480225
2018-10-31 03:46:51,0.08286252354048963
2018-11-04 04:48:39,0.08380414312617702
2018-11-19 03:17:00,0.0847457627118644
2018-11-26 20:43:50,0.08568738229755178
2018-12-01 14:08:08,0.08662900188323917
2018-12-10 23:59:21,0.08757062146892655
2018-12-21 02:10:05,0.08851224105461393
2018-12-26 21:57:30,0.08945386064030131
2018-12-27 05:34:54,0.0903954802259887
2018-12-30 18:18:24,0.09133709981167608
2018-12-30 20:52:58,0.09227871939736346
2019-01-05 07:11:16,0.09322033898305085
2019-01-08 21:26:25,0.09416195856873823
2019-01-11 06:16:36,0.0951035781544256
2019-01-14 18:53:44,0.09604519774011298
2019-01-15 01:37:40,0.09698681732580038
2019-01-22 20:19:55,0.09792843691148775
2019-01-26 07:29:44,0.09887005649717513
2019-01-27 05:02:35,0.09981167608286252
2019-01-28 16:13:22,0.1007532956685499
2019-01-29 07:28:00,0.10169491525423728
2019-01-31 01:29:59,0.10263653483992467
2019-02-02 19:17:22,0.10357815442561205
2019-02-02 22:44:45,0.10451977401129943
2019-02-04 07:28:03,0.10546139359698681
2019-02-04 07:33:16,0.1064030131826742
2019-02-04 16:52:48,0.10734463276836158
2019-02-05 01:57:00,0.10828625235404896
2019-02-07 12:49:25,0.10922787193973635
2019-02-08 01:33:20,0.11016949152542373
2019-02-08 22:41:25,0.1111111111111111
2019-02-08 22:43:56,0.11205273069679848
2019-02-10 11:38:42,0.11299435028248588
2019-02-10 12:40:08,0.11393596986817325
2019-02-13 01:25:14,0.11487758945386063
2019-02-13 23:14:10,0.11581920903954802
2019-02-14 04:32:12,0.1167608286252354
2019-02-15 22:29:07,0.11770244821092278
2019-02-16 15:14:18,0.11864406779661016
2019-02-16 18:57:57,0.11958568738229755
2019-02-16 21:13:16,0.12052730696798493
2019-02-17 03:22:04,0.12146892655367231
2019-02-17 03:49:23,0.1224105461393597
2019-02-17 18:26:44,0.12335216572504708
2019-02-18 23:29:42,0.12429378531073446
2019-02-19 16:50:38,0.12523540489642185
2019-02-20 02:42:24,0.1261770244821092
2019-02-20 18:11:26,0.1271186440677966
2019-02-21 04:41:24,0.128060263653484
2019-02-21 05:44:00,0.12900188323917136
2019-02-22 02:00:16,0.12994350282485875
2019-02-23 01:39:56,0.13088512241054615
2019-02-24 19:53:29,0.1318267419962335
2019-02-25 01:43:48,0.1327683615819209
2019-02-25 22:35:26,0.1337099811676083
2019-02-26 18:27:59,0.13465160075329566
2019-02-27 10:43:56,0.13559322033898305
2019-02-27 20:12:53,0.13653483992467041
2019-02-28 03:20:16,0.1374764595103578
2019-02-28 12:24:51,0.1384180790960452
2019-02-28 23:21:00,0.13935969868173256
2019-02-28 23:52:04,0.14030131826741996
2019-03-01 02:32:22,0.14124293785310735
2019-03-02 15:16:49,0.1421845574387947
2019-03-03 05:10:49,0.1431261770244821
2019-03-03 05:22:11,0.1440677966101695
2019-03-03 08:39:25,0.14500941619585686
2019-03-03 11:13:28,0.14595103578154425
2019-03-03 14:00:21,0.14689265536723164
2019-03-03 23:44:11,0.147834274952919
2019-03-04 01:33:48,0.1487758945386064
2019-03-05 02:09:24,0.14971751412429377
2019-03-05 16:43:19,0.15065913370998116
2019-03-05 22:43:49,0.15160075329566855
2019-03-06 00:48:15,0.15254237288135591
2019-03-06 14:11:25,0.1534839924670433
2019-03-06 17:27:17,0.1544256120527307
2019-03-06 23:48:08,0.15536723163841806
2019-03-07 11:34:37,0.15630885122410546
2019-03-07 15:04:49,0.15725047080979285
2019-03-07 15:19:02,0.1581920903954802
2019-03-07 15:37:54,0.1591337099811676
2019-03-07 15:38:05,0.160075329566855
2019-03-08 02:15:25,0.16101694915254236
2019-03-08 11:28:53,0.16195856873822975
2019-03-08 14:38:46,0.16290018832391714
2019-03-09 14:14:06,0.1638418079096045
2019-03-09 15:51:44,0.1647834274952919
2019-03-09 15:56:58,0.16572504708097927
2019-03-09 16:03:09,0.16666666666666666
2019-03-09 16:10:19,0.16760828625235405
2019-03-09 23:33:18,0.16854990583804141
2019-03-10 04:27:48,0.1694915254237288
2019-03-11 10:32:11,0.1704331450094162
2019-03-11 10:35:46,0.17137476459510356
2019-03-11 11:39:24,0.17231638418079095
2019-03-11 11:59:59,0.17325800376647835
2019-03-12 02:45:38,0.1741996233521657
2019-03-12 13:22:36,0.1751412429378531
2019-03-12 14:13:47,0.1760828625235405
2019-03-12 16:39:04,0.17702448210922786
2019-03-12 18:09:09,0.17796610169491525
2019-03-13 05:19:44,0.17890772128060262
2019-03-13 05:31:52,0.17984934086629
2019-03-13 07:34:33,0.1807909604519774
2019-03-13 19:34:24,0.18173258003766476
2019-03-14 10:48:41,0.18267419962335216
2019-03-14 11:15:14,0.18361581920903955
2019-03-15 10:40:27,0.1845574387947269
2019-03-16 03:21:23,0.1854990583804143
2019-03-16 15:11:38,0.1864406779661017
2019-03-17 12:35:03,0.18738229755178906
2019-03-18 13:18:22,0.18832391713747645
2019-03-18 13:52:01,0.18926553672316385
2019-03-20 19:46:17,0.1902071563088512
2019-03-22 01:23:13,0.1911487758945386
2019-03-27 20:55:30,0.19209039548022597
2019-03-28 05:47:08,0.19303201506591336
2019-03-29 00:51:49,0.19397363465160075
2019-03-29 04:37:07,0.19491525423728812
2019-03-29 14:55:17,0.1958568738229755
2019-03-31 14:10:23,0.1967984934086629
2019-03-31 14:41:27,0.19774011299435026
2019-03-31 15:32:55,0.19868173258003766
2019-04-02 12:12:07,0.19962335216572505
2019-04-02 16:55:31,0.2005649717514124
2019-04-03 15:36:49,0.2015065913370998
2019-04-05 04:50:53,0.2024482109227872
2019-04-05 20:43:02,0.20338983050847456
2019-04-05 22:17:17,0.20433145009416195
2019-04-06 00:05:21,0.20527306967984935
2019-04-06 02:10:52,0.2062146892655367
2019-04-07 02:39:49,0.2071563088512241
2019-04-07 03:57:02,0.20809792843691147
2019-04-07 08:02:36,0.20903954802259886
2019-04-07 08:03:42,0.20998116760828625
2019-04-07 08:04:28,0.21092278719397362
2019-04-07 08:04:46,0.211864406779661
2019-04-07 08:14:42,0.2128060263653484
2019-04-07 15:56:07,0.21374764595103576
2019-04-08 16:05:57,0.21468926553672316
2019-04-11 04:27:12,0.21563088512241055
2019-04-13 19:09:13,0.2165725047080979
2019-04-14 01:38:35,0.2175141242937853
2019-04-14 19:35:50,0.2184557438794727
2019-04-18 23:56:33,0.21939736346516006
2019-04-19 05:23:47,0.22033898305084745
2019-04-19 21:44:39,0.22128060263653482
2019-04-20 02:09:45,0.2222222222222222
2019-04-20 02:16:39,0.2231638418079096
2019-04-20 02:18:15,0.22410546139359697
2019-04-21 07:30:22,0.22504708097928436
2019-04-21 16:03:53,0.22598870056497175
2019-04-21 17:13:43,0.22693032015065911
2019-04-21 18:45:06,0.2278719397363465
2019-04-22 12:55:50,0.2288135593220339
2019-04-22 13:39:28,0.22975517890772126
2019-04-22 13:41:47,0.23069679849340866
2019-04-22 13:43:58,0.23163841807909605
2019-04-22 13:48:26,0.2325800376647834
2019-04-22 15:58:21,0.2335216572504708
2019-04-23 11:12:07,0.23446327683615817
2019-04-23 23:10:22,0.23540489642184556
2019-04-24 00:21:05,0.23634651600753295
2019-04-24 00:40:47,0.23728813559322032
2019-04-25 02:42:56,0.2382297551789077
2019-04-25 16:38:44,0.2391713747645951
2019-04-25 20:09:59,0.24011299435028247
2019-04-27 16:19:51,0.24105461393596986
2019-04-27 21:45:36,0.24199623352165725
2019-04-27 23:34:26,0.24293785310734461
2019-04-28 16:14:15,0.243879472693032
2019-04-28 22:24:09,0.2448210922787194
2019-04-29 03:21:58,0.24576271186440676
2019-04-30 01:35:18,0.24670433145009416
2019-04-30 23:16:11,0.24764595103578155
2019-05-01 02:39:07,0.2485875706214689
2019-05-01 22:15:24,0.2495291902071563
2019-05-02 21:36:25,0.2504708097928437
2019-05-04 00:58:28,0.2514124293785311
2019-05-04 03:00:28,0.2523540489642184
2019-05-04 21:34:53,0.2532956685499058
2019-05-06 03:02:17,0.2542372881355932
2019-05-07 00:31:14,0.2551789077212806
2019-05-08 01:11:15,0.256120527306968
2019-05-08 22:44:01,0.25706214689265533
2019-05-09 12:10:37,0.2580037664783427
2019-05-10 14:20:51,0.2589453860640301
2019-05-10 23:19:49,0.2598870056497175
2019-05-11 00:19:30,0.2608286252354049
2019-05-11 08:56:16,0.2617702448210923
2019-05-11 23:14:10,0.2627118644067796
2019-05-12 03:50:44,0.263653483992467
2019-05-13 13:42:52,0.2645951035781544
2019-05-13 23:09:41,0.2655367231638418
2019-05-14 13:29:46,0.2664783427495292
2019-05-14 21:50:54,0.2674199623352166
2019-05-15 15:32:44,0.2683615819209039
2019-05-16 00:09:28,0.2693032015065913
2019-05-16 11:35:24,0.2702448210922787
2019-05-16 12:50:34,0.2711864406779661
2019-05-17 01:38:17,0.2721280602636535
2019-05-17 05:31:45,0.27306967984934083
2019-05-17 12:53:58,0.2740112994350282
2019-05-17 22:20:50,0.2749529190207156
2019-05-18 02:08:47,0.275894538606403
2019-05-19 15:56:07,0.2768361581920904
2019-05-19 16:53:51,0.2777777777777778
2019-05-20 21:10:13,0.2787193973634651
2019-05-21 03:30:09,0.2796610169491525
2019-05-21 10:58:43,0.2806026365348399
2019-05-21 11:01:38,0.2815442561205273
2019-05-21 23:05:26,0.2824858757062147
2019-05-22 20:43:43,0.2834274952919021
2019-05-23 00:05:27,0.2843691148775894
2019-05-23 01:44:32,0.2853107344632768
2019-05-24 01:30:59,0.2862523540489642
2019-05-24 22:23:59,0.2871939736346516
2019-05-25 10:11:37,0.288135593220339
2019-05-26 05:09:59,0.28907721280602633
2019-05-26 22:18:28,0.2900188323917137
2019-05-28 01:49:49,0.2909604519774011
2019-05-28 11:15:23,0.2919020715630885
2019-05-28 14:48:13,0.2928436911487759
2019-05-28 19:13:27,0.2937853107344633
2019-05-28 23:26:50,0.2947269303201506
2019-05-29 22:28:20,0.295668549905838
2019-05-30 04:25:23,0.2966101694915254
2019-05-31 00:03:27,0.2975517890772128
2019-05-31 04:26:57,0.2984934086629002
2019-06-01 01:47:55,0.29943502824858753
2019-06-01 19:25:10,0.3003766478342749
2019-06-02 01:41:15,0.3013182674199623
2019-06-02 17:15:09,0.3022598870056497
2019-06-02 23:11:16,0.3032015065913371
2019-06-03 01:29:37,0.3041431261770245
2019-06-03 15:17:54,0.30508474576271183
2019-06-04 00:09:38,0.3060263653483992
2019-06-04 02:52:29,0.3069679849340866
2019-06-04 14:39:41,0.307909604519774
2019-06-04 20:16:48,0.3088512241054614
2019-06-04 21:22:01,0.3097928436911488
2019-06-05 00:56:08,0.3107344632768361
2019-06-05 22:49:56,0.3116760828625235
2019-06-05 23:49:56,0.3126177024482109
2019-06-06 22:11:09,0.3135593220338983
2019-06-07 17:48:12,0.3145009416195857
2019-06-07 17:51:09,0.31544256120527303
2019-06-08 02:54:46,0.3163841807909604
2019-06-08 10:55:17,0.3173258003766478
2019-06-09 03:17:48,0.3182674199623352
2019-06-10 00:29:27,0.3192090395480226
2019-06-10 19:43:22,0.32015065913371
2019-06-11 21:59:43,0.32109227871939733
2019-06-12 11:28:58,0.3220338983050847
2019-06-12 11:29:55,0.3229755178907721
2019-06-12 13:28:20,0.3239171374764595
2019-06-12 23:05:50,0.3248587570621469
2019-06-14 11:39:18,0.3258003766478343
2019-06-14 21:44:26,0.3267419962335216
2019-06-15 14:08:31,0.327683615819209
2019-06-15 14:49:58,0.3286252354048964
2019-06-15 19:20:50,0.3295668549905838
2019-06-15 21:50:10,0.3305084745762712
2019-06-16 23:31:53,0.33145009416195853
2019-06-16 23:45:19,0.3323917137476459
2019-06-16 23:50:59,0.3333333333333333
2019-06-17 11:39:44,0.3342749529190207
2019-06-18 00:29:42,0.3352165725047081
2019-06-18 03:38:25,0.3361581920903955
2019-06-18 03:52:40,0.33709981167608283
2019-06-18 04:13:25,0.3380414312617702
2019-06-18 04:18:10,0.3389830508474576
2019-06-18 04:51:13,0.339924670433145
2019-06-18 05:04:08,0.3408662900188324
2019-06-18 11:29:10,0.34180790960451973
2019-06-19 21:56:40,0.3427495291902071
2019-06-20 02:57:23,0.3436911487758945
2019-06-20 16:58:15,0.3446327683615819
2019-06-21 10:24:44,0.3455743879472693
2019-06-21 11:53:29,0.3465160075329567
2019-06-21 17:26:50,0.34745762711864403
2019-06-21 22:14:11,0.3483992467043314
2019-06-22 00:45:53,0.3493408662900188
2019-06-22 22:35:25,0.3502824858757062
2019-06-23 03:50:42,0.3512241054613936
2019-06-23 19:37:49,0.352165725047081
2019-06-24 05:30:33,0.3531073446327683
2019-06-25 03:58:02,0.3540489642184557
2019-06-25 14:27:00,0.3549905838041431
2019-06-26 01:56:44,0.3559322033898305
2019-06-26 23:57:59,0.3568738229755179
2019-06-27 03:40:02,0.35781544256120523
2019-06-27 05:01:16,0.3587570621468926
2019-06-28 01:51:05,0.35969868173258
2019-06-28 20:10:06,0.3606403013182674
2019-06-28 20:40:55,0.3615819209039548
2019-06-28 23:50:36,0.3625235404896422
2019-06-29 00:13:31,0.36346516007532953
2019-06-29 19:13:26,0.3644067796610169
2019-06-29 23:29:49,0.3653483992467043
2019-06-30 00:39:22,0.3662900188323917
2019-07-01 10:22:54,0.3672316384180791
2019-07-01 11:11:26,0.3681732580037665
2019-07-02 03:43:03,0.3691148775894538
2019-07-02 20:37:45,0.3700564971751412
2019-07-05 17:12:27,0.3709981167608286
2019-07-06 16:12:53,0.371939736346516
2019-07-06 23:20:27,0.3728813559322034
2019-07-07 02:01:54,0.37382297551789073
2019-07-07 16:41:30,0.3747645951035781
2019-07-07 19:06:44,0.3757062146892655
2019-07-07 19:57:40,0.3766478342749529
2019-07-08 17:14:59,0.3775894538606403
2019-07-08 20:53:55,0.3785310734463277
2019-07-08 22:42:26,0.37947269303201503
2019-07-09 02:40:47,0.3804143126177024
2019-07-10 15:04:17,0.3813559322033898
2019-07-10 21:45:34,0.3822975517890772
2019-07-11 02:08:53,0.3832391713747646
2019-07-11 04:34:52,0.38418079096045193
2019-07-11 22:48:00,0.3851224105461393
2019-07-11 22:50:32,0.3860640301318267
2019-07-12 03:10:32,0.3870056497175141
2019-07-12 13:42:50,0.3879472693032015
2019-07-12 19:49:24,0.3888888888888889
2019-07-12 22:12:04,0.38983050847457623
2019-07-13 00:22:46,0.3907721280602636
2019-07-13 05:16:59,0.391713747645951
2019-07-13 19:05:09,0.3926553672316384
2019-07-14 01:12:28,0.3935969868173258
2019-07-14 22:08:03,0.3945386064030132
2019-07-14 22:55:24,0.39548022598870053
2019-07-16 11:01:13,0.3964218455743879
2019-07-17 03:35:57,0.3973634651600753
2019-07-17 13:19:50,0.3983050847457627
2019-07-18 18:20:08,0.3992467043314501
2019-07-19 02:28:08,0.40018832391713743
2019-07-20 03:00:26,0.4011299435028248
2019-07-20 14:06:48,0.4020715630885122
2019-07-20 15:57:43,0.4030131826741996
2019-07-22 00:54:58,0.403954802259887
2019-07-22 04:06:52,0.4048964218455744
2019-07-22 20:16:50,0.40583804143126173
2019-07-22 20:45:56,0.4067796610169491
2019-07-23 03:21:02,0.4077212806026365
2019-07-23 08:15:45,0.4086629001883239
2019-07-24 01:28:55,0.4096045197740113
2019-07-24 02:27:34,0.4105461393596987
2019-07-24 21:00:35,0.41148775894538603
2019-07-24 21:00:53,0.4124293785310734
2019-07-24 21:18:01,0.4133709981167608
2019-07-24 21:30:05,0.4143126177024482
2019-07-25 14:51:47,0.4152542372881356
2019-07-25 14:55:20,0.41619585687382293
2019-07-25 18:51:38,0.4171374764595103
2019-07-25 23:30:34,0.4180790960451977
2019-07-26 23:05:05,0.4190207156308851
2019-07-27 00:56:54,0.4199623352165725
2019-07-27 23:52:28,0.4209039548022599
2019-07-28 03:12:24,0.42184557438794723
2019-07-29 10:00:02,0.4227871939736346
2019-07-30 04:27:50,0.423728813559322
2019-07-30 17:41:39,0.4246704331450094
2019-07-31 04:09:52,0.4256120527306968
2019-08-01 04:21:10,0.42655367231638414
2019-08-01 16:35:38,0.42749529190207153
2019-08-02 10:28:44,0.4284369114877589
2019-08-02 22:07:26,0.4293785310734463
2019-08-02 22:47:53,0.4303201506591337
2019-08-03 13:44:43,0.4312617702448211
2019-08-03 19:06:44,0.43220338983050843
2019-08-04 15:37:21,0.4331450094161958
2019-08-04 15:39:39,0.4340866290018832
2019-08-04 16:10:20,0.4350282485875706
2019-08-04 18:55:18,0.435969868173258
2019-08-04 21:18:19,0.4369114877589454
2019-08-04 22:18:19,0.43785310734463273
2019-08-05 12:28:12,0.4387947269303201
2019-08-05 19:38:55,0.4397363465160075
2019-08-06 01:55:34,0.4406779661016949
2019-08-06 13:20:48,0.4416195856873823
2019-08-06 17:08:10,0.44256120527306964
2019-08-06 21:34:26,0.443502824858757
2019-08-07 02:38:36,0.4444444444444444
2019-08-07 02:52:18,0.4453860640301318
2019-08-07 12:00:02,0.4463276836158192
2019-08-07 17:27:30,0.4472693032015066
2019-08-07 18:37:34,0.44821092278719393
2019-08-08 15:44:49,0.4491525423728813
2019-08-08 22:12:36,0.4500941619585687
2019-08-09 09:06:55,0.4510357815442561
2019-08-09 10:15:12,0.4519774011299435
2019-08-10 03:06:24,0.4529190207156309
2019-08-10 13:07:35,0.45386064030131823
2019-08-10 17:44:01,0.4548022598870056
2019-08-10 21:19:49,0.455743879472693
2019-08-11 10:04:07,0.4566854990583804
2019-08-11 14:06:13,0.4576271186440678
2019-08-11 16:21:59,0.45856873822975514
2019-08-11 17:55:00,0.4595103578154425
2019-08-11 18:09:00,0.4604519774011299
2019-08-11 20:56:33,0.4613935969868173
2019-08-11 23:40:12,0.4623352165725047
2019-08-11 23:56:16,0.4632768361581921
2019-08-12 00:08:41,0.46421845574387943
2019-08-12 01:07:36,0.4651600753295668
2019-08-12 21:05:11,0.4661016949152542
2019-08-13 11:48:50,0.4670433145009416
2019-08-13 12:04:24,0.467984934086629
2019-08-14 02:38:36,0.46892655367231634
2019-08-14 02:42:58,0.46986817325800373
2019-08-14 06:39:35,0.4708097928436911
2019-08-14 14:34:28,0.4717514124293785
2019-08-14 22:12:12,0.4726930320150659
2019-08-14 22:12:32,0.4736346516007533
2019-08-15 01:55:41,0.47457627118644063
2019-08-15 18:16:14,0.475517890772128
2019-08-15 19:21:21,0.4764595103578154
2019-08-15 19:35:55,0.4774011299435028
2019-08-16 14:15:27,0.4783427495291902
2019-08-16 17:40:24,0.4792843691148776
2019-08-16 21:10:32,0.48022598870056493
2019-08-16 23:33:42,0.4811676082862523
2019-08-17 20:27:13,0.4821092278719397
2019-08-18 10:46:23,0.4830508474576271
2019-08-19 11:15:01,0.4839924670433145
2019-08-19 16:52:21,0.48493408662900184
2019-08-20 09:56:35,0.48587570621468923
2019-08-20 14:57:41,0.4868173258003766
2019-08-20 17:40:11,0.487758945386064
2019-08-20 22:27:55,0.4887005649717514
2019-08-22 06:00:28,0.4896421845574388
2019-08-22 07:15:29,0.49058380414312613
2019-08-22 19:21:18,0.4915254237288135
2019-08-23 05:34:55,0.4924670433145009
2019-08-24 19:31:29,0.4934086629001883
2019-08-25 13:00:13,0.4943502824858757
2019-08-25 13:32:10,0.4952919020715631
2019-08-25 18:11:10,0.49623352165725043
2019-08-25 22:25:40,0.4971751412429378
2019-08-25 23:20:21,0.4981167608286252
2019-08-26 00:17:46,0.4990583804143126
2019-08-26 05:04:09,0.5
2019-08-27 17:22:36,0.5009416195856874
2019-08-28 01:39:45,0.5018832391713748
2019-08-29 14:36:42,0.5028248587570622
2019-08-29 23:39:28,0.5037664783427495
2019-08-30 06:07:54,0.5047080979284368
2019-08-30 16:48:41,0.5056497175141242
2019-08-30 23:22:53,0.5065913370998116
2019-08-30 23:32:53,0.507532956685499
2019-08-31 13:04:44,0.5084745762711864
2019-08-31 16:40:28,0.5094161958568738
2019-09-01 15:13:52,0.5103578154425612
2019-09-02 17:50:52,0.5112994350282486
2019-09-04 03:25:49,0.512241054613936
2019-09-04 04:16:39,0.5131826741996234
2019-09-04 10:28:55,0.5141242937853107
2019-09-05 02:57:08,0.515065913370998
2019-09-05 13:57:19,0.5160075329566854
2019-09-05 15:37:17,0.5169491525423728
2019-09-05 15:38:08,0.5178907721280602
2019-09-05 21:43:58,0.5188323917137476
2019-09-06 00:22:22,0.519774011299435
2019-09-06 07:49:49,0.5207156308851224
2019-09-07 14:14:36,0.5216572504708098
2019-09-07 14:16:22,0.5225988700564972
2019-09-07 22:19:05,0.5235404896421846
2019-09-08 00:13:15,0.524482109227872
2019-09-08 00:37:39,0.5254237288135593
2019-09-08 02:51:28,0.5263653483992466
2019-09-08 14:15:41,0.527306967984934
2019-09-08 20:41:35,0.5282485875706214
2019-09-08 20:49:28,0.5291902071563088
2019-09-08 22:20:35,0.5301318267419962
2019-09-08 23:57:04,0.5310734463276836
2019-09-09 12:45:09,0.532015065913371
2019-09-09 12:46:32,0.5329566854990584
2019-09-09 12:47:21,0.5338983050847458
2019-09-09 20:45:20,0.5348399246704332
2019-09-10 07:39:59,0.5357815442561205
2019-09-10 13:15:26,0.5367231638418078
2019-09-10 13:16:29,0.5376647834274952
2019-09-11 04:34:11,0.5386064030131826
2019-09-12 01:33:03,0.53954802259887
2019-09-12 11:36:21,0.5404896421845574
2019-09-12 11:38:58,0.5414312617702448
2019-09-12 11:40:02,0.5423728813559322
2019-09-12 11:42:27,0.5433145009416196
2019-09-12 19:21:03,0.544256120527307
2019-09-13 01:35:15,0.5451977401129944
2019-09-13 02:57:48,0.5461393596986817
2019-09-13 10:00:07,0.547080979284369
2019-09-14 00:59:43,0.5480225988700564
2019-09-14 01:33:39,0.5489642184557438
2019-09-14 06:36:17,0.5499058380414312
2019-09-14 09:11:04,0.5508474576271186
2019-09-14 21:01:31,0.551789077212806
2019-09-15 08:02:31,0.5527306967984934
2019-09-15 11:51:57,0.5536723163841808
2019-09-16 23:48:20,0.5546139359698682
2019-09-17 02:10:32,0.5555555555555556
2019-09-17 02:47:55,0.5564971751412429
2019-09-17 09:29:12,0.5574387947269303
2019-09-17 10:16:35,0.5583804143126176
2019-09-17 18:35:01,0.559322033898305
2019-09-18 02:22:52,0.5602636534839924
2019-09-18 03:35:59,0.5612052730696798
2019-09-18 09:43:58,0.5621468926553672
2019-09-18 09:57:51,0.5630885122410546
2019-09-18 11:18:09,0.564030131826742
2019-09-18 12:34:30,0.5649717514124294
2019-09-18 14:30:11,0.5659133709981168
2019-09-18 16:26:40,0.5668549905838042
2019-09-19 21:41:00,0.5677966101694915
2019-09-19 21:41:28,0.5687382297551788
2019-09-19 21:41:50,0.5696798493408662
2019-09-19 21:42:37,0.5706214689265536
2019-09-19 21:42:52,0.571563088512241
2019-09-20 01:25:24,0.5725047080979284
2019-09-20 02:34:58,0.5734463276836158
2019-09-20 09:21:22,0.5743879472693032
2019-09-20 15:00:18,0.5753295668549906
2019-09-20 20:35:57,0.576271186440678
2019-09-20 21:12:43,0.5772128060263654
2019-09-21 00:29:27,0.5781544256120527
2019-09-21 09:04:28,0.57909604519774
2019-09-21 16:06:03,0.5800376647834274
2019-09-22 13:21:16,0.5809792843691148
2019-09-22 13:22:09,0.5819209039548022
2019-09-22 13:23:04,0.5828625235404896
2019-09-22 20:59:30,0.583804143126177
2019-09-23 10:49:43,0.5847457627118644
2019-09-23 21:50:59,0.5856873822975518
2019-09-23 21:51:22,0.5866290018832392
2019-09-23 21:51:47,0.5875706214689266
2019-09-23 21:52:04,0.5885122410546139
2019-09-23 21:52:40,0.5894538606403013
2019-09-23 21:52:58,0.5903954802259886
2019-09-23 21:53:23,0.591337099811676
2019-09-24 10:41:10,0.5922787193973634
2019-09-24 11:13:03,0.5932203389830508
2019-09-24 15:37:44,0.5941619585687382
2019-09-24 16:00:55,0.5951035781544256
2019-09-25 07:18:58,0.596045197740113
2019-09-25 16:08:53,0.5969868173258004
2019-09-26 18:01:34,0.5979284369114878
2019-09-27 15:13:53,0.5988700564971751
2019-09-27 17:05:25,0.5998116760828625
2019-09-27 17:51:12,0.6007532956685498
2019-09-28 05:45:42,0.6016949152542372
2019-09-28 10:09:16,0.6026365348399246
2019-09-28 16:23:22,0.603578154425612
2019-09-28 18:30:12,0.6045197740112994
2019-09-29 01:38:07,0.6054613935969868
2019-09-29 20:50:22,0.6064030131826742
2019-09-30 04:31:50,0.6073446327683616
2019-09-30 15:08:38,0.608286252354049
2019-09-30 17:51:59,0.6092278719397364
2019-09-30 18:00:01,0.6101694915254237
2019-09-30 21:39:18,0.611111111111111
2019-10-01 01:58:46,0.6120527306967984
2019-10-01 04:49:59,0.6129943502824858
2019-10-01 16:22:54,0.6139359698681732
2019-10-01 22:04:37,0.6148775894538606
2019-10-02 09:33:53,0.615819209039548
2019-10-02 18:26:10,0.6167608286252354
2019-10-02 23:19:21,0.6177024482109228
2019-10-03 01:07:22,0.6186440677966102
2019-10-03 03:58:43,0.6195856873822976
2019-10-03 11:55:41,0.6205273069679849
2019-10-03 12:45:13,0.6214689265536723
2019-10-03 20:46:09,0.6224105461393596
2019-10-04 06:40:21,0.623352165725047
2019-10-04 09:20:40,0.6242937853107344
2019-10-04 11:57:32,0.6252354048964218
2019-10-04 14:47:43,0.6261770244821092
2019-10-04 15:08:57,0.6271186440677966
2019-10-04 21:26:59,0.628060263653484
2019-10-05 10:32:48,0.6290018832391714
2019-10-05 10:33:19,0.6299435028248588
2019-10-05 10:33:37,0.6308851224105461
2019-10-06 03:59:26,0.6318267419962335
2019-10-06 10:55:43,0.6327683615819208
2019-10-06 19:56:17,0.6337099811676082
2019-10-07 00:39:52,0.6346516007532956
2019-10-07 01:18:37,0.635593220338983
2019-10-07 12:06:11,0.6365348399246704
2019-10-08 15:02:46,0.6374764595103578
2019-10-08 21:06:38,0.6384180790960452
2019-10-09 12:00:12,0.6393596986817326
2019-10-10 13:32:16,0.64030131826742
2019-10-11 01:53:05,0.6412429378531073
2019-10-11 10:12:28,0.6421845574387947
2019-10-11 13:05:47,0.643126177024482
2019-10-11 15:21:13,0.6440677966101694
2019-10-12 13:24:03,0.6450094161958568
2019-10-12 17:59:14,0.6459510357815442
2019-10-12 17:59:42,0.6468926553672316
2019-10-12 18:00:16,0.647834274952919
2019-10-12 19:18:51,0.6487758945386064
2019-10-13 18:32:28,0.6497175141242938
2019-10-13 20:20:09,0.6506591337099812
2019-10-13 21:40:01,0.6516007532956686
2019-10-14 14:13:28,0.6525423728813559
2019-10-15 10:34:54,0.6534839924670433
2019-10-15 15:59:13,0.6544256120527306
2019-10-15 17:53:55,0.655367231638418
2019-10-15 20:56:08,0.6563088512241054
2019-10-15 21:24:24,0.6572504708097928
2019-10-16 00:49:15,0.6581920903954802
2019-10-16 11:48:03,0.6591337099811676
2019-10-17 02:01:38,0.660075329566855
2019-10-17 20:59:29,0.6610169491525424
2019-10-17 23:41:01,0.6619585687382298
2019-10-18 01:44:28,0.6629001883239171
2019-10-18 03:24:35,0.6638418079096045
2019-10-18 06:30:16,0.6647834274952918
2019-10-18 08:26:41,0.6657250470809792
2019-10-18 15:36:46,0.6666666666666666
2019-10-19 18:58:04,0.667608286252354
2019-10-19 22:36:16,0.6685499058380414
2019-10-20 03:00:48,0.6694915254237288
2019-10-20 22:35:07,0.6704331450094162
2019-10-21 13:12:05,0.6713747645951036
2019-10-21 15:15:41,0.672316384180791
2019-10-21 19:37:32,0.6732580037664783
2019-10-21 22:57:40,0.6741996233521657
2019-10-22 14:52:36,0.675141242937853
2019-10-23 01:02:47,0.6760828625235404
2019-10-23 12:35:24,0.6770244821092278
2019-10-23 16:00:10,0.6779661016949152
2019-10-23 16:39:08,0.6789077212806026
2019-10-23 20:30:08,0.67984934086629
2019-10-24 07:14:59,0.6807909604519774
2019-10-24 20:10:16,0.6817325800376648
2019-10-25 03:09:31,0.6826741996233522
2019-10-25 18:04:18,0.6836158192090395
2019-10-25 20:09:40,0.6845574387947269
2019-10-25 20:13:33,0.6854990583804143
2019-10-26 03:33:37,0.6864406779661016
2019-10-26 13:09:42,0.687382297551789
2019-10-26 18:22:15,0.6883239171374764
2019-10-26 22:17:15,0.6892655367231638
2019-10-26 23:54:26,0.6902071563088512
2019-10-27 00:51:07,0.6911487758945386
2019-10-27 02:10:17,0.692090395480226
2019-10-29 20:25:39,0.6930320150659134
2019-10-30 02:20:42,0.6939736346516008
2019-10-30 04:08:23,0.6949152542372881
2019-10-30 13:56:45,0.6958568738229755
2019-10-30 15:37:14,0.6967984934086628
2019-10-30 16:56:53,0.6977401129943502
2019-10-30 17:11:09,0.6986817325800376
2019-10-30 19:35:47,0.699623352165725
2019-10-30 19:48:37,0.7005649717514124
2019-10-30 21:26:19,0.7015065913370998
2019-10-30 22:30:36,0.7024482109227872
2019-10-31 00:29:57,0.7033898305084746
2019-10-31 11:47:50,0.704331450094162
2019-10-31 12:22:41,0.7052730696798493
2019-10-31 19:42:15,0.7062146892655367
2019-11-02 12:24:08,0.707156308851224
2019-11-02 14:06:03,0.7080979284369114
2019-11-03 23:26:12,0.7090395480225988
2019-11-04 02:34:21,0.7099811676082862
2019-11-04 19:29:13,0.7109227871939736
2019-11-04 21:00:02,0.711864406779661
2019-11-06 01:47:05,0.7128060263653484
2019-11-07 14:55:26,0.7137476459510358
2019-11-07 15:00:11,0.7146892655367232
2019-11-07 15:00:11,0.7156308851224105
2019-11-07 15:00:12,0.7165725047080979
2019-11-07 19:25:57,0.7175141242937852
2019-11-07 22:53:17,0.7184557438794726
2019-11-08 04:25:36,0.71939736346516
2019-11-08 06:45:59,0.7203389830508474
2019-11-08 20:08:04,0.7212806026365348
2019-11-09 12:44:37,0.7222222222222222
2019-11-09 16:39:30,0.7231638418079096
2019-11-09 23:11:55,0.724105461393597
2019-11-10 20:21:31,0.7250470809792844
2019-11-10 20:25:55,0.7259887005649717
2019-11-10 20:29:46,0.7269303201506591
2019-11-10 21:00:45,0.7278719397363465
2019-11-11 13:37:48,0.7288135593220338
2019-11-11 17:16:04,0.7297551789077212
2019-11-12 17:00:12,0.7306967984934086
2019-11-13 02:12:50,0.731638418079096
2019-11-13 06:14:32,0.7325800376647834
2019-11-13 09:03:26,0.7335216572504708
2019-11-13 21:18:57,0.7344632768361582
2019-11-14 12:00:14,0.7354048964218456
2019-11-14 18:54:07,0.736346516007533
2019-11-14 22:00:12,0.7372881355932203
2019-11-14 22:00:12,0.7382297551789077
2019-11-14 22:00:27,0.739171374764595
2019-11-15 14:50:14,0.7401129943502824
2019-11-16 01:38:50,0.7410546139359698
2019-11-17 06:45:10,0.7419962335216572
2019-11-17 10:24:01,0.7429378531073446
2019-11-17 21:09:34,0.743879472693032
2019-11-17 23:34:50,0.7448210922787194
2019-11-18 14:35:53,0.7457627118644068
2019-11-18 17:25:30,0.7467043314500942
2019-11-19 01:18:35,0.7476459510357815
2019-11-19 02:42:19,0.7485875706214689
2019-11-19 03:59:06,0.7495291902071562
2019-11-19 08:10:53,0.7504708097928436
2019-11-19 09:55:47,0.751412429378531
2019-11-20 01:13:42,0.7523540489642184
2019-11-22 05:34:45,0.7532956685499058
2019-11-22 10:18:16,0.7542372881355932
2019-11-22 13:23:10,0.7551789077212806
2019-11-22 16:13:43,0.756120527306968
2019-11-22 20:49:32,0.7570621468926554
2019-11-22 21:55:20,0.7580037664783427
2019-11-22 23:14:58,0.7589453860640301
2019-11-23 09:20:37,0.7598870056497175
2019-11-23 14:55:14,0.7608286252354048
2019-11-24 15:58:06,0.7617702448210922
2019-11-24 20:00:12,0.7627118644067796
2019-11-24 22:29:18,0.763653483992467
2019-11-25 04:38:01,0.7645951035781544
2019-11-26 17:00:03,0.7655367231638418
2019-11-26 21:00:12,0.7664783427495292
2019-11-27 16:00:13,0.7674199623352166
2019-11-28 17:53:42,0.7683615819209039
2019-11-28 18:38:30,0.7693032015065913
2019-11-28 22:06:04,0.7702448210922787
2019-11-29 18:05:06,0.771186440677966
2019-12-01 21:47:36,0.7721280602636534
2019-12-03 17:00:10,0.7730696798493408
2019-12-03 21:30:13,0.7740112994350282
2019-12-03 23:58:40,0.7749529190207156
2019-12-04 16:16:36,0.775894538606403
2019-12-04 21:15:53,0.7768361581920904
2019-12-04 23:01:28,0.7777777777777778
2019-12-04 23:48:33,0.7787193973634652
2019-12-05 20:23:04,0.7796610169491525
2019-12-05 23:42:04,0.7806026365348399
2019-12-05 23:52:19,0.7815442561205272
2019-12-06 00:02:04,0.7824858757062146
2019-12-06 01:09:08,0.783427495291902
2019-12-06 12:13:21,0.7843691148775894
2019-12-06 12:32:37,0.7853107344632768
2019-12-06 13:48:46,0.7862523540489642
2019-12-06 15:03:16,0.7871939736346516
2019-12-06 16:59:41,0.788135593220339
2019-12-06 17:00:19,0.7890772128060264
2019-12-06 18:07:23,0.7900188323917137
2019-12-07 14:52:38,0.7909604519774011
2019-12-07 20:16:34,0.7919020715630884
2019-12-08 06:48:48,0.7928436911487758
2019-12-08 11:48:20,0.7937853107344632
2019-12-08 16:00:13,0.7947269303201506
2019-12-08 23:19:42,0.795668549905838
2019-12-10 00:01:12,0.7966101694915254
2019-12-10 07:39:32,0.7975517890772128
2019-12-10 21:18:01,0.7984934086629002
2019-12-10 21:56:52,0.7994350282485876
2019-12-11 21:44:55,0.8003766478342749
2019-12-11 22:04:15,0.8013182674199623
2019-12-11 22:38:19,0.8022598870056497
2019-12-12 13:32:48,0.803201506591337
2019-12-13 07:07:28,0.8041431261770244
2019-12-13 17:05:47,0.8050847457627118
2019-12-14 08:40:26,0.8060263653483992
2019-12-14 08:56:44,0.8069679849340866
2019-12-14 14:01:25,0.807909604519774
2019-12-14 19:21:25,0.8088512241054614
2019-12-15 12:00:00,0.8097928436911488
2019-12-16 16:00:14,0.8107344632768361
2019-12-16 19:30:00,0.8116760828625235
2019-12-16 23:45:58,0.8126177024482109
2019-12-17 15:13:48,0.8135593220338982
2019-12-17 17:00:06,0.8145009416195856
2019-12-17 23:27:14,0.815442561205273
2019-12-18 23:48:36,0.8163841807909604
2019-12-19 17:50:03,0.8173258003766478
2019-12-20 18:16:35,0.8182674199623352
2019-12-21 09:17:59,0.8192090395480226
2019-12-21 11:51:46,0.82015065913371
2019-12-21 20:21:09,0.8210922787193974
2019-12-21 21:42:23,0.8220338983050847
2019-12-21 23:47:26,0.8229755178907721
2019-12-22 10:59:56,0.8239171374764594
2019-12-22 11:06:07,0.8248587570621468
2019-12-22 11:14:59,0.8258003766478342
2019-12-23 07:40:13,0.8267419962335216
2019-12-23 17:02:49,0.827683615819209
2019-12-23 17:35:56,0.8286252354048964
2019-12-24 05:23:05,0.8295668549905838
2019-12-24 13:23:59,0.8305084745762712
2019-12-24 15:30:57,0.8314500941619586
2019-12-24 16:00:12,0.8323917137476459
2019-12-24 19:25:00,0.8333333333333333
2019-12-25 12:02:53,0.8342749529190207
2019-12-25 17:47:13,0.835216572504708
2019-12-25 17:59:12,0.8361581920903954
2019-12-25 20:40:18,0.8370998116760828
2019-12-25 22:34:40,0.8380414312617702
2019-12-25 22:55:58,0.8389830508474576
2019-12-26 03:56:40,0.839924670433145
2019-12-26 19:38:27,0.8408662900188324
2019-12-26 20:16:08,0.8418079096045198
2019-12-26 20:30:01,0.8427495291902071
2019-12-26 22:22:27,0.8436911487758945
2019-12-27 13:37:58,0.8446327683615819
2019-12-27 14:47:19,0.8455743879472692
2019-12-28 21:42:01,0.8465160075329566
2019-12-29 12:54:33,0.847457627118644
2019-12-29 15:03:33,0.8483992467043314
2019-12-29 15:55:56,0.8493408662900188
2019-12-31 02:27:41,0.8502824858757062
2019-12-31 02:32:51,0.8512241054613936
2019-12-31 03:06:10,0.852165725047081
2019-12-31 16:15:01,0.8531073446327683
2019-12-31 17:46:46,0.8540489642184557
2019-12-31 18:52:49,0.8549905838041431
2019-12-31 19:52:51,0.8559322033898304
2020-01-01 19:36:17,0.8568738229755178
2020-01-01 20:45:01,0.8578154425612052
2020-01-01 23:07:01,0.8587570621468926
2020-01-02 13:32:15,0.85969868173258
2020-01-02 16:12:58,0.8606403013182674
2020-01-02 17:21:41,0.8615819209039548
2020-01-02 23:20:45,0.8625235404896422
2020-01-03 18:42:12,0.8634651600753296
2020-01-03 21:34:20,0.8644067796610169
2020-01-04 00:58:54,0.8653483992467043
2020-01-04 14:42:29,0.8662900188323917
2020-01-04 17:04:00,0.867231638418079
2020-01-04 18:13:08,0.8681732580037664
2020-01-04 20:13:17,0.8691148775894538
2020-01-04 20:15:00,0.8700564971751412
2020-01-04 21:12:40,0.8709981167608286
2020-01-04 22:23:23,0.871939736346516
2020-01-05 20:08:11,0.8728813559322034
2020-01-06 00:32:50,0.8738229755178908
2020-01-06 03:43:12,0.8747645951035781
2020-01-06 15:58:43,0.8757062146892655
2020-01-06 20:31:08,0.8766478342749529
2020-01-08 18:31:52,0.8775894538606402
2020-01-08 20:54:36,0.8785310734463276
2020-01-08 22:53:42,0.879472693032015
2020-01-09 16:29:48,0.8804143126177024
2020-01-09 22:13:22,0.8813559322033898
2020-01-09 23:25:11,0.8822975517890772
2020-01-10 00:39:18,0.8832391713747646
2020-01-10 01:27:49,0.884180790960452
2020-01-10 01:54:55,0.8851224105461393
2020-01-10 13:24:34,0.8860640301318267
2020-01-10 15:39:05,0.887005649717514
2020-01-10 17:37:23,0.8879472693032014
2020-01-11 00:01:59,0.8888888888888888
2020-01-11 00:59:48,0.8898305084745762
2020-01-11 03:33:43,0.8907721280602636
2020-01-11 16:26:52,0.891713747645951
2020-01-11 19:02:54,0.8926553672316384
2020-01-12 00:45:40,0.8935969868173258
2020-01-12 12:01:21,0.8945386064030132
2020-01-12 16:13:34,0.8954802259887005
2020-01-12 18:14:09,0.8964218455743879
2020-01-12 20:30:00,0.8973634651600753
2020-01-12 23:52:58,0.8983050847457626
2020-01-13 00:00:04,0.89924670433145
2020-01-13 20:27:55,0.9001883239171374
2020-01-14 00:31:14,0.9011299435028248
2020-01-14 11:02:53,0.9020715630885122
2020-01-15 18:18:00,0.9030131826741996
2020-01-15 22:30:03,0.903954802259887
2020-01-17 10:00:00,0.9048964218455744
2020-01-17 20:24:59,0.9058380414312618
2020-01-18 18:32:40,0.9067796610169491
2020-01-18 19:58:14,0.9077212806026365
2020-01-19 16:06:11,0.9086629001883239
2020-01-19 22:06:14,0.9096045197740112
2020-01-20 08:49:01,0.9105461393596986
2020-01-20 22:35:06,0.911487758945386
2020-01-21 00:48:29,0.9124293785310734
2020-01-21 20:29:18,0.9133709981167608
2020-01-22 20:36:30,0.9143126177024482
2020-01-23 06:03:44,0.9152542372881356
2020-01-23 12:56:14,0.916195856873823
2020-01-23 22:08:07,0.9171374764595103
2020-01-24 17:38:40,0.9180790960451977
2020-01-24 17:42:31,0.919020715630885
2020-01-24 20:39:18,0.9199623352165724
2020-01-25 21:57:45,0.9209039548022598
2020-01-26 07:29:51,0.9218455743879472
2020-01-27 03:10:19,0.9227871939736346
2020-01-27 03:29:44,0.923728813559322
2020-01-28 18:35:57,0.9246704331450094
2020-01-28 19:43:14,0.9256120527306968
2020-01-29 00:45:16,0.9265536723163842
2020-01-29 01:48:44,0.9274952919020715
2020-01-29 02:05:30,0.9284369114877589
2020-01-30 11:17:04,0.9293785310734463
2020-01-30 17:30:12,0.9303201506591336
2020-01-31 09:38:23,0.931261770244821
2020-01-31 20:04:06,0.9322033898305084
2020-01-31 21:07:42,0.9331450094161958
2020-02-01 16:42:42,0.9340866290018832
2020-02-01 18:16:52,0.9350282485875706
2020-02-01 20:50:09,0.935969868173258
2020-02-02 19:08:54,0.9369114877589454
2020-02-03 17:51:27,0.9378531073446327
2020-02-04 17:00:11,0.9387947269303201
2020-02-05 20:11:04,0.9397363465160075
2020-02-06 00:31:14,0.9406779661016949
2020-02-06 05:39:57,0.9416195856873822
2020-02-07 22:02:30,0.9425612052730696
2020-02-08 01:22:28,0.943502824858757
2020-02-09 03:41:42,0.9444444444444444
2020-02-10 22:16:42,0.9453860640301318
2020-02-10 22:22:29,0.9463276836158192
2020-02-11 20:02:53,0.9472693032015066
2020-02-12 03:26:02,0.948210922787194
2020-02-12 04:16:28,0.9491525423728813
2020-02-12 21:47:32,0.9500941619585687
2020-02-14 15:53:10,0.951035781544256
2020-02-14 15:59:44,0.9519774011299434
2020-02-14 16:03:42,0.9529190207156308
2020-02-14 16:16:10,0.9538606403013182
2020-02-14 16:25:13,0.9548022598870056
2020-02-14 16:47:20,0.955743879472693
2020-02-14 17:06:38,0.9566854990583804
2020-02-14 17:10:15,0.9576271186440678
2020-02-14 19:30:11,0.9585687382297552
2020-02-14 20:30:31,0.9595103578154425
2020-02-15 00:35:33,0.9604519774011299
2020-02-15 21:57:31,0.9613935969868173
2020-02-16 03:01:49,0.9623352165725046
2020-02-16 08:02:28,0.963276836158192
2020-02-16 14:43:44,0.9642184557438794
2020-02-16 16:55:39,0.9651600753295668
2020-02-16 17:07:11,0.9661016949152542
2020-02-16 17:55:32,0.9670433145009416
2020-02-17 06:32:14,0.967984934086629
2020-02-17 16:23:50,0.9689265536723164
2020-02-17 17:13:11,0.9698681732580037
2020-02-17 19:15:12,0.9708097928436911
2020-02-18 17:07:13,0.9717514124293785
2020-02-18 19:46:55,0.9726930320150659
2020-02-18 20:04:46,0.9736346516007532
2020-02-20 20:55:45,0.9745762711864406
2020-02-21 15:39:35,0.975517890772128
2020-02-21 17:05:03,0.9764595103578154
2020-02-21 19:09:00,0.9774011299435028
2020-02-21 19:14:01,0.9783427495291902
2020-02-21 23:38:43,0.9792843691148776
2020-02-22 06:31:10,0.9802259887005649
2020-02-23 03:34:28,0.9811676082862523
2020-02-23 03:40:56,0.9821092278719397
2020-02-24 10:00:20,0.983050847457627
2020-02-24 23:39:26,0.9839924670433144
2020-02-25 00:10:17,0.9849340866290018
2020-02-25 23:13:29,0.9858757062146892
2020-02-26 23:33:31,0.9868173258003766
2020-02-27 05:10:37,0.987758945386064
2020-02-27 23:59:28,0.9887005649717514
2020-02-28 21:48:40,0.9896421845574388
2020-02-29 00:00:10,0.9905838041431262
2020-03-01 15:40:20,0.9915254237288135
2020-03-01 17:01:17,0.9924670433145009
2020-03-01 23:46:11,0.9934086629001883
2020-03-07 12:40:55,0.9943502824858756
2020-03-10 12:54:27,0.995291902071563
2020-03-12 14:58:31,0.9962335216572504
2020-03-21 09:56:29,0.9971751412429378
2020-03-27 15:31:24,0.9981167608286252
2020-03-30 13:02:51,0.9990583804143126
2020-04-01 16:29:58,1.0


==> data/y_duration_data.txt <==
5.0,0.0
5.0,0.0009416195856873823
5.0,0.0018832391713747645
6.0,0.002824858757062147
7.0,0.003766478342749529
7.0,0.004708097928436911
7.0,0.005649717514124294
7.0,0.0065913370998116755
7.0,0.007532956685499058
8.0,0.00847457627118644
8.0,0.009416195856873822
9.0,0.010357815442561204
9.0,0.011299435028248588
9.0,0.01224105461393597
9.0,0.013182674199623351
9.0,0.014124293785310734
9.0,0.015065913370998116
9.0,0.0160075329566855
9.0,0.01694915254237288
10.0,0.017890772128060263
10.0,0.018832391713747645
10.0,0.019774011299435026
10.0,0.020715630885122408
10.0,0.021657250470809793
10.0,0.022598870056497175
10.0,0.023540489642184557
10.0,0.02448210922787194
10.0,0.02542372881355932
10.0,0.026365348399246702
10.0,0.027306967984934087
11.0,0.02824858757062147
11.0,0.02919020715630885
11.0,0.030131826741996232
11.0,0.031073446327683614
11.0,0.032015065913371
11.0,0.03295668549905838
11.0,0.03389830508474576
11.0,0.03483992467043314
11.0,0.035781544256120526
11.0,0.03672316384180791
11.0,0.03766478342749529
11.0,0.038606403013182675
11.0,0.03954802259887005
12.0,0.04048964218455744
12.0,0.041431261770244816
12.0,0.0423728813559322
12.0,0.04331450094161959
12.0,0.044256120527306965
12.0,0.04519774011299435
12.0,0.04613935969868173
12.0,0.047080979284369114
12.0,0.04802259887005649
12.0,0.04896421845574388
12.0,0.04990583804143126
12.0,0.05084745762711864
12.0,0.051789077212806026
12.0,0.052730696798493404
12.0,0.05367231638418079
13.0,0.054613935969868174
13.0,0.05555555555555555
13.0,0.05649717514124294
13.0,0.057438794726930316
13.0,0.0583804143126177
13.0,0.05932203389830508
13.0,0.060263653483992465
13.0,0.06120527306967985
13.0,0.06214689265536723
13.0,0.0630885122410546
13.0,0.064030131826742
13.0,0.06497175141242938
13.0,0.06591337099811675
13.0,0.06685499058380415
13.0,0.06779661016949153
13.0,0.0687382297551789
13.0,0.06967984934086628
13.0,0.07062146892655367
13.0,0.07156308851224105
13.0,0.07250470809792843
13.0,0.07344632768361582
13.0,0.0743879472693032
13.0,0.07532956685499058
14.0,0.07627118644067796
14.0,0.07721280602636535
14.0,0.07815442561205273
14.0,0.0790960451977401
14.0,0.0800376647834275
14.0,0.08097928436911488
14.0,0.08192090395480225
14.0,0.08286252354048963
14.0,0.08380414312617702
14.0,0.0847457627118644
15.0,0.08568738229755178
15.0,0.08662900188323917
15.0,0.08757062146892655
15.0,0.08851224105461393
15.0,0.08945386064030131
15.0,0.0903954802259887
15.0,0.09133709981167608
15.0,0.09227871939736346
15.0,0.09322033898305085
15.0,0.09416195856873823
15.0,0.0951035781544256
15.0,0.09604519774011298
15.0,0.09698681732580038
15.0,0.09792843691148775
16.0,0.09887005649717513
16.0,0.09981167608286252
16.0,0.1007532956685499
16.0,0.10169491525423728
16.0,0.10263653483992467
16.0,0.10357815442561205
16.0,0.10451977401129943
16.0,0.10546139359698681
16.0,0.1064030131826742
16.0,0.10734463276836158
16.0,0.10828625235404896
16.0,0.10922787193973635
16.0,0.11016949152542373
16.0,0.1111111111111111
16.0,0.11205273069679848
16.0,0.11299435028248588
16.0,0.11393596986817325
16.0,0.11487758945386063
16.0,0.11581920903954802
16.0,0.1167608286252354
16.0,0.11770244821092278
16.0,0.11864406779661016
16.0,0.11958568738229755
16.0,0.12052730696798493
16.0,0.12146892655367231
16.0,0.1224105461393597
17.0,0.12335216572504708
17.0,0.12429378531073446
17.0,0.12523540489642185
17.0,0.1261770244821092
17.0,0.1271186440677966
17.0,0.128060263653484
17.0,0.12900188323917136
17.0,0.12994350282485875
17.0,0.13088512241054615
17.0,0.1318267419962335
17.0,0.1327683615819209
17.0,0.1337099811676083
17.0,0.13465160075329566
17.0,0.13559322033898305
17.0,0.13653483992467041
17.0,0.1374764595103578
18.0,0.1384180790960452
18.0,0.13935969868173256
18.0,0.14030131826741996
18.0,0.14124293785310735
18.0,0.1421845574387947
18.0,0.1431261770244821
18.0,0.1440677966101695
18.0,0.14500941619585686
19.0,0.14595103578154425
19.0,0.14689265536723164
19.0,0.147834274952919
19.0,0.1487758945386064
19.0,0.14971751412429377
19.0,0.15065913370998116
19.0,0.15160075329566855
19.0,0.15254237288135591
19.0,0.1534839924670433
20.0,0.1544256120527307
20.0,0.15536723163841806
20.0,0.15630885122410546
20.0,0.15725047080979285
20.0,0.1581920903954802
21.0,0.1591337099811676
21.0,0.160075329566855
21.0,0.16101694915254236
21.0,0.16195856873822975
21.0,0.16290018832391714
21.0,0.1638418079096045
21.0,0.1647834274952919
21.0,0.16572504708097927
21.0,0.16666666666666666
21.0,0.16760828625235405
22.0,0.16854990583804141
22.0,0.1694915254237288
22.0,0.1704331450094162
22.0,0.17137476459510356
22.0,0.17231638418079095
22.0,0.17325800376647835
22.0,0.1741996233521657
22.0,0.1751412429378531
22.0,0.1760828625235405
23.0,0.17702448210922786
23.0,0.17796610169491525
23.0,0.17890772128060262
23.0,0.17984934086629
23.0,0.1807909604519774
23.0,0.18173258003766476
23.0,0.18267419962335216
24.0,0.18361581920903955
24.0,0.1845574387947269
24.0,0.1854990583804143
24.0,0.1864406779661017
24.0,0.18738229755178906
24.0,0.18832391713747645
24.0,0.18926553672316385
24.0,0.1902071563088512
25.0,0.1911487758945386
25.0,0.19209039548022597
25.0,0.19303201506591336
25.0,0.19397363465160075
25.0,0.19491525423728812
25.0,0.1958568738229755
25.0,0.1967984934086629
25.0,0.19774011299435026
25.0,0.19868173258003766
26.0,0.19962335216572505
26.0,0.2005649717514124
26.0,0.2015065913370998
26.0,0.2024482109227872
26.0,0.20338983050847456
27.0,0.20433145009416195
27.0,0.20527306967984935
27.0,0.2062146892655367
27.0,0.2071563088512241
27.0,0.20809792843691147
27.0,0.20903954802259886
27.0,0.20998116760828625
27.0,0.21092278719397362
27.0,0.211864406779661
28.0,0.2128060263653484
28.0,0.21374764595103576
28.0,0.21468926553672316
28.0,0.21563088512241055
28.0,0.2165725047080979
28.0,0.2175141242937853
29.0,0.2184557438794727
29.0,0.21939736346516006
29.0,0.22033898305084745
29.0,0.22128060263653482
29.0,0.2222222222222222
29.0,0.2231638418079096
29.0,0.22410546139359697
29.0,0.22504708097928436
30.0,0.22598870056497175
30.0,0.22693032015065911
30.0,0.2278719397363465
30.0,0.2288135593220339
30.0,0.22975517890772126
30.0,0.23069679849340866
30.0,0.23163841807909605
30.0,0.2325800376647834
30.0,0.2335216572504708
30.0,0.23446327683615817
30.0,0.23540489642184556
30.0,0.23634651600753295
30.0,0.23728813559322032
30.0,0.2382297551789077
31.0,0.2391713747645951
31.0,0.24011299435028247
31.0,0.24105461393596986
31.0,0.24199623352165725
31.0,0.24293785310734461
31.0,0.243879472693032
31.0,0.2448210922787194
31.0,0.24576271186440676
31.0,0.24670433145009416
31.0,0.24764595103578155
31.0,0.2485875706214689
32.0,0.2495291902071563
32.0,0.2504708097928437
32.0,0.2514124293785311
32.0,0.2523540489642184
32.0,0.2532956685499058
32.0,0.2542372881355932
32.0,0.2551789077212806
32.0,0.256120527306968
32.0,0.25706214689265533
33.0,0.2580037664783427
33.0,0.2589453860640301
33.0,0.2598870056497175
33.0,0.2608286252354049
33.0,0.2617702448210923
33.0,0.2627118644067796
33.0,0.263653483992467
33.0,0.2645951035781544
34.0,0.2655367231638418
34.0,0.2664783427495292
34.0,0.2674199623352166
34.0,0.2683615819209039
34.0,0.2693032015065913
34.0,0.2702448210922787
34.0,0.2711864406779661
34.0,0.2721280602636535
34.0,0.27306967984934083
34.0,0.2740112994350282
35.0,0.2749529190207156
35.0,0.275894538606403
35.0,0.2768361581920904
35.0,0.2777777777777778
35.0,0.2787193973634651
35.0,0.2796610169491525
35.0,0.2806026365348399
35.0,0.2815442561205273
36.0,0.2824858757062147
36.0,0.2834274952919021
36.0,0.2843691148775894
36.0,0.2853107344632768
36.0,0.2862523540489642
36.0,0.2871939736346516
36.0,0.288135593220339
36.0,0.28907721280602633
36.0,0.2900188323917137
37.0,0.2909604519774011
37.0,0.2919020715630885
37.0,0.2928436911487759
37.0,0.2937853107344633
37.0,0.2947269303201506
37.0,0.295668549905838
37.0,0.2966101694915254
37.0,0.2975517890772128
38.0,0.2984934086629002
38.0,0.29943502824858753
38.0,0.3003766478342749
38.0,0.3013182674199623
38.0,0.3022598870056497
38.0,0.3032015065913371
38.0,0.3041431261770245
38.0,0.30508474576271183
38.0,0.3060263653483992
38.0,0.3069679849340866
39.0,0.307909604519774
39.0,0.3088512241054614
39.0,0.3097928436911488
39.0,0.3107344632768361
39.0,0.3116760828625235
39.0,0.3126177024482109
39.0,0.3135593220338983
39.0,0.3145009416195857
40.0,0.31544256120527303
40.0,0.3163841807909604
40.0,0.3173258003766478
40.0,0.3182674199623352
40.0,0.3192090395480226
40.0,0.32015065913371
40.0,0.32109227871939733
40.0,0.3220338983050847
41.0,0.3229755178907721
41.0,0.3239171374764595
41.0,0.3248587570621469
41.0,0.3258003766478343
41.0,0.3267419962335216
41.0,0.327683615819209
41.0,0.3286252354048964
41.0,0.3295668549905838
41.0,0.3305084745762712
42.0,0.33145009416195853
42.0,0.3323917137476459
42.0,0.3333333333333333
42.0,0.3342749529190207
42.0,0.3352165725047081
42.0,0.3361581920903955
42.0,0.33709981167608283
43.0,0.3380414312617702
43.0,0.3389830508474576
43.0,0.339924670433145
43.0,0.3408662900188324
43.0,0.34180790960451973
43.0,0.3427495291902071
43.0,0.3436911487758945
44.0,0.3446327683615819
44.0,0.3455743879472693
44.0,0.3465160075329567
44.0,0.34745762711864403
44.0,0.3483992467043314
44.0,0.3493408662900188
44.0,0.3502824858757062
44.0,0.3512241054613936
44.0,0.352165725047081
44.0,0.3531073446327683
45.0,0.3540489642184557
45.0,0.3549905838041431
45.0,0.3559322033898305
45.0,0.3568738229755179
45.0,0.35781544256120523
45.0,0.3587570621468926
46.0,0.35969868173258
46.0,0.3606403013182674
46.0,0.3615819209039548
46.0,0.3625235404896422
46.0,0.36346516007532953
47.0,0.3644067796610169
47.0,0.3653483992467043
47.0,0.3662900188323917
47.0,0.3672316384180791
47.0,0.3681732580037665
47.0,0.3691148775894538
47.0,0.3700564971751412
48.0,0.3709981167608286
48.0,0.371939736346516
48.0,0.3728813559322034
49.0,0.37382297551789073
49.0,0.3747645951035781
49.0,0.3757062146892655
49.0,0.3766478342749529
49.0,0.3775894538606403
50.0,0.3785310734463277
50.0,0.37947269303201503
50.0,0.3804143126177024
50.0,0.3813559322033898
50.0,0.3822975517890772
51.0,0.3832391713747646
51.0,0.38418079096045193
51.0,0.3851224105461393
51.0,0.3860640301318267
51.0,0.3870056497175141
51.0,0.3879472693032015
51.0,0.3888888888888889
52.0,0.38983050847457623
52.0,0.3907721280602636
52.0,0.391713747645951
52.0,0.3926553672316384
53.0,0.3935969868173258
53.0,0.3945386064030132
53.0,0.39548022598870053
53.0,0.3964218455743879
53.0,0.3973634651600753
53.0,0.3983050847457627
53.0,0.3992467043314501
53.0,0.40018832391713743
54.0,0.4011299435028248
54.0,0.4020715630885122
54.0,0.4030131826741996
54.0,0.403954802259887
54.0,0.4048964218455744
54.0,0.40583804143126173
54.0,0.4067796610169491
54.0,0.4077212806026365
54.0,0.4086629001883239
55.0,0.4096045197740113
55.0,0.4105461393596987
55.0,0.41148775894538603
55.0,0.4124293785310734
55.0,0.4133709981167608
55.0,0.4143126177024482
55.0,0.4152542372881356
55.0,0.41619585687382293
55.0,0.4171374764595103
56.0,0.4180790960451977
56.0,0.4190207156308851
56.0,0.4199623352165725
56.0,0.4209039548022599
56.0,0.42184557438794723
56.0,0.4227871939736346
56.0,0.423728813559322
56.0,0.4246704331450094
56.0,0.4256120527306968
56.0,0.42655367231638414
56.0,0.42749529190207153
56.0,0.4284369114877589
56.0,0.4293785310734463
57.0,0.4303201506591337
57.0,0.4312617702448211
57.0,0.43220338983050843
57.0,0.4331450094161958
57.0,0.4340866290018832
57.0,0.4350282485875706
57.0,0.435969868173258
57.0,0.4369114877589454
57.0,0.43785310734463273
58.0,0.4387947269303201
58.0,0.4397363465160075
58.0,0.4406779661016949
58.0,0.4416195856873823
58.0,0.44256120527306964
58.0,0.443502824858757
59.0,0.4444444444444444
59.0,0.4453860640301318
59.0,0.4463276836158192
59.0,0.4472693032015066
59.0,0.44821092278719393
59.0,0.4491525423728813
59.0,0.4500941619585687
59.0,0.4510357815442561
59.0,0.4519774011299435
60.0,0.4529190207156309
60.0,0.45386064030131823
60.0,0.4548022598870056
60.0,0.455743879472693
60.0,0.4566854990583804
60.0,0.4576271186440678
60.0,0.45856873822975514
60.0,0.4595103578154425
60.0,0.4604519774011299
60.0,0.4613935969868173
60.0,0.4623352165725047
60.0,0.4632768361581921
60.0,0.46421845574387943
60.0,0.4651600753295668
60.0,0.4661016949152542
60.0,0.4670433145009416
60.0,0.467984934086629
60.0,0.46892655367231634
60.0,0.46986817325800373
60.0,0.4708097928436911
60.0,0.4717514124293785
60.0,0.4726930320150659
60.0,0.4736346516007533
60.0,0.47457627118644063
60.0,0.475517890772128
60.0,0.4764595103578154
60.0,0.4774011299435028
60.0,0.4783427495291902
60.0,0.4792843691148776
60.0,0.48022598870056493
60.0,0.4811676082862523
61.0,0.4821092278719397
61.0,0.4830508474576271
61.0,0.4839924670433145
61.0,0.48493408662900184
61.0,0.48587570621468923
61.0,0.4868173258003766
61.0,0.487758945386064
61.0,0.4887005649717514
61.0,0.4896421845574388
61.0,0.49058380414312613
61.0,0.4915254237288135
61.0,0.4924670433145009
61.0,0.4934086629001883
61.0,0.4943502824858757
61.0,0.4952919020715631
61.0,0.49623352165725043
61.0,0.4971751412429378
61.0,0.4981167608286252
61.0,0.4990583804143126
61.0,0.5
61.0,0.5009416195856874
61.0,0.5018832391713748
61.0,0.5028248587570622
61.0,0.5037664783427495
61.0,0.5047080979284368
62.0,0.5056497175141242
62.0,0.5065913370998116
62.0,0.507532956685499
62.0,0.5084745762711864
62.0,0.5094161958568738
62.0,0.5103578154425612
62.0,0.5112994350282486
63.0,0.512241054613936
63.0,0.5131826741996234
63.0,0.5141242937853107
63.0,0.515065913370998
64.0,0.5160075329566854
64.0,0.5169491525423728
64.0,0.5178907721280602
64.0,0.5188323917137476
64.0,0.519774011299435
65.0,0.5207156308851224
65.0,0.5216572504708098
65.0,0.5225988700564972
65.0,0.5235404896421846
65.0,0.524482109227872
65.0,0.5254237288135593
65.0,0.5263653483992466
65.0,0.527306967984934
65.0,0.5282485875706214
65.0,0.5291902071563088
66.0,0.5301318267419962
66.0,0.5310734463276836
66.0,0.532015065913371
66.0,0.5329566854990584
66.0,0.5338983050847458
66.0,0.5348399246704332
67.0,0.5357815442561205
67.0,0.5367231638418078
67.0,0.5376647834274952
67.0,0.5386064030131826
67.0,0.53954802259887
67.0,0.5404896421845574
67.0,0.5414312617702448
68.0,0.5423728813559322
68.0,0.5433145009416196
68.0,0.544256120527307
68.0,0.5451977401129944
68.0,0.5461393596986817
68.0,0.547080979284369
68.0,0.5480225988700564
69.0,0.5489642184557438
69.0,0.5499058380414312
69.0,0.5508474576271186
69.0,0.551789077212806
69.0,0.5527306967984934
69.0,0.5536723163841808
69.0,0.5546139359698682
69.0,0.5555555555555556
69.0,0.5564971751412429
69.0,0.5574387947269303
70.0,0.5583804143126176
70.0,0.559322033898305
70.0,0.5602636534839924
71.0,0.5612052730696798
71.0,0.5621468926553672
71.0,0.5630885122410546
71.0,0.564030131826742
71.0,0.5649717514124294
72.0,0.5659133709981168
72.0,0.5668549905838042
72.0,0.5677966101694915
73.0,0.5687382297551788
73.0,0.5696798493408662
73.0,0.5706214689265536
73.0,0.571563088512241
73.0,0.5725047080979284
73.0,0.5734463276836158
73.0,0.5743879472693032
74.0,0.5753295668549906
74.0,0.576271186440678
74.0,0.5772128060263654
74.0,0.5781544256120527
75.0,0.57909604519774
75.0,0.5800376647834274
75.0,0.5809792843691148
75.0,0.5819209039548022
75.0,0.5828625235404896
75.0,0.583804143126177
75.0,0.5847457627118644
76.0,0.5856873822975518
76.0,0.5866290018832392
76.0,0.5875706214689266
77.0,0.5885122410546139
77.0,0.5894538606403013
77.0,0.5903954802259886
77.0,0.591337099811676
78.0,0.5922787193973634
78.0,0.5932203389830508
78.0,0.5941619585687382
79.0,0.5951035781544256
79.0,0.596045197740113
79.0,0.5969868173258004
79.0,0.5979284369114878
80.0,0.5988700564971751
80.0,0.5998116760828625
80.0,0.6007532956685498
80.0,0.6016949152542372
81.0,0.6026365348399246
81.0,0.603578154425612
81.0,0.6045197740112994
82.0,0.6054613935969868
82.0,0.6064030131826742
82.0,0.6073446327683616
82.0,0.608286252354049
82.0,0.6092278719397364
82.0,0.6101694915254237
82.0,0.611111111111111
83.0,0.6120527306967984
83.0,0.6129943502824858
83.0,0.6139359698681732
84.0,0.6148775894538606
84.0,0.615819209039548
84.0,0.6167608286252354
84.0,0.6177024482109228
85.0,0.6186440677966102
85.0,0.6195856873822976
85.0,0.6205273069679849
86.0,0.6214689265536723
86.0,0.6224105461393596
86.0,0.623352165725047
86.0,0.6242937853107344
87.0,0.6252354048964218
87.0,0.6261770244821092
87.0,0.6271186440677966
87.0,0.628060263653484
87.0,0.6290018832391714
88.0,0.6299435028248588
88.0,0.6308851224105461
88.0,0.6318267419962335
88.0,0.6327683615819208
88.0,0.6337099811676082
89.0,0.6346516007532956
89.0,0.635593220338983
90.0,0.6365348399246704
90.0,0.6374764595103578
90.0,0.6384180790960452
90.0,0.6393596986817326
90.0,0.64030131826742
91.0,0.6412429378531073
91.0,0.6421845574387947
92.0,0.643126177024482
92.0,0.6440677966101694
92.0,0.6450094161958568
93.0,0.6459510357815442
93.0,0.6468926553672316
93.0,0.647834274952919
94.0,0.6487758945386064
94.0,0.6497175141242938
95.0,0.6506591337099812
95.0,0.6516007532956686
96.0,0.6525423728813559
96.0,0.6534839924670433
97.0,0.6544256120527306
97.0,0.655367231638418
97.0,0.6563088512241054
98.0,0.6572504708097928
98.0,0.6581920903954802
98.0,0.6591337099811676
98.0,0.660075329566855
98.0,0.6610169491525424
98.0,0.6619585687382298
98.0,0.6629001883239171
99.0,0.6638418079096045
99.0,0.6647834274952918
99.0,0.6657250470809792
99.0,0.6666666666666666
100.0,0.667608286252354
100.0,0.6685499058380414
100.0,0.6694915254237288
100.0,0.6704331450094162
100.0,0.6713747645951036
101.0,0.672316384180791
101.0,0.6732580037664783
101.0,0.6741996233521657
101.0,0.675141242937853
101.0,0.6760828625235404
101.0,0.6770244821092278
102.0,0.6779661016949152
102.0,0.6789077212806026
102.0,0.67984934086629
102.0,0.6807909604519774
103.0,0.6817325800376648
104.0,0.6826741996233522
104.0,0.6836158192090395
105.0,0.6845574387947269
105.0,0.6854990583804143
105.0,0.6864406779661016
105.0,0.687382297551789
105.0,0.6883239171374764
106.0,0.6892655367231638
107.0,0.6902071563088512
107.0,0.6911487758945386
108.0,0.692090395480226
108.0,0.6930320150659134
108.0,0.6939736346516008
109.0,0.6949152542372881
109.0,0.6958568738229755
109.0,0.6967984934086628
109.0,0.6977401129943502
109.0,0.6986817325800376
110.0,0.699623352165725
110.0,0.7005649717514124
111.0,0.7015065913370998
111.0,0.7024482109227872
112.0,0.7033898305084746
113.0,0.704331450094162
114.0,0.7052730696798493
114.0,0.7062146892655367
115.0,0.707156308851224
116.0,0.7080979284369114
116.0,0.7090395480225988
116.0,0.7099811676082862
116.0,0.7109227871939736
117.0,0.711864406779661
117.0,0.7128060263653484
117.0,0.7137476459510358
117.0,0.7146892655367232
118.0,0.7156308851224105
118.0,0.7165725047080979
119.0,0.7175141242937852
119.0,0.7184557438794726
119.0,0.71939736346516
119.0,0.7203389830508474
119.0,0.7212806026365348
119.0,0.7222222222222222
119.0,0.7231638418079096
119.0,0.724105461393597
119.0,0.7250470809792844
119.0,0.7259887005649717
119.0,0.7269303201506591
119.0,0.7278719397363465
120.0,0.7288135593220338
120.0,0.7297551789077212
120.0,0.7306967984934086
120.0,0.731638418079096
120.0,0.7325800376647834
121.0,0.7335216572504708
121.0,0.7344632768361582
121.0,0.7354048964218456
122.0,0.736346516007533
122.0,0.7372881355932203
122.0,0.7382297551789077
122.0,0.739171374764595
123.0,0.7401129943502824
123.0,0.7410546139359698
123.0,0.7419962335216572
124.0,0.7429378531073446
124.0,0.743879472693032
125.0,0.7448210922787194
125.0,0.7457627118644068
125.0,0.7467043314500942
125.0,0.7476459510357815
126.0,0.7485875706214689
126.0,0.7495291902071562
126.0,0.7504708097928436
126.0,0.751412429378531
127.0,0.7523540489642184
127.0,0.7532956685499058
127.0,0.7542372881355932
127.0,0.7551789077212806
127.0,0.756120527306968
127.0,0.7570621468926554
127.0,0.7580037664783427
127.0,0.7589453860640301
128.0,0.7598870056497175
128.0,0.7608286252354048
128.0,0.7617702448210922
128.0,0.7627118644067796
129.0,0.763653483992467
129.0,0.7645951035781544
129.0,0.7655367231638418
129.0,0.7664783427495292
129.0,0.7674199623352166
129.0,0.7683615819209039
130.0,0.7693032015065913
130.0,0.7702448210922787
131.0,0.771186440677966
131.0,0.7721280602636534
131.0,0.7730696798493408
131.0,0.7740112994350282
132.0,0.7749529190207156
132.0,0.775894538606403
133.0,0.7768361581920904
133.0,0.7777777777777778
133.0,0.7787193973634652
134.0,0.7796610169491525
135.0,0.7806026365348399
135.0,0.7815442561205272
135.0,0.7824858757062146
136.0,0.783427495291902
136.0,0.7843691148775894
136.0,0.7853107344632768
136.0,0.7862523540489642
137.0,0.7871939736346516
137.0,0.788135593220339
137.0,0.7890772128060264
137.0,0.7900188323917137
137.0,0.7909604519774011
138.0,0.7919020715630884
138.0,0.7928436911487758
139.0,0.7937853107344632
139.0,0.7947269303201506
139.0,0.795668549905838
140.0,0.7966101694915254
141.0,0.7975517890772128
142.0,0.7984934086629002
143.0,0.7994350282485876
143.0,0.8003766478342749
144.0,0.8013182674199623
144.0,0.8022598870056497
145.0,0.803201506591337
146.0,0.8041431261770244
146.0,0.8050847457627118
147.0,0.8060263653483992
147.0,0.8069679849340866
148.0,0.807909604519774
148.0,0.8088512241054614
149.0,0.8097928436911488
149.0,0.8107344632768361
149.0,0.8116760828625235
149.0,0.8126177024482109
150.0,0.8135593220338982
150.0,0.8145009416195856
150.0,0.815442561205273
151.0,0.8163841807909604
152.0,0.8173258003766478
153.0,0.8182674199623352
155.0,0.8192090395480226
155.0,0.82015065913371
155.0,0.8210922787193974
155.0,0.8220338983050847
156.0,0.8229755178907721
157.0,0.8239171374764594
157.0,0.8248587570621468
158.0,0.8258003766478342
159.0,0.8267419962335216
160.0,0.827683615819209
160.0,0.8286252354048964
161.0,0.8295668549905838
166.0,0.8305084745762712
167.0,0.8314500941619586
167.0,0.8323917137476459
168.0,0.8333333333333333
168.0,0.8342749529190207
169.0,0.835216572504708
171.0,0.8361581920903954
171.0,0.8370998116760828
172.0,0.8380414312617702
173.0,0.8389830508474576
174.0,0.839924670433145
175.0,0.8408662900188324
175.0,0.8418079096045198
175.0,0.8427495291902071
176.0,0.8436911487758945
176.0,0.8446327683615819
177.0,0.8455743879472692
177.0,0.8465160075329566
177.0,0.847457627118644
177.0,0.8483992467043314
177.0,0.8493408662900188
178.0,0.8502824858757062
179.0,0.8512241054613936
179.0,0.852165725047081
179.0,0.8531073446327683
179.0,0.8540489642184557
180.0,0.8549905838041431
181.0,0.8559322033898304
181.0,0.8568738229755178
181.0,0.8578154425612052
182.0,0.8587570621468926
183.0,0.85969868173258
183.0,0.8606403013182674
184.0,0.8615819209039548
184.0,0.8625235404896422
185.0,0.8634651600753296
186.0,0.8644067796610169
186.0,0.8653483992467043
186.0,0.8662900188323917
187.0,0.867231638418079
187.0,0.8681732580037664
188.0,0.8691148775894538
188.0,0.8700564971751412
188.0,0.8709981167608286
189.0,0.871939736346516
189.0,0.8728813559322034
191.0,0.8738229755178908
192.0,0.8747645951035781
192.0,0.8757062146892655
193.0,0.8766478342749529
193.0,0.8775894538606402
193.0,0.8785310734463276
194.0,0.879472693032015
194.0,0.8804143126177024
194.0,0.8813559322033898
195.0,0.8822975517890772
195.0,0.8832391713747646
196.0,0.884180790960452
196.0,0.8851224105461393
197.0,0.8860640301318267
198.0,0.887005649717514
200.0,0.8879472693032014
200.0,0.8888888888888888
202.0,0.8898305084745762
203.0,0.8907721280602636
203.0,0.891713747645951
204.0,0.8926553672316384
205.0,0.8935969868173258
206.0,0.8945386064030132
208.0,0.8954802259887005
208.0,0.8964218455743879
208.0,0.8973634651600753
208.0,0.8983050847457626
210.0,0.89924670433145
210.0,0.9001883239171374
220.0,0.9011299435028248
220.0,0.9020715630885122
220.0,0.9030131826741996
220.0,0.903954802259887
221.0,0.9048964218455744
224.0,0.9058380414312618
225.0,0.9067796610169491
225.0,0.9077212806026365
226.0,0.9086629001883239
226.0,0.9096045197740112
227.0,0.9105461393596986
227.0,0.911487758945386
229.0,0.9124293785310734
230.0,0.9133709981167608
232.0,0.9143126177024482
234.0,0.9152542372881356
234.0,0.916195856873823
235.0,0.9171374764595103
236.0,0.9180790960451977
237.0,0.919020715630885
237.0,0.9199623352165724
237.0,0.9209039548022598
240.0,0.9218455743879472
241.0,0.9227871939736346
242.0,0.923728813559322
246.0,0.9246704331450094
246.0,0.9256120527306968
249.0,0.9265536723163842
250.0,0.9274952919020715
250.0,0.9284369114877589
252.0,0.9293785310734463
252.0,0.9303201506591336
252.0,0.931261770244821
253.0,0.9322033898305084
253.0,0.9331450094161958
257.0,0.9340866290018832
258.0,0.9350282485875706
258.0,0.935969868173258
259.0,0.9369114877589454
261.0,0.9378531073446327
261.0,0.9387947269303201
262.0,0.9397363465160075
263.0,0.9406779661016949
264.0,0.9416195856873822
264.0,0.9425612052730696
264.0,0.943502824858757
264.0,0.9444444444444444
265.0,0.9453860640301318
266.0,0.9463276836158192
267.0,0.9472693032015066
270.0,0.948210922787194
272.0,0.9491525423728813
277.0,0.9500941619585687
286.0,0.951035781544256
286.0,0.9519774011299434
289.0,0.9529190207156308
293.0,0.9538606403013182
293.0,0.9548022598870056
294.0,0.955743879472693
295.0,0.9566854990583804
296.0,0.9576271186440678
299.0,0.9585687382297552
301.0,0.9595103578154425
301.0,0.9604519774011299
304.0,0.9613935969868173
305.0,0.9623352165725046
308.0,0.963276836158192
310.0,0.9642184557438794
311.0,0.9651600753295668
313.0,0.9661016949152542
322.0,0.9670433145009416
328.0,0.967984934086629
328.0,0.9689265536723164
328.0,0.9698681732580037
331.0,0.9708097928436911
334.0,0.9717514124293785
334.0,0.9726930320150659
334.0,0.9736346516007532
344.0,0.9745762711864406
350.0,0.975517890772128
358.0,0.9764595103578154
358.0,0.9774011299435028
363.0,0.9783427495291902
374.0,0.9792843691148776
376.0,0.9802259887005649
381.0,0.9811676082862523
387.0,0.9821092278719397
394.0,0.983050847457627
394.0,0.9839924670433144
394.0,0.9849340866290018
403.0,0.9858757062146892
413.0,0.9868173258003766
429.0,0.987758945386064
433.0,0.9887005649717514
489.0,0.9896421845574388
498.0,0.9905838041431262
524.0,0.9915254237288135
557.0,0.9924670433145009
559.0,0.9934086629001883
563.0,0.9943502824858756
600.0,0.995291902071563
625.0,0.9962335216572504
684.0,0.9971751412429378
788.0,0.9981167608286252
990.0,0.9990583804143126
1893.0,1.0


==> data/y_engage_data.txt <==
0.0,0.0
0.0,0.0009416195856873823
0.0,0.0018832391713747645
0.0,0.002824858757062147
0.0,0.003766478342749529
0.0,0.004708097928436911
0.0,0.005649717514124294
0.0,0.0065913370998116755
0.0,0.007532956685499058
0.0,0.00847457627118644
0.0,0.009416195856873822
0.0,0.010357815442561204
0.0,0.011299435028248588
0.0,0.01224105461393597
0.0,0.013182674199623351
0.0,0.014124293785310734
0.0,0.015065913370998116
0.0,0.0160075329566855
0.0,0.01694915254237288
0.0,0.017890772128060263
0.0,0.018832391713747645
0.0,0.019774011299435026
0.0,0.020715630885122408
0.0,0.021657250470809793
0.0,0.022598870056497175
0.0,0.023540489642184557
0.0,0.02448210922787194
0.0,0.02542372881355932
0.0,0.026365348399246702
0.0,0.027306967984934087
0.0,0.02824858757062147
0.0,0.02919020715630885
0.0,0.030131826741996232
0.0,0.031073446327683614
0.0,0.032015065913371
0.0,0.03295668549905838
0.0,0.03389830508474576
0.0,0.03483992467043314
0.0,0.035781544256120526
0.0,0.03672316384180791
0.0,0.03766478342749529
0.0,0.038606403013182675
0.0,0.03954802259887005
0.0,0.04048964218455744
0.0,0.041431261770244816
0.0,0.0423728813559322
0.0,0.04331450094161959
0.0,0.044256120527306965
0.0,0.04519774011299435
0.0,0.04613935969868173
0.0,0.047080979284369114
0.0,0.04802259887005649
0.0,0.04896421845574388
0.0,0.04990583804143126
0.0,0.05084745762711864
0.0,0.051789077212806026
0.0,0.052730696798493404
0.0,0.05367231638418079
0.0,0.054613935969868174
0.0,0.05555555555555555
0.0,0.05649717514124294
0.0,0.057438794726930316
0.0,0.0583804143126177
0.0,0.05932203389830508
0.0,0.060263653483992465
0.0,0.06120527306967985
0.0,0.06214689265536723
0.0,0.0630885122410546
0.0,0.064030131826742
0.0,0.06497175141242938
0.0,0.06591337099811675
0.0,0.06685499058380415
0.0,0.06779661016949153
0.0,0.0687382297551789
0.0,0.06967984934086628
0.0,0.07062146892655367
0.0,0.07156308851224105
0.0,0.07250470809792843
0.0,0.07344632768361582
0.0,0.0743879472693032
0.0,0.07532956685499058
0.0,0.07627118644067796
0.0,0.07721280602636535
0.0,0.07815442561205273
0.0,0.0790960451977401
0.0,0.0800376647834275
0.0,0.08097928436911488
0.0,0.08192090395480225
0.0,0.08286252354048963
0.0,0.08380414312617702
0.0,0.0847457627118644
0.0,0.08568738229755178
0.0,0.08662900188323917
0.0,0.08757062146892655
0.0,0.08851224105461393
0.0,0.08945386064030131
0.0,0.0903954802259887
0.0,0.09133709981167608
0.0,0.09227871939736346
0.0,0.09322033898305085
0.0,0.09416195856873823
0.0,0.0951035781544256
0.0,0.09604519774011298
0.0,0.09698681732580038
0.0,0.09792843691148775
0.0,0.09887005649717513
0.0,0.09981167608286252
0.0,0.1007532956685499
0.0,0.10169491525423728
0.0,0.10263653483992467
0.09790483649892304,0.10357815442561205
0.1072961373390558,0.10451977401129943
0.11402508551881414,0.10546139359698681
0.11609008590666356,0.1064030131826742
0.1177171093605634,0.10734463276836158
0.1272264631043257,0.10828625235404896
0.1466275659824047,0.10922787193973635
0.1669449081803005,0.11016949152542373
0.17324495329918652,0.1111111111111111
0.19723865877712032,0.11205273069679848
0.21164021164021166,0.11299435028248588
0.21845417663580569,0.11393596986817325
0.22271714922048996,0.11487758945386063
0.26404913610010905,0.11581920903954802
0.26519949335022164,0.1167608286252354
0.27829313543599254,0.11770244821092278
0.2869166029074216,0.11864406779661016
0.28735632183908044,0.11958568738229755
0.29239766081871343,0.12052730696798493
0.300187617260788,0.12146892655367231
0.3003003003003003,0.1224105461393597
0.303951367781155,0.12335216572504708
0.3144654088050315,0.12429378531073446
0.3184713375796179,0.12523540489642185
0.33003300330033003,0.1261770244821092
0.33783783783783783,0.1271186440677966
0.33825338253382536,0.128060263653484
0.33865836554578727,0.12900188323917136
0.3508771929824561,0.12994350282485875
0.3518990413784735,0.13088512241054615
0.35211267605633806,0.1318267419962335
0.3567972907595549,0.1327683615819209
0.358500814774579,0.1337099811676083
0.36363636363636365,0.13465160075329566
0.3637833468067906,0.13559322033898305
0.3643935450286309,0.13653483992467041
0.37507814127943323,0.1374764595103578
0.37593984962406013,0.1384180790960452
0.37870927578335756,0.13935969868173256
0.38482682792743267,0.14030131826741996
0.3901170351105332,0.14124293785310735
0.39344262295081966,0.1421845574387947
0.3991191852463528,0.1431261770244821
0.40143491629654937,0.1440677966101695
0.40816326530612246,0.14500941619585686
0.4092322802422655,0.14595103578154425
0.4109372530425162,0.14689265536723164
0.42194092827004215,0.147834274952919
0.42541877160329705,0.1487758945386064
0.43478260869565216,0.14971751412429377
0.43997485857950974,0.15065913370998116
0.4403761466125651,0.15160075329566855
0.44669285829610894,0.15254237288135591
0.44814340588988477,0.1534839924670433
0.46022353714661407,0.1544256120527307
0.4716981132075472,0.15536723163841806
0.4862178255858625,0.15630885122410546
0.4877805982778359,0.15725047080979285
0.4878048780487805,0.1581920903954802
0.49258794553650265,0.1591337099811676
0.498438754955396,0.160075329566855
0.4993732964606172,0.16101694915254236
0.5037783375314862,0.16195856873822975
0.5045871559633028,0.16290018832391714
0.5079365079365079,0.1638418079096045
0.5166771116217533,0.1647834274952919
0.5172413793103449,0.16572504708097927
0.5174146683067188,0.16666666666666666
0.5206192629127278,0.16760828625235405
0.5269683818970862,0.16854990583804141
0.5291005291005291,0.1694915254237288
0.5300191903499955,0.1704331450094162
0.5337214944201845,0.17137476459510356
0.5376344086021506,0.17231638418079095
0.5422905706191825,0.17325800376647835
0.5434782608695652,0.1741996233521657
0.5494505494505495,0.1751412429378531
0.5607476635514018,0.1760828625235405
0.5649717514124294,0.17702448210922786
0.5714285714285714,0.17796610169491525
0.5754908598510494,0.17890772128060262
0.5760368663594471,0.17984934086629
0.577422769704552,0.1807909604519774
0.5944576687585127,0.18173258003766476
0.5975719212055364,0.18267419962335216
0.5988023952095809,0.18361581920903955
0.6053016071801294,0.1845574387947269
0.6082725060827251,0.1854990583804143
0.6131885806192199,0.1864406779661017
0.6185567010309279,0.18738229755178906
0.625,0.18832391713747645
0.6260671599317018,0.18926553672316385
0.6414701803051317,0.1902071563088512
0.6514657980456027,0.1911487758945386
0.6535947712418301,0.19209039548022597
0.6711409395973155,0.19303201506591336
0.6760980805297645,0.19397363465160075
0.6772009029345373,0.19491525423728812
0.6780435776321804,0.1958568738229755
0.6780472239948947,0.1967984934086629
0.6786427145708582,0.19774011299435026
0.6812894649385177,0.19868173258003766
0.6816816448634797,0.19962335216572505
0.6820466835140349,0.2005649717514124
0.6823997725334091,0.2015065913370998
0.6841505131128849,0.2024482109227872
0.6896551724137931,0.20338983050847456
0.6930693069306931,0.20433145009416195
0.6972477064220184,0.20527306967984935
0.6990562740300594,0.2062146892655367
0.7059039237257059,0.2071563088512241
0.7184527727964044,0.20809792843691147
0.7194244604316548,0.20903954802259886
0.7243703027595985,0.20998116760828625
0.7285974499089253,0.21092278719397362
0.7320644216691069,0.211864406779661
0.7407407407407408,0.2128060263653484
0.7490126651232466,0.21374764595103576
0.7597293149857866,0.21468926553672316
0.7633587786259541,0.21563088512241055
0.7661056297156122,0.2165725047080979
0.7662835249042145,0.2175141242937853
0.7770768849012002,0.2184557438794727
0.7770855203064716,0.21939736346516006
0.777511961722488,0.22033898305084745
0.7776049766718507,0.22128060263653482
0.7797270955165692,0.2222222222222222
0.7801072647489029,0.2231638418079096
0.78125,0.22410546139359697
0.7868115399025852,0.22504708097928436
0.7896140850080028,0.22598870056497175
0.789975483519477,0.22693032015065911
0.7928710533302331,0.2278719397363465
0.7945516458569807,0.2288135593220339
0.7971014492753623,0.22975517890772126
0.8029676934635613,0.23069679849340866
0.807054251980272,0.23163841807909605
0.824688796680498,0.2325800376647834
0.8258527827648114,0.2335216572504708
0.8325049701789264,0.23446327683615817
0.8333333333333334,0.23540489642184556
0.8383233532934131,0.23634651600753295
0.8425890463423975,0.23728813559322032
0.8437508088102077,0.2382297551789077
0.847457627118644,0.2391713747645951
0.8488964346349746,0.24011299435028247
0.8547008547008548,0.24105461393596986
0.8550053437833987,0.24199623352165725
0.8572752548656163,0.24293785310734461
0.8587786259541985,0.243879472693032
0.8588957055214724,0.2448210922787194
0.8620689655172413,0.24576271186440676
0.8695652173913043,0.24670433145009416
0.8736359740216925,0.24764595103578155
0.8755825448382998,0.2485875706214689
0.8849557522123894,0.2495291902071563
0.8884006655006186,0.2504708097928437
0.9113858449753327,0.2514124293785311
0.9121830550401978,0.2523540489642184
0.9159034138218152,0.2532956685499058
0.9182908545727138,0.2542372881355932
0.9197593995389068,0.2551789077212806
0.9205277692543725,0.256120527306968
0.9243697478991597,0.25706214689265533
0.9256161480985837,0.2580037664783427
0.926125349989231,0.2589453860640301
0.9280742459396751,0.2598870056497175
0.9325224442513756,0.2608286252354049
0.9347693558219874,0.2617702448210923
0.9429400386847195,0.2627118644067796
0.9433962264150944,0.263653483992467
0.9519688446559932,0.2645951035781544
0.9545199326221224,0.2655367231638418
0.9560229445506693,0.2664783427495292
0.9636799725886585,0.2674199623352166
0.9643201542912248,0.2683615819209039
0.9693053311793215,0.2693032015065913
0.9699087321907286,0.2702448210922787
0.9706381946129581,0.2711864406779661
0.9708737864077669,0.2721280602636535
0.9787928221859705,0.27306967984934083
0.9803921568627451,0.2740112994350282
0.9812667261373774,0.2749529190207156
0.9870308734075519,0.275894538606403
0.9952606635071091,0.2768361581920904
0.9966777408637874,0.2777777777777778
0.9995624810688923,0.2787193973634651
1.0024621878297573,0.2796610169491525
1.0126582278481013,0.2806026365348399
1.015531660692951,0.2815442561205273
1.0169638220529686,0.2824858757062147
1.02097785421386,0.2834274952919021
1.0262989095574084,0.2843691148775894
1.0309278350515463,0.2853107344632768
1.0340667547538347,0.2862523540489642
1.0416666666666665,0.2871939736346516
1.0427528675703857,0.288135593220339
1.0471204188481675,0.28907721280602633
1.0501750291715286,0.2900188323917137
1.050420168067227,0.2909604519774011
1.0537992235163616,0.2919020715630885
1.0548086866597723,0.2928436911487759
1.054932522334157,0.2937853107344633
1.0563010563010562,0.2947269303201506
1.0574018126888218,0.295668549905838
1.0605434068740727,0.2966101694915254
1.0619977037887485,0.2975517890772128
1.0626992561105209,0.2984934086629002
1.0638297872340425,0.29943502824858753
1.06951871657754,0.3003766478342749
1.0730593607305936,0.3013182674199623
1.0771992818671454,0.3022598870056497
1.0810731088594898,0.3032015065913371
1.0810810810810811,0.3041431261770245
1.0833963214915596,0.30508474576271183
1.0873571691854036,0.3060263653483992
1.0922330097087378,0.3069679849340866
1.092675030352084,0.307909604519774
1.0938399539435808,0.3088512241054614
1.0955414012738853,0.3097928436911488
1.095757910736493,0.3107344632768361
1.0962241169305724,0.3116760828625235
1.09717868338558,0.3126177024482109
1.098901098901099,0.3135593220338983
1.0999160369437446,0.3145009416195857
1.1042944785276074,0.31544256120527303
1.1061607005684437,0.3163841807909604
1.1099365750528543,0.3173258003766478
1.114076824881049,0.3182674199623352
1.1160714285714286,0.3192090395480226
1.1171732917640946,0.32015065913371
1.124394184168013,0.32109227871939733
1.1267777444821305,0.3220338983050847
1.129032258064516,0.3229755178907721
1.1353711790393013,0.3239171374764595
1.1390887290167866,0.3248587570621469
1.139117789626757,0.3258003766478343
1.140361518864491,0.3267419962335216
1.1425307055127107,0.327683615819209
1.1450381679389312,0.3286252354048964
1.1459589867310012,0.3295668549905838
1.1661807580174928,0.3305084745762712
1.167225239801225,0.33145009416195853
1.1746280344557558,0.3323917137476459
1.1753183153770812,0.3333333333333333
1.1755329746961547,0.3342749529190207
1.1755835075573227,0.3352165725047081
1.1812399524708184,0.3361581920903955
1.1818706812434037,0.33709981167608283
1.1864406779661016,0.3380414312617702
1.1957688180285146,0.3389830508474576
1.1976047904191618,0.339924670433145
1.2048192771084338,0.3408662900188324
1.2133468149646107,0.34180790960451973
1.217577906325807,0.3427495291902071
1.2205484535190938,0.3436911487758945
1.2247838616714697,0.3446327683615819
1.2269938650306749,0.3455743879472693
1.2290719055453403,0.3465160075329567
1.2295081967213115,0.34745762711864403
1.2300123001230012,0.3483992467043314
1.2315768221280032,0.3493408662900188
1.2317282815613284,0.3502824858757062
1.234248230623166,0.3512241054613936
1.2350761630300535,0.352165725047081
1.2477718360071302,0.3531073446327683
1.248661006922794,0.3540489642184557
1.2547051442910917,0.3549905838041431
1.2704174228675136,0.3559322033898305
1.2722646310432568,0.3568738229755179
1.279317697228145,0.35781544256120523
1.282051282051282,0.3587570621468926
1.2834369089435287,0.35969868173258
1.2871287128712872,0.3606403013182674
1.287683684290259,0.3615819209039548
1.2927756653992395,0.3625235404896422
1.2952380952380953,0.36346516007532953
1.2987012987012987,0.3644067796610169
1.2989530825901512,0.3653483992467043
1.301921884686919,0.3662900188323917
1.3067624959163673,0.3672316384180791
1.308139534883721,0.3681732580037665
1.308274671271085,0.3691148775894538
1.310955845278398,0.3700564971751412
1.313234195694982,0.3709981167608286
1.3149768175531282,0.371939736346516
1.3153420507589106,0.3728813559322034
1.3157894736842104,0.37382297551789073
1.316408086506817,0.3747645951035781
1.3201668690922532,0.3757062146892655
1.3227322009396458,0.3766478342749529
1.331317239341641,0.3775894538606403
1.3319020356234097,0.3785310734463277
1.3323599196933746,0.37947269303201503
1.3329200247985122,0.3804143126177024
1.3333333333333335,0.3813559322033898
1.3363237080646668,0.3822975517890772
1.3397561342766822,0.3832391713747646
1.3456937799043063,0.38418079096045193
1.3460015835312746,0.3851224105461393
1.3523047977422389,0.3860640301318267
1.3564488473995047,0.3870056497175141
1.365427173783139,0.3879472693032015
1.3690815744438107,0.3888888888888889
1.3701562834510812,0.38983050847457623
1.3728878648233487,0.3907721280602636
1.375,0.391713747645951
1.3775130305286671,0.3926553672316384
1.3818181818181818,0.3935969868173258
1.3874066168623265,0.3945386064030132
1.3902681231380336,0.39548022598870053
1.3905683192261185,0.3964218455743879
1.3936366026820932,0.3973634651600753
1.3937282229965158,0.3983050847457627
1.3951866062085805,0.3992467043314501
1.3993541442411195,0.40018832391713743
1.4035087719298245,0.4011299435028248
1.405320140532014,0.4020715630885122
1.4070050891673438,0.4030131826741996
1.4084507042253522,0.403954802259887
1.4185478950579622,0.4048964218455744
1.4207650273224044,0.40583804143126173
1.4207980652962515,0.4067796610169491
1.423728813559322,0.4077212806026365
1.4245240634846896,0.4086629001883239
1.4257620452310718,0.4096045197740113
1.4329401485364788,0.4105461393596987
1.4342629482071714,0.41148775894538603
1.441463585925978,0.4124293785310734
1.441894305178914,0.4133709981167608
1.4492753623188406,0.4143126177024482
1.4583333333333333,0.4152542372881356
1.4656144306651635,0.41619585687382293
1.466992665036675,0.4171374764595103
1.4675230197115166,0.4180790960451977
1.4705882352941175,0.4190207156308851
1.4748798573527626,0.4199623352165725
1.4796524580424775,0.4209039548022599
1.4840182648401825,0.42184557438794723
1.4925373134328357,0.4227871939736346
1.4925373134328357,0.423728813559322
1.492948602193861,0.4246704331450094
1.4943960149439601,0.4256120527306968
1.5005049776367048,0.42655367231638414
1.5045135406218655,0.42749529190207153
1.5063309561926939,0.4284369114877589
1.5063731170336037,0.4293785310734463
1.5148681503646904,0.4303201506591337
1.528117359413203,0.4312617702448211
1.5326975476839237,0.43220338983050843
1.5372790161414296,0.4331450094161958
1.5384615384615385,0.4340866290018832
1.5395694171984804,0.4350282485875706
1.5444015444015444,0.435969868173258
1.5463917525773196,0.4369114877589454
1.5476480623933708,0.43785310734463273
1.5577068567707648,0.4387947269303201
1.55902004454343,0.4397363465160075
1.561216105176664,0.4406779661016949
1.5617875056999544,0.4416195856873823
1.5637860082304527,0.44256120527306964
1.5665796344647518,0.443502824858757
1.5732546705998034,0.4444444444444444
1.5789473684210527,0.4453860640301318
1.5873015873015872,0.4463276836158192
1.5873015873015872,0.4472693032015066
1.591125078803504,0.44821092278719393
1.5930252661216626,0.4491525423728813
1.5948963317384368,0.4500941619585687
1.6,0.4510357815442561
1.604515836587212,0.4519774011299435
1.6095414543770263,0.4529190207156309
1.6129032258064515,0.45386064030131823
1.6179048132668195,0.4548022598870056
1.61803151275348,0.455743879472693
1.6181229773462782,0.4566854990583804
1.6223148445014428,0.4576271186440678
1.622376734292155,0.45856873822975514
1.6233766233766231,0.4595103578154425
1.6287804016498189,0.4604519774011299
1.6293997319602171,0.4613935969868173
1.6369588941433248,0.4623352165725047
1.6483516483516485,0.4632768361581921
1.6516516516516515,0.46421845574387943
1.6580310880829014,0.4651600753295668
1.6727536195254282,0.4661016949152542
1.6734253387686477,0.4670433145009416
1.6881827209533267,0.467984934086629
1.6885553470919326,0.46892655367231634
1.6894609814963797,0.46986817325800373
1.6923076923076923,0.4708097928436911
1.694915254237288,0.4717514124293785
1.6985138004246285,0.4726930320150659
1.7057569296375266,0.4736346516007533
1.7103482219761288,0.47457627118644063
1.711309523809524,0.475517890772128
1.7123057256273968,0.4764595103578154
1.7189079878665317,0.4774011299435028
1.71898355754858,0.4783427495291902
1.7207792207792207,0.4792843691148776
1.725521669341894,0.48022598870056493
1.7358490566037734,0.4811676082862523
1.7519697649093589,0.4821092278719397
1.7522670194206398,0.4830508474576271
1.7543859649122806,0.4839924670433145
1.759656652360515,0.48493408662900184
1.7632241813602016,0.48587570621468923
1.7699115044247788,0.4868173258003766
1.7801431455312902,0.487758945386064
1.7848528702363726,0.4887005649717514
1.788428865241885,0.4896421845574388
1.7921146953405016,0.49058380414312613
1.7942583732057416,0.4915254237288135
1.7943409247757072,0.4924670433145009
1.7991004497751124,0.4934086629001883
1.7994858611825193,0.4943502824858757
1.8041168125485156,0.4952919020715631
1.8070112034694614,0.49623352165725043
1.8070818070818073,0.4971751412429378
1.8072289156626504,0.4981167608286252
1.8079430942501484,0.4990583804143126
1.815575728619207,0.5
1.8164980766490955,0.5009416195856874
1.8216378900681136,0.5018832391713748
1.8218623481781375,0.5028248587570622
1.8235194072452732,0.5037664783427495
1.8239299610894943,0.5047080979284368
1.8244161221453064,0.5056497175141242
1.8313887135971214,0.5065913370998116
1.8433179723502304,0.507532956685499
1.845342706502636,0.5084745762711864
1.846424384525205,0.5094161958568738
1.8518518518518516,0.5103578154425612
1.855287569573284,0.5112994350282486
1.855379457482475,0.512241054613936
1.855449776568875,0.5131826741996234
1.8590575010808474,0.5141242937853107
1.8691588785046727,0.515065913370998
1.870576339737108,0.5160075329566854
1.8726591760299627,0.5169491525423728
1.8747789175804739,0.5178907721280602
1.8771998435666797,0.5188323917137476
1.8833535844471445,0.519774011299435
1.8855514141635605,0.5207156308851224
1.887801486710519,0.5216572504708098
1.891891891891892,0.5225988700564972
1.896551724137931,0.5235404896421846
1.9004047158191095,0.524482109227872
1.910425101214575,0.5254237288135593
1.9287833827893175,0.5263653483992466
1.9378280177634235,0.527306967984934
1.9413731036256106,0.5282485875706214
1.9454545454545453,0.5291902071563088
1.952616612336653,0.5301318267419962
1.9537480063795853,0.5310734463276836
1.9555475080349463,0.532015065913371
1.9572953736654803,0.5329566854990584
1.9598236158745712,0.5338983050847458
1.9614996673605598,0.5348399246704332
1.962066710268149,0.5357815442561205
1.9623860694226374,0.5367231638418078
1.9649122807017545,0.5376647834274952
1.9656019656019657,0.5386064030131826
1.9658319681722443,0.53954802259887
1.9662921348314606,0.5404896421845574
1.9742489270386268,0.5414312617702448
1.9784172661870503,0.5423728813559322
1.9884877027734171,0.5433145009416196
1.9897249093627039,0.544256120527307
1.9929894842263394,0.5451977401129944
1.9971469329529243,0.5461393596986817
1.9981834695731153,0.547080979284369
2.0021074815595363,0.5480225988700564
2.005730659025788,0.5489642184557438
2.005730659025788,0.5499058380414312
2.007136485280999,0.5508474576271186
2.0123839009287927,0.551789077212806
2.0149707155113634,0.5527306967984934
2.0153462142923178,0.5536723163841808
2.016498625114574,0.5546139359698682
2.029769959404601,0.5555555555555556
2.030311695739205,0.5564971751412429
2.0307789941297796,0.5574387947269303
2.0408163265306123,0.5583804143126176
2.0416989798962,0.559322033898305
2.041910057664944,0.5602636534839924
2.0487384084537417,0.5612052730696798
2.0536840208971356,0.5621468926553672
2.0573108008817047,0.5630885122410546
2.069976186114673,0.564030131826742
2.0774695081088326,0.5649717514124294
2.0808909730363423,0.5659133709981168
2.081362346263009,0.5668549905838042
2.083333333333333,0.5677966101694915
2.0895522388059704,0.5687382297551788
2.092256377212599,0.5696798493408662
2.098254453842001,0.5706214689265536
2.0985401459854014,0.571563088512241
2.1003915984336063,0.5725047080979284
2.1012416427889207,0.5734463276836158
2.1123595505617976,0.5743879472693032
2.115541090317331,0.5753295668549906
2.1173623714458563,0.576271186440678
2.1211084502223745,0.5772128060263654
2.1219698548308674,0.5781544256120527
2.122241086587436,0.57909604519774
2.1240441801189465,0.5800376647834274
2.127659574468085,0.5809792843691148
2.132822477650064,0.5819209039548022
2.132998745294856,0.5828625235404896
2.133420475234583,0.583804143126177
2.140309155766944,0.5847457627118644
2.1408671000537662,0.5856873822975518
2.142287764049422,0.5866290018832392
2.142551064133695,0.5875706214689266
2.1468202438571935,0.5885122410546139
2.1483375959079285,0.5894538606403013
2.155251701514501,0.5903954802259886
2.158963621841074,0.591337099811676
2.1595996839610216,0.5922787193973634
2.162349676225717,0.5932203389830508
2.1638330757341575,0.5941619585687382
2.1660841012604597,0.5951035781544256
2.170146439086343,0.596045197740113
2.1731399897269745,0.5969868173258004
2.17566478646253,0.5979284369114878
2.177152984774027,0.5988700564971751
2.1802325581395348,0.5998116760828625
2.190923317683881,0.6007532956685498
2.1930418302423176,0.6016949152542372
2.2019003145571876,0.6026365348399246
2.2037779049799657,0.603578154425612
2.2048015678588926,0.6045197740112994
2.215868477483917,0.6054613935969868
2.216806469997937,0.6064030131826742
2.220731016838971,0.6073446327683616
2.227533460803059,0.608286252354049
2.2317928330848655,0.6092278719397364
2.2457067371202113,0.6101694915254237
2.2459165154264973,0.611111111111111
2.2461246440999685,0.6120527306967984
2.248322147651007,0.6129943502824858
2.253766654214917,0.6139359698681732
2.2605163150307956,0.6148775894538606
2.263848542522288,0.615819209039548
2.267693281299441,0.6167608286252354
2.2724411431449076,0.6177024482109228
2.272727272727273,0.6186440677966102
2.288557213930348,0.6195856873822976
2.292907134649535,0.6205273069679849
2.2946859903381642,0.6214689265536723
2.295103927128218,0.6224105461393596
2.295285359801489,0.623352165725047
2.302631578947368,0.6242937853107344
2.3028209556706964,0.6252354048964218
2.3050453961278556,0.6261770244821092
2.3128423615337796,0.6271186440677966
2.317971093536951,0.628060263653484
2.3255813953488373,0.6290018832391714
2.3255813953488373,0.6299435028248588
2.3255813953488373,0.6308851224105461
2.3336894644836006,0.6318267419962335
2.336448598130841,0.6327683615819208
2.337358784573432,0.6337099811676082
2.3404255319148937,0.6346516007532956
2.3409314705642057,0.635593220338983
2.3440025864856127,0.6365348399246704
2.3465703971119134,0.6374764595103578
2.3493815075198006,0.6384180790960452
2.3779166135407372,0.6393596986817326
2.380952380952381,0.64030131826742
2.3837902264600714,0.6412429378531073
2.3904382470119523,0.6421845574387947
2.3952095808383236,0.643126177024482
2.3952095808383236,0.6440677966101694
2.3957909241802637,0.6450094161958568
2.4019640368920445,0.6459510357815442
2.4230186774356386,0.6468926553672316
2.4282560706401766,0.647834274952919
2.4308224442736357,0.6487758945386064
2.4345656443384924,0.6497175141242938
2.4355971896955504,0.6506591337099812
2.438621145738613,0.6516007532956686
2.4390243902439024,0.6525423728813559
2.441505595116989,0.6534839924670433
2.45,0.6544256120527306
2.451184046530951,0.655367231638418
2.4574669187145557,0.6563088512241054
2.4581589958158996,0.6572504708097928
2.471412762818148,0.6581920903954802
2.472263868065967,0.6591337099811676
2.4759463979323675,0.660075329566855
2.479464557347125,0.6610169491525424
2.4853801169590644,0.6619585687382298
2.48710949347892,0.6629001883239171
2.5,0.6638418079096045
2.5,0.6647834274952918
2.5069637883008355,0.6657250470809792
2.512562814070352,0.6666666666666666
2.528879175772713,0.667608286252354
2.5316455696202533,0.6685499058380414
2.5316455696202533,0.6694915254237288
2.5316455696202533,0.6704331450094162
2.5357514916185244,0.6713747645951036
2.5611175785797435,0.672316384180791
2.564102564102564,0.6732580037664783
2.564406277761327,0.6741996233521657
2.576489533011272,0.675141242937853
2.580071174377224,0.6760828625235404
2.589879006089902,0.6770244821092278
2.590648372409757,0.6779661016949152
2.592087312414734,0.6789077212806026
2.5954685671737048,0.67984934086629
2.601060304837641,0.6807909604519774
2.6062687848862174,0.6817325800376648
2.6148874772529758,0.6826741996233522
2.6178010471204187,0.6836158192090395
2.619329388560158,0.6845574387947269
2.6200873362445414,0.6854990583804143
2.6252263126131563,0.6864406779661016
2.6272577996715927,0.687382297551789
2.633889376646181,0.6883239171374764
2.6379993900579444,0.6892655367231638
2.6395173453996983,0.6902071563088512
2.651358229271468,0.6911487758945386
2.652351047786256,0.692090395480226
2.6548672566371683,0.6930320150659134
2.657779277759028,0.6939736346516008
2.6689308104302825,0.6949152542372881
2.676762290711315,0.6958568738229755
2.692356769171877,0.6967984934086628
2.695947152294233,0.6977401129943502
2.7027027027027026,0.6986817325800376
2.7027027027027026,0.699623352165725
2.7027027027027026,0.7005649717514124
2.714440825190011,0.7015065913370998
2.7182435964453737,0.7024482109227872
2.721393928507275,0.7033898305084746
2.7286960411541044,0.704331450094162
2.7308192457737324,0.7052730696798493
2.7586206896551726,0.7062146892655367
2.7697634160415463,0.707156308851224
2.772685609532539,0.7080979284369114
2.773317763830098,0.7090395480225988
2.7777777777777777,0.7099811676082862
2.785922495098864,0.7109227871939736
2.7937551355792936,0.711864406779661
2.79388508170796,0.7128060263653484
2.7981977709271995,0.7137476459510358
2.8007889546351086,0.7146892655367232
2.810304449648712,0.7156308851224105
2.8311225499901007,0.7165725047080979
2.8312081262156905,0.7175141242937852
2.8416392974439524,0.7184557438794726
2.8417300838069552,0.71939736346516
2.84691719537986,0.7203389830508474
2.8498355864084766,0.7212806026365348
2.856220751976763,0.7222222222222222
2.857142857142857,0.7231638418079096
2.8583264291632147,0.724105461393597
2.8679121599475583,0.7250470809792844
2.890792291220557,0.7259887005649717
2.9041714441069044,0.7269303201506591
2.9306647605432454,0.7278719397363465
2.931629133698519,0.7288135593220338
2.941176470588235,0.7297551789077212
2.942244823828551,0.7306967984934086
2.9576856649395507,0.731638418079096
2.962317577869745,0.7325800376647834
2.96831744078745,0.7335216572504708
2.976190476190476,0.7344632768361582
2.9784537389100127,0.7354048964218456
2.987197724039829,0.736346516007533
2.996515679442509,0.7372881355932203
2.9980826215792225,0.7382297551789077
3.0141432877347554,0.739171374764595
3.015427769985975,0.7401129943502824
3.0303030303030303,0.7410546139359698
3.0303030303030303,0.7419962335216572
3.032920625779825,0.7429378531073446
3.048180924287119,0.743879472693032
3.0505243088655862,0.7448210922787194
3.050847457627119,0.7457627118644068
3.054989816700611,0.7467043314500942
3.065451532725766,0.7476459510357815
3.0682800345721692,0.7485875706214689
3.072348860257681,0.7495291902071562
3.083989501312336,0.7504708097928436
3.0865015233805804,0.751412429378531
3.0959752321981426,0.7523540489642184
3.1120740594839473,0.7532956685499058
3.117206982543641,0.7542372881355932
3.1187624750499,0.7551789077212806
3.1189360594443656,0.756120527306968
3.1257691361063253,0.7570621468926554
3.127631957036553,0.7580037664783427
3.1290956749672345,0.7589453860640301
3.1350717843539404,0.7598870056497175
3.1358885017421603,0.7608286252354048
3.143939393939394,0.7617702448210922
3.14533622559653,0.7627118644067796
3.149606299212598,0.763653483992467
3.1497448530705614,0.7645951035781544
3.153153153153153,0.7655367231638418
3.163361661945231,0.7664783427495292
3.1645569620253164,0.7674199623352166
3.1697116442879154,0.7683615819209039
3.172533681008257,0.7693032015065913
3.172920065252855,0.7702448210922787
3.1788079470198674,0.771186440677966
3.1791907514450863,0.7721280602636534
3.180212014134275,0.7730696798493408
3.1928480204342273,0.7740112994350282
3.1970421922575034,0.7749529190207156
3.205791106514995,0.775894538606403
3.2067821599705124,0.7768361581920904
3.225806451612903,0.7777777777777778
3.230769230769231,0.7787193973634652
3.242034656232532,0.7796610169491525
3.245076382190971,0.7806026365348399
3.260869565217391,0.7815442561205272
3.2682834406972336,0.7824858757062146
3.2743047952704183,0.783427495291902
3.2835820895522385,0.7843691148775894
3.288494916935284,0.7853107344632768
3.29592503813467,0.7862523540489642
3.3037757437070936,0.7871939736346516
3.3112582781456954,0.788135593220339
3.32117657379905,0.7890772128060264
3.3241474336892867,0.7900188323917137
3.3539276257722856,0.7909604519774011
3.360225001850344,0.7919020715630884
3.3744557329462994,0.7928436911487758
3.3772180881511162,0.7937853107344632
3.378817413905133,0.7947269303201506
3.382098474123014,0.795668549905838
3.3835580227332804,0.7966101694915254
3.386736970188603,0.7975517890772128
3.404255319148936,0.7984934086629002
3.4237288135593222,0.7994350282485876
3.447087211306446,0.8003766478342749
3.4573392640517593,0.8013182674199623
3.458760927404029,0.8022598870056497
3.465197495183044,0.803201506591337
3.4674578156870015,0.8041431261770244
3.4682080924855487,0.8050847457627118
3.4722715330540366,0.8060263653483992
3.4736842105263155,0.8069679849340866
3.4782608695652173,0.807909604519774
3.535353535353535,0.8088512241054614
3.536686524394842,0.8097928436911488
3.5387431360585726,0.8107344632768361
3.5448444416138583,0.8116760828625235
3.556783740417187,0.8126177024482109
3.562381864705353,0.8135593220338982
3.570600510085787,0.8145009416195856
3.584131326949384,0.815442561205273
3.59304084720121,0.8163841807909604
3.6194575447412323,0.8173258003766478
3.637815030220094,0.8182674199623352
3.6414565826330536,0.8192090395480226
3.688052247406838,0.82015065913371
3.690260133091349,0.8210922787193974
3.707195481370304,0.8220338983050847
3.72234273318872,0.8229755178907721
3.7290242386575514,0.8239171374764594
3.7294015611448397,0.8248587570621468
3.7495924356048254,0.8258003766478342
3.779527559055118,0.8267419962335216
3.780821917808219,0.827683615819209
3.79746835443038,0.8286252354048964
3.8406144983197312,0.8295668549905838
3.84204909284952,0.8305084745762712
3.8461538461538463,0.8314500941619586
3.847181405289874,0.8323917137476459
3.852025836758661,0.8333333333333333
3.858699423971129,0.8342749529190207
3.8693645722399714,0.835216572504708
3.9006604292790312,0.8361581920903954
3.933877380205064,0.8370998116760828
3.982300884955752,0.8380414312617702
3.9947937525030035,0.8389830508474576
4.000232234091965,0.839924670433145
4.010025062656641,0.8408662900188324
4.033687943262412,0.8418079096045198
4.051656151419558,0.8427495291902071
4.07673860911271,0.8436911487758945
4.078014184397164,0.8446327683615819
4.084158415841585,0.8455743879472692
4.106045910119625,0.8465160075329566
4.146497397022559,0.847457627118644
4.161738545122361,0.8483992467043314
4.166666666666666,0.8493408662900188
4.172476670599592,0.8502824858757062
4.183135704874835,0.8512241054613936
4.198062432723358,0.852165725047081
4.212454212454213,0.8531073446327683
4.220325323596652,0.8540489642184557
4.23728813559322,0.8549905838041431
4.2465721750791925,0.8559322033898304
4.247356540335036,0.8568738229755178
4.265711602861868,0.8578154425612052
4.308797127468582,0.8587570621468926
4.331161994999342,0.85969868173258
4.340219926691103,0.8606403013182674
4.3670365803534725,0.8615819209039548
4.377658844517634,0.8625235404896422
4.394299287410926,0.8634651600753296
4.398082343588137,0.8644067796610169
4.491017964071856,0.8653483992467043
4.492435616121955,0.8662900188323917
4.568062229756399,0.867231638418079
4.569301887184747,0.8681732580037664
4.582006062371279,0.8691148775894538
4.587155963302752,0.8700564971751412
4.5939845036910505,0.8709981167608286
4.59652706843718,0.871939736346516
4.639175257731959,0.8728813559322034
4.645476772616137,0.8738229755178908
4.648815216236319,0.8747645951035781
4.651162790697675,0.8757062146892655
4.6875,0.8766478342749529
4.707170224411604,0.8775894538606402
4.71148755955532,0.8785310734463276
4.728502311192647,0.879472693032015
4.761904761904762,0.8804143126177024
4.809200209095661,0.8813559322033898
4.832347140039447,0.8822975517890772
4.895306859205776,0.8832391713747646
4.918426103646833,0.884180790960452
5.0,0.8851224105461393
5.019190490487955,0.8860640301318267
5.053225599589585,0.887005649717514
5.063291139240507,0.8879472693032014
5.095168374816984,0.8888888888888888
5.147247119078105,0.8898305084745762
5.149051490514905,0.8907721280602636
5.160527870789836,0.891713747645951
5.2356020942408374,0.8926553672316384
5.27062755882535,0.8935969868173258
5.295966474594029,0.8945386064030132
5.37335457724264,0.8954802259887005
5.4515510506090425,0.8964218455743879
5.545774647887324,0.8973634651600753
5.5840061514801995,0.8983050847457626
5.6500607533414335,0.89924670433145
5.705292802120434,0.9001883239171374
5.7225642883013395,0.9011299435028248
5.793450881612091,0.9020715630885122
5.799275090613673,0.9030131826741996
5.805428744911957,0.903954802259887
5.805581125556411,0.9048964218455744
5.851166643655944,0.9058380414312618
5.859065716547902,0.9067796610169491
5.88235294117647,0.9077212806026365
5.889189543574401,0.9086629001883239
5.891542066503012,0.9096045197740112
5.912040374909877,0.9105461393596986
5.939440629080899,0.911487758945386
6.026058631921824,0.9124293785310734
6.126482213438735,0.9133709981167608
6.165947564864707,0.9143126177024482
6.169702103628406,0.9152542372881356
6.171587097842739,0.916195856873823
6.185567010309279,0.9171374764595103
6.288870703764321,0.9180790960451977
6.296971583581625,0.919020715630885
6.305170239596469,0.9199623352165724
6.342407074754733,0.9209039548022598
6.359087025509582,0.9218455743879472
6.369942196531792,0.9227871939736346
6.458333333333334,0.923728813559322
6.616095363029715,0.9246704331450094
6.634382566585957,0.9256120527306968
6.647796198948646,0.9265536723163842
6.751916489969009,0.9274952919020715
6.753869662412631,0.9284369114877589
6.761613043268536,0.9293785310734463
7.048961982801054,0.9303201506591336
7.0720423000660935,0.931261770244821
7.072340263643453,0.9322033898305084
7.129217059197964,0.9331450094161958
7.188837839023687,0.9340866290018832
7.203733998375528,0.9350282485875706
7.332014511029697,0.935969868173258
7.401116233923805,0.9369114877589454
7.4351370135180135,0.9378531073446327
7.49893465909091,0.9387947269303201
7.5808019280754,0.9397363465160075
7.6923076923076925,0.9406779661016949
7.7132768619989385,0.9416195856873822
7.725156525927115,0.9425612052730696
7.819221243552262,0.943502824858757
7.865168539325842,0.9444444444444444
7.930305477694902,0.9453860640301318
8.045977011494253,0.9463276836158192
8.067983004248939,0.9472693032015066
8.12909906800138,0.948210922787194
8.130778407396361,0.9491525423728813
8.18074338937109,0.9500941619585687
8.2207115855736,0.951035781544256
8.22399502445909,0.9519774011299434
8.301404853128991,0.9529190207156308
8.31899024670109,0.9538606403013182
8.333333333333332,0.9548022598870056
8.378824035477626,0.955743879472693
8.406204540625357,0.9566854990583804
8.450704225352112,0.9576271186440678
8.476624732187002,0.9585687382297552
8.479859335038363,0.9595103578154425
8.539190309853492,0.9604519774011299
8.62141652613828,0.9613935969868173
8.668022482210484,0.9623352165725046
8.697851887766934,0.963276836158192
8.737089877409442,0.9642184557438794
8.74867940676946,0.9651600753295668
8.781653129479217,0.9661016949152542
8.82079851439183,0.9670433145009416
8.855166222992633,0.967984934086629
8.85904014488379,0.9689265536723164
8.928571428571429,0.9698681732580037
8.951491467087337,0.9708097928436911
9.0734676325626,0.9717514124293785
9.077753659486836,0.9726930320150659
9.096580275619576,0.9736346516007532
9.177612314900026,0.9745762711864406
9.238385325562076,0.975517890772128
9.25320250749523,0.9764595103578154
9.3686663004565,0.9774011299435028
9.448797651426846,0.9783427495291902
9.486539533305871,0.9792843691148776
9.515277253866465,0.9802259887005649
9.578686913195268,0.9811676082862523
9.62677673960726,0.9821092278719397
9.668441848479643,0.983050847457627
9.76181955544952,0.9839924670433144
9.831838157846947,0.9849340866290018
9.875,0.9858757062146892
9.888630179257722,0.9868173258003766
9.985780591849327,0.987758945386064
10.139122694994292,0.9887005649717514
10.236220472440944,0.9896421845574388
10.279873328834084,0.9905838041431262
10.284199888629942,0.9915254237288135
10.440488031902758,0.9924670433145009
10.484426417693427,0.9934086629001883
10.59907339882459,0.9943502824858756
10.95924227266231,0.995291902071563
11.169252648276114,0.9962335216572504
11.729566985003643,0.9971751412429378
14.782550200127812,0.9981167608286252
16.27906976744186,0.9990583804143126
83.33333333333334,1.0


==> data/y_sub_per_channel_dist_data.txt <==
0.0,0.0
0.0,0.012658227848101266
0.0,0.02531645569620253
1.0,0.0379746835443038
1.0,0.05063291139240506
1.0,0.06329113924050633
1.0,0.0759493670886076
1.0,0.08860759493670886
1.0,0.10126582278481013
3.0,0.11392405063291139
3.0,0.12658227848101267
3.0,0.13924050632911392
3.0,0.1518987341772152
4.0,0.16455696202531644
4.0,0.17721518987341772
5.0,0.18987341772151897
5.0,0.20253164556962025
5.0,0.21518987341772153
5.0,0.22784810126582278
7.0,0.24050632911392406
7.0,0.25316455696202533
8.0,0.26582278481012656
8.0,0.27848101265822783
9.0,0.2911392405063291
10.0,0.3037974683544304
13.0,0.31645569620253167
13.0,0.3291139240506329
13.0,0.34177215189873417
15.0,0.35443037974683544
16.0,0.3670886075949367
17.0,0.37974683544303794
19.0,0.3924050632911392
19.0,0.4050632911392405
21.0,0.4177215189873418
23.0,0.43037974683544306
27.0,0.4430379746835443
32.0,0.45569620253164556
34.0,0.46835443037974683
36.0,0.4810126582278481
41.0,0.49367088607594933
45.0,0.5063291139240507
48.0,0.5189873417721519
50.0,0.5316455696202531
53.0,0.5443037974683544
59.0,0.5569620253164557
74.0,0.569620253164557
76.0,0.5822784810126582
83.0,0.5949367088607594
90.0,0.6075949367088608
114.0,0.620253164556962
139.0,0.6329113924050633
161.0,0.6455696202531646
191.0,0.6582278481012658
193.0,0.6708860759493671
230.0,0.6835443037974683
268.0,0.6962025316455696
380.0,0.7088607594936709
434.0,0.7215189873417721
575.0,0.7341772151898734
617.0,0.7468354430379747
628.0,0.7594936708860759
825.0,0.7721518987341772
994.0,0.7848101265822784
1230.0,0.7974683544303798
1310.0,0.810126582278481
1330.0,0.8227848101265822
1400.0,0.8354430379746836
1550.0,0.8481012658227848
2300.0,0.8607594936708861
3560.0,0.8734177215189873
5390.0,0.8860759493670886
6680.0,0.8987341772151899
7420.0,0.9113924050632911
16900.0,0.9240506329113924
22500.0,0.9367088607594937
24600.0,0.9493670886075949
27000.0,0.9620253164556962
30600.0,0.9746835443037974
165000.0,0.9873417721518987
399000.0,1.0


==> data/y_video_contribute.txt <==
1,0.0
2,0.012658227848101266
3,0.02531645569620253
4,0.0379746835443038
5,0.05063291139240506
6,0.06329113924050633
7,0.0759493670886076
8,0.08860759493670886
9,0.10126582278481013
10,0.11392405063291139
11,0.12658227848101267
12,0.13924050632911392
13,0.1518987341772152
14,0.16455696202531644
16,0.17721518987341772
18,0.18987341772151897
20,0.20253164556962025
22,0.21518987341772153
24,0.22784810126582278
26,0.24050632911392406
28,0.25316455696202533
30,0.26582278481012656
33,0.27848101265822783
36,0.2911392405063291
39,0.3037974683544304
42,0.31645569620253167
45,0.3291139240506329
48,0.34177215189873417
51,0.35443037974683544
54,0.3670886075949367
57,0.37974683544303794
60,0.3924050632911392
63,0.4050632911392405
66,0.4177215189873418
69,0.43037974683544306
72,0.4430379746835443
75,0.45569620253164556
78,0.46835443037974683
82,0.4810126582278481
86,0.49367088607594933
90,0.5063291139240507
94,0.5189873417721519
98,0.5316455696202531
102,0.5443037974683544
107,0.5569620253164557
112,0.569620253164557
117,0.5822784810126582
122,0.5949367088607594
127,0.6075949367088608
133,0.620253164556962
139,0.6329113924050633
145,0.6455696202531646
151,0.6582278481012658
157,0.6708860759493671
164,0.6835443037974683
172,0.6962025316455696
180,0.7088607594936709
189,0.7215189873417721
198,0.7341772151898734
209,0.7468354430379747
220,0.7594936708860759
231,0.7721518987341772
243,0.7848101265822784
256,0.7974683544303798
269,0.810126582278481
283,0.8227848101265822
298,0.8354430379746836
314,0.8481012658227848
332,0.8607594936708861
350,0.8734177215189873
375,0.8860759493670886
402,0.8987341772151899
435,0.9113924050632911
469,0.9240506329113924
508,0.9367088607594937
563,0.9493670886075949
639,0.9620253164556962
745,0.9746835443037974
900,0.9873417721518987
1063,1.0


==> data/y_video_contribute_per_channel.txt <==
1,0.0
1,0.012658227848101266
1,0.02531645569620253
1,0.0379746835443038
1,0.05063291139240506
1,0.06329113924050633
1,0.0759493670886076
1,0.08860759493670886
1,0.10126582278481013
1,0.11392405063291139
1,0.12658227848101267
1,0.13924050632911392
1,0.1518987341772152
1,0.16455696202531644
2,0.17721518987341772
2,0.18987341772151897
2,0.20253164556962025
2,0.21518987341772153
2,0.22784810126582278
2,0.24050632911392406
2,0.25316455696202533
2,0.26582278481012656
3,0.27848101265822783
3,0.2911392405063291
3,0.3037974683544304
3,0.31645569620253167
3,0.3291139240506329
3,0.34177215189873417
3,0.35443037974683544
3,0.3670886075949367
3,0.37974683544303794
3,0.3924050632911392
3,0.4050632911392405
3,0.4177215189873418
3,0.43037974683544306
3,0.4430379746835443
3,0.45569620253164556
3,0.46835443037974683
4,0.4810126582278481
4,0.49367088607594933
4,0.5063291139240507
4,0.5189873417721519
4,0.5316455696202531
4,0.5443037974683544
5,0.5569620253164557
5,0.569620253164557
5,0.5822784810126582
5,0.5949367088607594
5,0.6075949367088608
6,0.620253164556962
6,0.6329113924050633
6,0.6455696202531646
6,0.6582278481012658
6,0.6708860759493671
7,0.6835443037974683
8,0.6962025316455696
8,0.7088607594936709
9,0.7215189873417721
9,0.7341772151898734
11,0.7468354430379747
11,0.7594936708860759
11,0.7721518987341772
12,0.7848101265822784
13,0.7974683544303798
13,0.810126582278481
14,0.8227848101265822
15,0.8354430379746836
16,0.8481012658227848
18,0.8607594936708861
18,0.8734177215189873
25,0.8860759493670886
27,0.8987341772151899
33,0.9113924050632911
34,0.9240506329113924
39,0.9367088607594937
55,0.9493670886075949
76,0.9620253164556962
106,0.9746835443037974
155,0.9873417721518987
163,1.0


==> data/y_view_dist_data.txt <==
1.0,0.0
1.0,0.0009416195856873823
4.0,0.0018832391713747645
5.0,0.002824858757062147
6.0,0.003766478342749529
6.0,0.004708097928436911
7.0,0.005649717514124294
8.0,0.0065913370998116755
9.0,0.007532956685499058
9.0,0.00847457627118644
9.0,0.009416195856873822
10.0,0.010357815442561204
10.0,0.011299435028248588
10.0,0.01224105461393597
12.0,0.013182674199623351
12.0,0.014124293785310734
13.0,0.015065913370998116
14.0,0.0160075329566855
14.0,0.01694915254237288
14.0,0.017890772128060263
15.0,0.018832391713747645
16.0,0.019774011299435026
17.0,0.020715630885122408
17.0,0.021657250470809793
17.0,0.022598870056497175
17.0,0.023540489642184557
17.0,0.02448210922787194
18.0,0.02542372881355932
19.0,0.026365348399246702
19.0,0.027306967984934087
19.0,0.02824858757062147
20.0,0.02919020715630885
21.0,0.030131826741996232
22.0,0.031073446327683614
24.0,0.032015065913371
24.0,0.03295668549905838
25.0,0.03389830508474576
25.0,0.03483992467043314
25.0,0.035781544256120526
25.0,0.03672316384180791
26.0,0.03766478342749529
26.0,0.038606403013182675
26.0,0.03954802259887005
28.0,0.04048964218455744
28.0,0.041431261770244816
29.0,0.0423728813559322
30.0,0.04331450094161959
31.0,0.044256120527306965
31.0,0.04519774011299435
32.0,0.04613935969868173
34.0,0.047080979284369114
34.0,0.04802259887005649
34.0,0.04896421845574388
35.0,0.04990583804143126
36.0,0.05084745762711864
37.0,0.051789077212806026
38.0,0.052730696798493404
39.0,0.05367231638418079
40.0,0.054613935969868174
41.0,0.05555555555555555
43.0,0.05649717514124294
44.0,0.057438794726930316
49.0,0.0583804143126177
49.0,0.05932203389830508
49.0,0.060263653483992465
54.0,0.06120527306967985
56.0,0.06214689265536723
60.0,0.0630885122410546
62.0,0.064030131826742
62.0,0.06497175141242938
63.0,0.06591337099811675
64.0,0.06685499058380415
66.0,0.06779661016949153
67.0,0.0687382297551789
68.0,0.06967984934086628
70.0,0.07062146892655367
70.0,0.07156308851224105
71.0,0.07250470809792843
74.0,0.07344632768361582
76.0,0.0743879472693032
77.0,0.07532956685499058
77.0,0.07627118644067796
79.0,0.07721280602636535
79.0,0.07815442561205273
82.0,0.0790960451977401
83.0,0.0800376647834275
85.0,0.08097928436911488
87.0,0.08192090395480225
87.0,0.08286252354048963
88.0,0.08380414312617702
92.0,0.0847457627118644
96.0,0.08568738229755178
97.0,0.08662900188323917
99.0,0.08757062146892655
106.0,0.08851224105461393
107.0,0.08945386064030131
110.0,0.0903954802259887
113.0,0.09133709981167608
115.0,0.09227871939736346
115.0,0.09322033898305085
115.0,0.09416195856873823
116.0,0.0951035781544256
118.0,0.09604519774011298
118.0,0.09698681732580038
119.0,0.09792843691148775
121.0,0.09887005649717513
124.0,0.09981167608286252
128.0,0.1007532956685499
128.0,0.10169491525423728
128.0,0.10263653483992467
131.0,0.10357815442561205
134.0,0.10451977401129943
136.0,0.10546139359698681
145.0,0.1064030131826742
145.0,0.10734463276836158
145.0,0.10828625235404896
153.0,0.10922787193973635
155.0,0.11016949152542373
158.0,0.1111111111111111
158.0,0.11205273069679848
160.0,0.11299435028248588
163.0,0.11393596986817325
163.0,0.11487758945386063
167.0,0.11581920903954802
167.0,0.1167608286252354
171.0,0.11770244821092278
171.0,0.11864406779661016
171.0,0.11958568738229755
173.0,0.12052730696798493
175.0,0.12146892655367231
177.0,0.1224105461393597
178.0,0.12335216572504708
182.0,0.12429378531073446
182.0,0.12523540489642185
182.0,0.1261770244821092
184.0,0.1271186440677966
185.0,0.128060263653484
186.0,0.12900188323917136
189.0,0.12994350282485875
191.0,0.13088512241054615
191.0,0.1318267419962335
191.0,0.1327683615819209
194.0,0.1337099811676083
197.0,0.13465160075329566
198.0,0.13559322033898305
198.0,0.13653483992467041
199.0,0.1374764595103578
201.0,0.1384180790960452
205.0,0.13935969868173256
206.0,0.14030131826741996
210.0,0.14124293785310735
212.0,0.1421845574387947
214.0,0.1431261770244821
215.0,0.1440677966101695
217.0,0.14500941619585686
217.0,0.14595103578154425
226.0,0.14689265536723164
226.0,0.147834274952919
229.0,0.1487758945386064
230.0,0.14971751412429377
234.0,0.15065913370998116
235.0,0.15160075329566855
237.0,0.15254237288135591
245.0,0.1534839924670433
246.0,0.1544256120527307
251.0,0.15536723163841806
259.0,0.15630885122410546
261.0,0.15725047080979285
262.0,0.1581920903954802
265.0,0.1591337099811676
266.0,0.160075329566855
272.0,0.16101694915254236
278.0,0.16195856873822975
279.0,0.16290018832391714
284.0,0.1638418079096045
284.0,0.1647834274952919
287.0,0.16572504708097927
288.0,0.16666666666666666
290.0,0.16760828625235405
291.0,0.16854990583804141
291.0,0.1694915254237288
295.0,0.1704331450094162
296.0,0.17137476459510356
296.0,0.17231638418079095
301.0,0.17325800376647835
303.0,0.1741996233521657
303.0,0.1751412429378531
308.0,0.1760828625235405
309.0,0.17702448210922786
315.0,0.17796610169491525
318.0,0.17890772128060262
320.0,0.17984934086629
323.0,0.1807909604519774
325.0,0.18173258003766476
328.0,0.18267419962335216
328.0,0.18361581920903955
329.0,0.1845574387947269
333.0,0.1854990583804143
334.0,0.1864406779661017
334.0,0.18738229755178906
340.0,0.18832391713747645
344.0,0.18926553672316385
345.0,0.1902071563088512
351.0,0.1911487758945386
356.0,0.19209039548022597
357.0,0.19303201506591336
364.0,0.19397363465160075
389.0,0.19491525423728812
395.0,0.1958568738229755
395.0,0.1967984934086629
397.0,0.19774011299435026
397.0,0.19868173258003766
399.0,0.19962335216572505
409.0,0.2005649717514124
413.0,0.2015065913370998
420.0,0.2024482109227872
427.0,0.20338983050847456
431.0,0.20433145009416195
444.0,0.20527306967984935
448.0,0.2062146892655367
449.0,0.2071563088512241
450.0,0.20809792843691147
453.0,0.20903954802259886
462.0,0.20998116760828625
468.0,0.21092278719397362
470.0,0.211864406779661
474.0,0.2128060263653484
480.0,0.21374764595103576
481.0,0.21468926553672316
483.0,0.21563088512241055
494.0,0.2165725047080979
500.0,0.2175141242937853
506.0,0.2184557438794727
507.0,0.21939736346516006
513.0,0.22033898305084745
520.0,0.22128060263653482
529.0,0.2222222222222222
535.0,0.2231638418079096
539.0,0.22410546139359697
546.0,0.22504708097928436
546.0,0.22598870056497175
550.0,0.22693032015065911
552.0,0.2278719397363465
553.0,0.2288135593220339
556.0,0.22975517890772126
557.0,0.23069679849340866
557.0,0.23163841807909605
560.0,0.2325800376647834
561.0,0.2335216572504708
561.0,0.23446327683615817
564.0,0.23540489642184556
570.0,0.23634651600753295
574.0,0.23728813559322032
580.0,0.2382297551789077
580.0,0.2391713747645951
609.0,0.24011299435028247
619.0,0.24105461393596986
620.0,0.24199623352165725
621.0,0.24293785310734461
627.0,0.243879472693032
635.0,0.2448210922787194
638.0,0.24576271186440676
654.0,0.24670433145009416
667.0,0.24764595103578155
674.0,0.2485875706214689
675.0,0.2495291902071563
684.0,0.2504708097928437
684.0,0.2514124293785311
688.0,0.2523540489642184
688.0,0.2532956685499058
698.0,0.2542372881355932
703.0,0.2551789077212806
718.0,0.256120527306968
732.0,0.25706214689265533
733.0,0.2580037664783427
738.0,0.2589453860640301
739.0,0.2598870056497175
755.0,0.2608286252354049
757.0,0.2617702448210923
769.0,0.2627118644067796
776.0,0.263653483992467
786.0,0.2645951035781544
790.0,0.2655367231638418
797.0,0.2664783427495292
800.0,0.2674199623352166
803.0,0.2683615819209039
808.0,0.2693032015065913
813.0,0.2702448210922787
814.0,0.2711864406779661
815.0,0.2721280602636535
815.0,0.27306967984934083
828.0,0.2740112994350282
835.0,0.2749529190207156
836.0,0.275894538606403
840.0,0.2768361581920904
842.0,0.2777777777777778
855.0,0.2787193973634651
857.0,0.2796610169491525
859.0,0.2806026365348399
863.0,0.2815442561205273
868.0,0.2824858757062147
876.0,0.2834274952919021
877.0,0.2843691148775894
877.0,0.2853107344632768
886.0,0.2862523540489642
887.0,0.2871939736346516
906.0,0.288135593220339
912.0,0.28907721280602633
915.0,0.2900188323917137
921.0,0.2909604519774011
922.0,0.2919020715630885
929.0,0.2928436911487759
932.0,0.2937853107344633
934.0,0.2947269303201506
937.0,0.295668549905838
937.0,0.2966101694915254
941.0,0.2975517890772128
942.0,0.2984934086629002
945.0,0.29943502824858753
950.0,0.3003766478342749
959.0,0.3013182674199623
960.0,0.3022598870056497
965.0,0.3032015065913371
967.0,0.3041431261770245
970.0,0.30508474576271183
974.0,0.3060263653483992
997.0,0.3069679849340866
1005.0,0.307909604519774
1007.0,0.3088512241054614
1007.0,0.3097928436911488
1009.0,0.3107344632768361
1010.0,0.3116760828625235
1017.0,0.3126177024482109
1017.0,0.3135593220338983
1017.0,0.3145009416195857
1021.0,0.31544256120527303
1029.0,0.3163841807909604
1037.0,0.3173258003766478
1038.0,0.3182674199623352
1047.0,0.3192090395480226
1091.0,0.32015065913371
1096.0,0.32109227871939733
1110.0,0.3220338983050847
1121.0,0.3229755178907721
1124.0,0.3239171374764595
1132.0,0.3248587570621469
1136.0,0.3258003766478343
1139.0,0.3267419962335216
1143.0,0.327683615819209
1153.0,0.3286252354048964
1161.0,0.3295668549905838
1165.0,0.3305084745762712
1178.0,0.33145009416195853
1180.0,0.3323917137476459
1185.0,0.3333333333333333
1201.0,0.3342749529190207
1211.0,0.3352165725047081
1215.0,0.3361581920903955
1217.0,0.33709981167608283
1217.0,0.3380414312617702
1226.0,0.3389830508474576
1228.0,0.339924670433145
1241.0,0.3408662900188324
1251.0,0.34180790960451973
1263.0,0.3427495291902071
1263.0,0.3436911487758945
1300.0,0.3446327683615819
1320.0,0.3455743879472693
1324.0,0.3465160075329567
1325.0,0.34745762711864403
1340.0,0.3483992467043314
1340.0,0.3493408662900188
1347.0,0.3502824858757062
1351.0,0.3512241054613936
1361.0,0.352165725047081
1364.0,0.3531073446327683
1380.0,0.3540489642184557
1387.0,0.3549905838041431
1388.0,0.3559322033898305
1402.0,0.3568738229755179
1406.0,0.35781544256120523
1413.0,0.3587570621468926
1425.0,0.35969868173258
1425.0,0.3606403013182674
1426.0,0.3615819209039548
1428.0,0.3625235404896422
1449.0,0.36346516007532953
1473.0,0.3644067796610169
1513.0,0.3653483992467043
1525.0,0.3662900188323917
1529.0,0.3672316384180791
1532.0,0.3681732580037665
1535.0,0.3691148775894538
1545.0,0.3700564971751412
1559.0,0.3709981167608286
1562.0,0.371939736346516
1569.0,0.3728813559322034
1572.0,0.37382297551789073
1575.0,0.3747645951035781
1591.0,0.3757062146892655
1594.0,0.3766478342749529
1600.0,0.3775894538606403
1604.0,0.3785310734463277
1605.0,0.37947269303201503
1612.0,0.3804143126177024
1639.0,0.3813559322033898
1643.0,0.3822975517890772
1644.0,0.3832391713747646
1646.0,0.38418079096045193
1647.0,0.3851224105461393
1648.0,0.3860640301318267
1653.0,0.3870056497175141
1653.0,0.3879472693032015
1654.0,0.3888888888888889
1672.0,0.38983050847457623
1674.0,0.3907721280602636
1678.0,0.391713747645951
1686.0,0.3926553672316384
1733.0,0.3935969868173258
1737.0,0.3945386064030132
1740.0,0.39548022598870053
1745.0,0.3964218455743879
1753.0,0.3973634651600753
1757.0,0.3983050847457627
1762.0,0.3992467043314501
1767.0,0.40018832391713743
1789.0,0.4011299435028248
1797.0,0.4020715630885122
1803.0,0.4030131826741996
1819.0,0.403954802259887
1827.0,0.4048964218455744
1889.0,0.40583804143126173
1892.0,0.4067796610169491
1897.0,0.4077212806026365
1911.0,0.4086629001883239
1912.0,0.4096045197740113
1913.0,0.4105461393596987
1921.0,0.41148775894538603
1938.0,0.4124293785310734
1955.0,0.4133709981167608
1981.0,0.4143126177024482
2000.0,0.4152542372881356
2004.0,0.41619585687382293
2020.0,0.4171374764595103
2051.0,0.4180790960451977
2096.0,0.4190207156308851
2110.0,0.4199623352165725
2112.0,0.4209039548022599
2118.0,0.42184557438794723
2135.0,0.4227871939736346
2135.0,0.423728813559322
2154.0,0.4246704331450094
2156.0,0.4256120527306968
2158.0,0.42655367231638414
2180.0,0.42749529190207153
2202.0,0.4284369114877589
2216.0,0.4293785310734463
2225.0,0.4303201506591337
2235.0,0.4312617702448211
2242.0,0.43220338983050843
2256.0,0.4331450094161958
2290.0,0.4340866290018832
2313.0,0.4350282485875706
2330.0,0.435969868173258
2345.0,0.4369114877589454
2354.0,0.43785310734463273
2382.0,0.4387947269303201
2407.0,0.4397363465160075
2414.0,0.4406779661016949
2414.0,0.4416195856873823
2448.0,0.44256120527306964
2458.0,0.443502824858757
2471.0,0.4444444444444444
2477.0,0.4453860640301318
2486.0,0.4463276836158192
2505.0,0.4472693032015066
2508.0,0.44821092278719393
2550.0,0.4491525423728813
2557.0,0.4500941619585687
2588.0,0.4510357815442561
2600.0,0.4519774011299435
2603.0,0.4529190207156309
2625.0,0.45386064030131823
2630.0,0.4548022598870056
2640.0,0.455743879472693
2665.0,0.4566854990583804
2686.0,0.4576271186440678
2711.0,0.45856873822975514
2725.0,0.4595103578154425
2732.0,0.4604519774011299
2749.0,0.4613935969868173
2750.0,0.4623352165725047
2753.0,0.4632768361581921
2756.0,0.46421845574387943
2767.0,0.4651600753295668
2785.0,0.4661016949152542
2790.0,0.4670433145009416
2798.0,0.467984934086629
2807.0,0.46892655367231634
2817.0,0.46986817325800373
2827.0,0.4708097928436911
2861.0,0.4717514124293785
2901.0,0.4726930320150659
2936.0,0.4736346516007533
2950.0,0.47457627118644063
3058.0,0.475517890772128
3067.0,0.4764595103578154
3078.0,0.4774011299435028
3080.0,0.4783427495291902
3093.0,0.4792843691148776
3142.0,0.48022598870056493
3161.0,0.4811676082862523
3171.0,0.4821092278719397
3203.0,0.4830508474576271
3215.0,0.4839924670433145
3218.0,0.48493408662900184
3226.0,0.48587570621468923
3252.0,0.4868173258003766
3272.0,0.487758945386064
3283.0,0.4887005649717514
3316.0,0.4896421845574388
3336.0,0.49058380414312613
3344.0,0.4915254237288135
3374.0,0.4924670433145009
3414.0,0.4934086629001883
3474.0,0.4943502824858757
3484.0,0.4952919020715631
3494.0,0.49623352165725043
3497.0,0.4971751412429378
3501.0,0.4981167608286252
3517.0,0.4990583804143126
3655.0,0.5
3761.0,0.5009416195856874
3797.0,0.5018832391713748
3826.0,0.5028248587570622
3888.0,0.5037664783427495
3903.0,0.5047080979284368
3905.0,0.5056497175141242
3932.0,0.5065913370998116
3956.0,0.507532956685499
3969.0,0.5084745762711864
3996.0,0.5094161958568738
4008.0,0.5103578154425612
4032.0,0.5112994350282486
4082.0,0.512241054613936
4095.0,0.5131826741996234
4112.0,0.5141242937853107
4121.0,0.515065913370998
4121.0,0.5160075329566854
4126.0,0.5169491525423728
4136.0,0.5178907721280602
4168.0,0.5188323917137476
4197.0,0.519774011299435
4217.0,0.5207156308851224
4254.0,0.5216572504708098
4273.0,0.5225988700564972
4288.0,0.5235404896421846
4307.0,0.524482109227872
4313.0,0.5254237288135593
4313.0,0.5263653483992466
4316.0,0.527306967984934
4408.0,0.5282485875706214
4471.0,0.5291902071563088
4481.0,0.5301318267419962
4499.0,0.5310734463276836
4543.0,0.532015065913371
4572.0,0.5329566854990584
4591.0,0.5338983050847458
4598.0,0.5348399246704332
4627.0,0.5357815442561205
4632.0,0.5367231638418078
4643.0,0.5376647834274952
4698.0,0.5386064030131826
4734.0,0.53954802259887
4744.0,0.5404896421845574
4791.0,0.5414312617702448
4797.0,0.5423728813559322
4799.0,0.5433145009416196
4835.0,0.544256120527307
4858.0,0.5451977401129944
4945.0,0.5461393596986817
4953.0,0.547080979284369
5019.0,0.5480225988700564
5020.0,0.5489642184557438
5051.0,0.5499058380414312
5077.0,0.5508474576271186
5077.0,0.551789077212806
5107.0,0.5527306967984934
5108.0,0.5536723163841808
5134.0,0.5546139359698682
5158.0,0.5555555555555556
5222.0,0.5564971751412429
5228.0,0.5574387947269303
5336.0,0.5583804143126176
5343.0,0.559322033898305
5347.0,0.5602636534839924
5352.0,0.5612052730696798
5393.0,0.5621468926553672
5426.0,0.5630885122410546
5459.0,0.564030131826742
5474.0,0.5649717514124294
5475.0,0.5659133709981168
5500.0,0.5668549905838042
5551.0,0.5677966101694915
5601.0,0.5687382297551788
5665.0,0.5696798493408662
5683.0,0.5706214689265536
5683.0,0.571563088512241
5686.0,0.5725047080979284
5694.0,0.5734463276836158
5737.0,0.5743879472693032
5747.0,0.5753295668549906
5768.0,0.576271186440678
5806.0,0.5772128060263654
5950.0,0.5781544256120527
6018.0,0.57909604519774
6036.0,0.5800376647834274
6084.0,0.5809792843691148
6102.0,0.5819209039548022
6122.0,0.5828625235404896
6123.0,0.583804143126177
6147.0,0.5847457627118644
6195.0,0.5856873822975518
6197.0,0.5866290018832392
6204.0,0.5875706214689266
6303.0,0.5885122410546139
6313.0,0.5894538606403013
6327.0,0.5903954802259886
6357.0,0.591337099811676
6452.0,0.5922787193973634
6468.0,0.5932203389830508
6502.0,0.5941619585687382
6509.0,0.5951035781544256
6558.0,0.596045197740113
6574.0,0.5969868173258004
6594.0,0.5979284369114878
6601.0,0.5988700564971751
6616.0,0.5998116760828625
6628.0,0.6007532956685498
6643.0,0.6016949152542372
6826.0,0.6026365348399246
6830.0,0.603578154425612
6851.0,0.6045197740112994
6925.0,0.6054613935969868
6933.0,0.6064030131826742
7081.0,0.6073446327683616
7224.0,0.608286252354049
7287.0,0.6092278719397364
7299.0,0.6101694915254237
7334.0,0.611111111111111
7342.0,0.6120527306967984
7343.0,0.6129943502824858
7343.0,0.6139359698681732
7387.0,0.6148775894538606
7402.0,0.615819209039548
7417.0,0.6167608286252354
7461.0,0.6177024482109228
7486.0,0.6186440677966102
7549.0,0.6195856873822976
7606.0,0.6205273069679849
7698.0,0.6214689265536723
7743.0,0.6224105461393596
7778.0,0.623352165725047
7797.0,0.6242937853107344
7830.0,0.6252354048964218
7837.0,0.6261770244821092
7850.0,0.6271186440677966
8001.0,0.628060263653484
8007.0,0.6290018832391714
8031.0,0.6299435028248588
8048.0,0.6308851224105461
8065.0,0.6318267419962335
8126.0,0.6327683615819208
8127.0,0.6337099811676082
8139.0,0.6346516007532956
8307.0,0.635593220338983
8427.0,0.6365348399246704
8504.0,0.6374764595103578
8515.0,0.6384180790960452
8601.0,0.6393596986817326
8617.0,0.64030131826742
8636.0,0.6412429378531073
8648.0,0.6421845574387947
8659.0,0.643126177024482
8713.0,0.6440677966101694
8728.0,0.6450094161958568
8763.0,0.6459510357815442
8769.0,0.6468926553672316
8772.0,0.647834274952919
8862.0,0.6487758945386064
8940.0,0.6497175141242938
8967.0,0.6506591337099812
9108.0,0.6516007532956686
9122.0,0.6525423728813559
9205.0,0.6534839924670433
9274.0,0.6544256120527306
9282.0,0.655367231638418
9323.0,0.6563088512241054
9377.0,0.6572504708097928
9481.0,0.6581920903954802
9613.0,0.6591337099811676
9790.0,0.660075329566855
9842.0,0.6610169491525424
9892.0,0.6619585687382298
9968.0,0.6629001883239171
9983.0,0.6638418079096045
9985.0,0.6647834274952918
10058.0,0.6657250470809792
10140.0,0.6666666666666666
10144.0,0.667608286252354
10236.0,0.6685499058380414
10333.0,0.6694915254237288
10365.0,0.6704331450094162
10381.0,0.6713747645951036
10415.0,0.672316384180791
10416.0,0.6732580037664783
10419.0,0.6741996233521657
10460.0,0.675141242937853
10522.0,0.6760828625235404
10524.0,0.6770244821092278
10556.0,0.6779661016949152
10576.0,0.6789077212806026
10701.0,0.67984934086629
10817.0,0.6807909604519774
10879.0,0.6817325800376648
10943.0,0.6826741996233522
10949.0,0.6836158192090395
11044.0,0.6845574387947269
11183.0,0.6854990583804143
11218.0,0.6864406779661016
11349.0,0.687382297551789
11480.0,0.6883239171374764
11505.0,0.6892655367231638
11525.0,0.6902071563088512
11570.0,0.6911487758945386
11588.0,0.692090395480226
11692.0,0.6930320150659134
11704.0,0.6939736346516008
11708.0,0.6949152542372881
11910.0,0.6958568738229755
11953.0,0.6967984934086628
12004.0,0.6977401129943502
12097.0,0.6986817325800376
12168.0,0.699623352165725
12365.0,0.7005649717514124
12366.0,0.7015065913370998
12372.0,0.7024482109227872
12536.0,0.7033898305084746
12675.0,0.704331450094162
13036.0,0.7052730696798493
13112.0,0.7062146892655367
13126.0,0.707156308851224
13261.0,0.7080979284369114
13276.0,0.7090395480225988
13511.0,0.7099811676082862
13742.0,0.7109227871939736
13835.0,0.711864406779661
13862.0,0.7128060263653484
13883.0,0.7137476459510358
13947.0,0.7146892655367232
13984.0,0.7156308851224105
14002.0,0.7165725047080979
14006.0,0.7175141242937852
14013.0,0.7184557438794726
14083.0,0.71939736346516
14153.0,0.7203389830508474
14177.0,0.7212806026365348
14238.0,0.7222222222222222
14307.0,0.7231638418079096
14409.0,0.724105461393597
14474.0,0.7250470809792844
14532.0,0.7259887005649717
14536.0,0.7269303201506591
14793.0,0.7278719397363465
14864.0,0.7288135593220338
15119.0,0.7297551789077212
15262.0,0.7306967984934086
15595.0,0.731638418079096
15808.0,0.7325800376647834
16391.0,0.7335216572504708
16412.0,0.7344632768361582
16482.0,0.7354048964218456
16834.0,0.736346516007533
16885.0,0.7372881355932203
16897.0,0.7382297551789077
17060.0,0.739171374764595
17224.0,0.7401129943502824
17265.0,0.7410546139359698
17300.0,0.7419962335216572
17306.0,0.7429378531073446
17421.0,0.743879472693032
17520.0,0.7448210922787194
17633.0,0.7457627118644068
18203.0,0.7467043314500942
18312.0,0.7476459510357815
18356.0,0.7485875706214689
18581.0,0.7495291902071562
18699.0,0.7504708097928436
18802.0,0.751412429378531
18937.0,0.7523540489642184
19090.0,0.7532956685499058
19116.0,0.7542372881355932
19146.0,0.7551789077212806
19276.0,0.756120527306968
19280.0,0.7570621468926554
19285.0,0.7580037664783427
19464.0,0.7589453860640301
19716.0,0.7598870056497175
19792.0,0.7608286252354048
19896.0,0.7617702448210922
20073.0,0.7627118644067796
20091.0,0.763653483992467
20459.0,0.7645951035781544
20816.0,0.7655367231638418
20930.0,0.7664783427495292
20964.0,0.7674199623352166
21129.0,0.7683615819209039
21208.0,0.7693032015065913
21421.0,0.7702448210922787
21436.0,0.771186440677966
21519.0,0.7721280602636534
21796.0,0.7730696798493408
22091.0,0.7740112994350282
22125.0,0.7749529190207156
22474.0,0.775894538606403
22487.0,0.7768361581920904
22890.0,0.7777777777777778
23108.0,0.7787193973634652
23172.0,0.7796610169491525
23348.0,0.7806026365348399
23704.0,0.7815442561205272
24121.0,0.7824858757062146
24440.0,0.783427495291902
24520.0,0.7843691148775894
24592.0,0.7853107344632768
24729.0,0.7862523540489642
25024.0,0.7871939736346516
25152.0,0.788135593220339
25230.0,0.7890772128060264
25264.0,0.7900188323917137
25845.0,0.7909604519774011
26248.0,0.7919020715630884
26383.0,0.7928436911487758
27533.0,0.7937853107344632
28115.0,0.7947269303201506
28794.0,0.795668549905838
29105.0,0.7966101694915254
29233.0,0.7975517890772128
29503.0,0.7984934086629002
29726.0,0.7994350282485876
29731.0,0.8003766478342749
30108.0,0.8013182674199623
30231.0,0.8022598870056497
30333.0,0.803201506591337
30545.0,0.8041431261770244
30837.0,0.8050847457627118
30882.0,0.8060263653483992
31145.0,0.8069679849340866
31222.0,0.807909604519774
31497.0,0.8088512241054614
31772.0,0.8097928436911488
32141.0,0.8107344632768361
32264.0,0.8116760828625235
32772.0,0.8126177024482109
33199.0,0.8135593220338982
34679.0,0.8145009416195856
35066.0,0.815442561205273
35647.0,0.8163841807909604
35934.0,0.8173258003766478
36215.0,0.8182674199623352
36801.0,0.8192090395480226
36801.0,0.82015065913371
37644.0,0.8210922787193974
38637.0,0.8220338983050847
39751.0,0.8229755178907721
39793.0,0.8239171374764594
40271.0,0.8248587570621468
40489.0,0.8258003766478342
40680.0,0.8267419962335216
41111.0,0.827683615819209
41269.0,0.8286252354048964
41564.0,0.8295668549905838
41860.0,0.8305084745762712
42114.0,0.8314500941619586
42236.0,0.8323917137476459
42338.0,0.8333333333333333
42498.0,0.8342749529190207
42592.0,0.835216572504708
43189.0,0.8361581920903954
43632.0,0.8370998116760828
44791.0,0.8380414312617702
45174.0,0.8389830508474576
46043.0,0.839924670433145
46371.0,0.8408662900188324
46382.0,0.8418079096045198
46580.0,0.8427495291902071
46597.0,0.8436911487758945
46766.0,0.8446327683615819
47437.0,0.8455743879472692
47678.0,0.8465160075329566
47687.0,0.847457627118644
48302.0,0.8483992467043314
49420.0,0.8493408662900188
49652.0,0.8502824858757062
50263.0,0.8512241054613936
52001.0,0.852165725047081
52161.0,0.8531073446327683
52490.0,0.8540489642184557
52571.0,0.8549905838041431
52793.0,0.8559322033898304
53648.0,0.8568738229755178
53864.0,0.8578154425612052
54659.0,0.8587570621468926
54847.0,0.85969868173258
55570.0,0.8606403013182674
55599.0,0.8615819209039548
56956.0,0.8625235404896422
58354.0,0.8634651600753296
59426.0,0.8644067796610169
60365.0,0.8653483992467043
60792.0,0.8662900188323917
61181.0,0.867231638418079
61637.0,0.8681732580037664
62547.0,0.8691148775894538
62744.0,0.8700564971751412
63862.0,0.8709981167608286
65025.0,0.871939736346516
65236.0,0.8728813559322034
66042.0,0.8738229755178908
66700.0,0.8747645951035781
67803.0,0.8757062146892655
69628.0,0.8766478342749529
71805.0,0.8775894538606402
74718.0,0.8785310734463276
74949.0,0.879472693032015
75355.0,0.8804143126177024
76569.0,0.8813559322033898
78402.0,0.8822975517890772
78559.0,0.8832391713747646
79303.0,0.884180790960452
79904.0,0.8851224105461393
80020.0,0.8860640301318267
81563.0,0.887005649717514
82680.0,0.8879472693032014
83296.0,0.8888888888888888
83609.0,0.8898305084745762
84196.0,0.8907721280602636
87413.0,0.891713747645951
88106.0,0.8926553672316384
88934.0,0.8935969868173258
89072.0,0.8945386064030132
93244.0,0.8954802259887005
93517.0,0.8964218455743879
93764.0,0.8973634651600753
94410.0,0.8983050847457626
96974.0,0.89924670433145
97639.0,0.9001883239171374
100596.0,0.9011299435028248
102052.0,0.9020715630885122
103362.0,0.9030131826741996
104292.0,0.903954802259887
106441.0,0.9048964218455744
107402.0,0.9058380414312618
109583.0,0.9067796610169491
115802.0,0.9077212806026365
118594.0,0.9086629001883239
121602.0,0.9096045197740112
125689.0,0.9105461393596986
129224.0,0.911487758945386
138148.0,0.9124293785310734
141356.0,0.9133709981167608
142857.0,0.9143126177024482
144289.0,0.9152542372881356
144740.0,0.916195856873823
146113.0,0.9171374764595103
146702.0,0.9180790960451977
148067.0,0.919020715630885
149092.0,0.9199623352165724
150029.0,0.9209039548022598
153275.0,0.9218455743879472
153934.0,0.9227871939736346
154591.0,0.923728813559322
154750.0,0.9246704331450094
155542.0,0.9256120527306968
155831.0,0.9265536723163842
159539.0,0.9274952919020715
161918.0,0.9284369114877589
165848.0,0.9293785310734463
167321.0,0.9303201506591336
167782.0,0.931261770244821
177163.0,0.9322033898305084
185304.0,0.9331450094161958
200868.0,0.9340866290018832
201156.0,0.9350282485875706
201846.0,0.935969868173258
207545.0,0.9369114877589454
210234.0,0.9378531073446327
211583.0,0.9387947269303201
215696.0,0.9397363465160075
220905.0,0.9406779661016949
223136.0,0.9416195856873822
224331.0,0.9425612052730696
224711.0,0.943502824858757
226178.0,0.9444444444444444
232557.0,0.9453860640301318
237393.0,0.9463276836158192
245107.0,0.9472693032015066
270466.0,0.948210922787194
275601.0,0.9491525423728813
276439.0,0.9500941619585687
281600.0,0.951035781544256
285997.0,0.9519774011299434
288445.0,0.9529190207156308
292597.0,0.9538606403013182
297916.0,0.9548022598870056
311985.0,0.955743879472693
327197.0,0.9566854990583804
344873.0,0.9576271186440678
345222.0,0.9585687382297552
365360.0,0.9595103578154425
365376.0,0.9604519774011299
365987.0,0.9613935969868173
377093.0,0.9623352165725046
385012.0,0.963276836158192
388456.0,0.9642184557438794
407393.0,0.9651600753295668
416538.0,0.9661016949152542
427296.0,0.9670433145009416
432490.0,0.967984934086629
443799.0,0.9689265536723164
465654.0,0.9698681732580037
493973.0,0.9708097928436911
502448.0,0.9717514124293785
531358.0,0.9726930320150659
543330.0,0.9736346516007532
601705.0,0.9745762711864406
638328.0,0.975517890772128
651797.0,0.9764595103578154
682131.0,0.9774011299435028
714907.0,0.9783427495291902
816506.0,0.9792843691148776
845990.0,0.9802259887005649
868637.0,0.9811676082862523
882937.0,0.9821092278719397
910429.0,0.983050847457627
958037.0,0.9839924670433144
1110675.0,0.9849340866290018
1117279.0,0.9858757062146892
1127687.0,0.9868173258003766
1164564.0,0.987758945386064
1184339.0,0.9887005649717514
1227083.0,0.9896421845574388
1295197.0,0.9905838041431262
1381601.0,0.9915254237288135
2330072.0,0.9924670433145009
2598350.0,0.9934086629001883
3032145.0,0.9943502824858756
4149663.0,0.995291902071563
5531670.0,0.9962335216572504
8347764.0,0.9971751412429378
8950047.0,0.9981167608286252
11887279.0,0.9990583804143126
14559180.0,1.0


==> data/y_view_to_sub_Data.txt <==
0.00035502958579881655,0.0
0.006211180124223602,0.0009624639076034649
0.006211180124223602,0.0019249278152069298
0.02352409638554217,0.002887391722810395
0.031055900621118012,0.0038498556304138597
0.037267080745341616,0.004812319538017325
0.041716867469879515,0.00577478344562079
0.043478260869565216,0.0067372473532242546
0.04696987951807229,0.007699711260827719
0.04819879518072289,0.008662175168431185
0.049689440993788817,0.00962463907603465
0.052789156626506024,0.010587102983638115
0.055900621118012424,0.01154956689124158
0.055900621118012424,0.012512030798845044
0.055900621118012424,0.013474494706448509
0.062111801242236024,0.014436958614051974
0.062111801242236024,0.015399422521655439
0.06220095693779904,0.016361886429258905
0.06379585326953748,0.01732435033686237
0.06568047337278106,0.018286814244465835
0.06763313609467456,0.0192492781520693
0.06930722891566266,0.020211742059672765
0.06980722891566266,0.02117420596727623
0.07200602409638554,0.022136669874879694
0.07231325301204819,0.02309913378248316
0.07448795180722892,0.024061597690086624
0.07453416149068323,0.02502406159769009
0.07453416149068323,0.025986525505293553
0.07970414201183432,0.026948989412897018
0.0798855421686747,0.027911453320500483
0.08074534161490683,0.028873917228103948
0.0857396449704142,0.029836381135707413
0.0857710843373494,0.030798845043310877
0.08695652173913043,0.03176130895091434
0.08695652173913043,0.03272377285851781
0.08695652173913043,0.03368623676612127
0.08695652173913043,0.03464870067372474
0.08719277108433734,0.0356111645813282
0.08756626506024097,0.03657362848893167
0.08931419457735247,0.03753609239653513
0.09316770186335403,0.0384985563041386
0.09874096385542169,0.03946102021174206
0.09937888198757763,0.04042348411934553
0.10047846889952153,0.04138594802694899
0.10254437869822486,0.04234841193455246
0.1027810650887574,0.04331087584215592
0.10421686746987951,0.04427333974975939
0.10526315789473684,0.04523580365736285
0.10559006211180125,0.04619826756496632
0.10559006211180125,0.04716073147256978
0.10559006211180125,0.04812319538017325
0.10559006211180125,0.04908565928777671
0.10559006211180125,0.05004812319538018
0.10622289156626506,0.05101058710298364
0.10810650887573965,0.05197305101058711
0.10965662650602409,0.05293551491819057
0.1103132530120482,0.053897978825794036
0.11177514792899408,0.0548604427333975
0.11180124223602485,0.055822906641000966
0.115,0.05678537054860443
0.11801242236024845,0.057747834456207896
0.11801242236024845,0.05871029836381136
0.11801242236024845,0.059672762271414825
0.12136094674556212,0.06063522617901829
0.12280701754385964,0.061597690086621755
0.12422360248447205,0.06256015399422522
0.12485207100591716,0.06352261790182868
0.12633136094674557,0.06448508180943215
0.12633136094674557,0.06544754571703562
0.12745562130177515,0.06641000962463908
0.12775903614457831,0.06737247353224254
0.13043478260869565,0.068334937439846
0.13546385542168674,0.06929740134744948
0.13664596273291926,0.07025986525505294
0.13928994082840238,0.0712223291626564
0.14284023668639054,0.07218479307025986
0.1472289156626506,0.07314725697786334
0.14840236686390532,0.0741097208854668
0.14906832298136646,0.07507218479307026
0.15384615384615385,0.07603464870067372
0.15503267973856208,0.0769971126082772
0.15527950310559005,0.07795957651588066
0.15527950310559005,0.07892204042348412
0.15527950310559005,0.07988450433108758
0.15527950310559005,0.08084696823869106
0.15893491124260356,0.08180943214629452
0.15974074074074074,0.08277189605389798
0.16142857142857142,0.08373435996150144
0.16149068322981366,0.08469682386910492
0.16165680473372782,0.08565928777670838
0.16272189349112426,0.08662175168431184
0.16289940828402366,0.0875842155919153
0.16586144578313253,0.08854667949951878
0.16785714285714284,0.08950914340712224
0.1716568047337278,0.0904716073147257
0.17372781065088758,0.09143407122232916
0.17391304347826086,0.09239653512993264
0.17437908496732027,0.0933589990375361
0.17455621301775148,0.09432146294513956
0.17533132530120482,0.09528392685274303
0.17772891566265062,0.0962463907603465
0.17910240963855423,0.09720885466794996
0.18012422360248448,0.09817131857555342
0.18094674556213017,0.0991337824831569
0.1821144578313253,0.10009624639076035
0.18301775147928995,0.10105871029836382
0.18513071895424837,0.10202117420596728
0.18633540372670807,0.10298363811357075
0.18762048192771083,0.10394610202117421
0.19088757396449704,0.10490856592877768
0.19254658385093168,0.10587102983638114
0.19254658385093168,0.10683349374398461
0.19362048192771084,0.10779595765158807
0.19666666666666666,0.10875842155919153
0.19739644970414202,0.109720885466795
0.19742168674698796,0.11068334937439847
0.1978698224852071,0.11164581328200193
0.19875776397515527,0.1126082771896054
0.1992857142857143,0.11357074109720885
0.2055621301775148,0.11453320500481233
0.20692307692307693,0.11549566891241579
0.20763473053892215,0.11645813282001925
0.20890963855421688,0.11742059672762271
0.2096747967479675,0.11838306063522619
0.2111801242236025,0.11934552454282965
0.2111801242236025,0.12030798845043311
0.2111801242236025,0.12127045235803657
0.21124096385542168,0.12223291626564005
0.21474096385542168,0.12319538017324351
0.21627218934911244,0.12415784408084697
0.21646987951807228,0.12512030798845045
0.21690590111642744,0.1260827718960539
0.21739130434782608,0.12704523580365737
0.21816265060240964,0.12800769971126083
0.22169277108433735,0.1289701636188643
0.22254437869822485,0.12993262752646775
0.22323809523809524,0.13089509143407124
0.22467455621301774,0.1318575553416747
0.225,0.13282001924927817
0.22649700598802394,0.13378248315688163
0.2267710843373494,0.1347449470644851
0.22981366459627328,0.13570741097208855
0.23005917159763314,0.136669874879692
0.23408284023668638,0.13763233878729547
0.2360248447204969,0.13859480269489896
0.23852941176470588,0.13955726660250242
0.23971686746987952,0.14051973051010588
0.24414201183431952,0.14148219441770934
0.24662721893491124,0.1424446583253128
0.24856209150326797,0.14340712223291627
0.24860843373493977,0.14436958614051973
0.25216867469879517,0.1453320500481232
0.25284023668639055,0.14629451395572668
0.2546583850931677,0.14725697786333014
0.2551834130781499,0.1482194417709336
0.25601204819277107,0.14918190567853706
0.25907990314769974,0.15014436958614052
0.2688165680473373,0.15110683349374399
0.2705325443786982,0.15206929740134745
0.27207100591715977,0.1530317613089509
0.2727272727272727,0.1539942252165544
0.27940963855421685,0.15495668912415786
0.2801183431952663,0.15591915303176132
0.2806024096385542,0.15688161693936478
0.28349112426035505,0.15784408084696824
0.2857650602409639,0.1588065447545717
0.286094674556213,0.15976900866217517
0.2875748502994012,0.16073147256977866
0.2896078431372549,0.16169393647738212
0.2902711323763955,0.16265640038498558
0.29097590361445785,0.16361886429258904
0.29214285714285715,0.1645813282001925
0.29307692307692307,0.16554379210779596
0.2934609250398724,0.16650625601539942
0.29505582137161085,0.16746871992300288
0.29698224852071003,0.16843118383060637
0.29704142011834317,0.16939364773820983
0.29887573964497044,0.1703561116458133
0.30041420118343193,0.17131857555341676
0.30041420118343193,0.17228103946102022
0.30434782608695654,0.17324350336862368
0.30434782608695654,0.17420596727622714
0.30434782608695654,0.1751684311838306
0.31669277108433735,0.1761308950914341
0.3180301204819277,0.17709335899903755
0.31911242603550294,0.17805582290664101
0.32318072289156624,0.17901828681424448
0.323905325443787,0.17998075072184794
0.3254437869822485,0.1809432146294514
0.32846153846153847,0.18190567853705486
0.32854864433811803,0.18286814244465832
0.32869281045751636,0.1838306063522618
0.3292710843373494,0.18479307025986527
0.33040361445783134,0.18575553416746873
0.3314201183431953,0.1867179980750722
0.33493373493975903,0.18768046198267566
0.33540372670807456,0.18864292589027912
0.3357142857142857,0.18960538979788258
0.3362721893491124,0.19056785370548607
0.33692307692307694,0.19153031761308953
0.33946745562130176,0.192492781520693
0.341301775147929,0.19345524542829645
0.34210526315789475,0.1944177093358999
0.3435502958579882,0.19538017324350337
0.3438562091503268,0.19634263715110684
0.3520710059171598,0.1973051010587103
0.35285714285714287,0.1982675649663138
0.3571597633136095,0.19923002887391725
0.36,0.2001924927815207
0.36044657097288674,0.20115495668912417
0.36091503267973857,0.20211742059672763
0.36106508875739646,0.2030798845043311
0.3622485207100592,0.20404234841193455
0.36230769230769233,0.20500481231953802
0.36372781065088755,0.2059672762271415
0.3662168674698795,0.20692974013474497
0.36668639053254437,0.20789220404234843
0.3685602409638554,0.2088546679499519
0.37130722891566265,0.20981713185755535
0.37516339869281046,0.2107795957651588
0.3826143790849673,0.21174205967276227
0.3847337278106509,0.21270452358036573
0.385,0.21366698748796922
0.38509316770186336,0.21462945139557268
0.38509316770186336,0.21559191530317615
0.38804733727810653,0.2165543792107796
0.3889940828402367,0.21751684311838307
0.3901775147928994,0.21847930702598653
0.39059171597633136,0.21944177093359
0.3914792899408284,0.22040423484119348
0.3917168674698795,0.22136669874879694
0.39218934911242603,0.2223291626564004
0.3937125748502994,0.22329162656400386
0.3978433734939759,0.22425409047160733
0.4007142857142857,0.2252165543792108
0.403905325443787,0.22617901828681425
0.4053846153846154,0.2271414821944177
0.4058095238095238,0.2281039461020212
0.41,0.22906641000962466
0.41421568627450983,0.23002887391722812
0.4161490683229814,0.23099133782483158
0.4189940828402367,0.23195380173243504
0.43449704142011836,0.2329162656400385
0.43449704142011836,0.23387872954764197
0.43478260869565216,0.23484119345524543
0.43478260869565216,0.23580365736284892
0.4379881656804734,0.23676612127045238
0.4388757396449704,0.23772858517805584
0.4414792899408284,0.2386910490856593
0.4429585798816568,0.23965351299326276
0.44401754385964914,0.24061597690086622
0.4466863905325444,0.24157844080846969
0.4515,0.24254090471607315
0.4529505582137161,0.24350336862367664
0.45459349593495935,0.2444658325312801
0.45550295857988166,0.24542829643888356
0.45794117647058824,0.24639076034648702
0.4581656804733728,0.24735322425409048
0.45933014354066987,0.24831568816169394
0.45962732919254656,0.2492781520692974
0.4637278106508876,0.2502406159769009
0.46449704142011833,0.25120307988450435
0.4720496894409938,0.2521655437921078
0.4723012048192771,0.2531280076997113
0.4777289156626506,0.25409047160731474
0.4782608695652174,0.2550529355149182
0.4808284023668639,0.25601539942252166
0.48134939759036144,0.2569778633301251
0.48204819277108435,0.2579403272377286
0.4830508474576271,0.25890279114533205
0.4857516339869281,0.2598652550529355
0.4906832298136646,0.26082771896053897
0.49142857142857144,0.2617901828681425
0.5036686746987952,0.26275264677574595
0.5038461538461538,0.2637151106833494
0.5041503759398496,0.26467757459095287
0.5072048192771085,0.26564003849855633
0.5093167701863354,0.2666025024061598
0.5123668639053255,0.26756496631376325
0.5151515151515151,0.2685274302213667
0.515527950310559,0.2694898941289702
0.5155621301775148,0.27045235803657364
0.5164497041420119,0.2714148219441771
0.5188757396449705,0.27237728585178056
0.5265843373493976,0.273339749759384
0.5269022556390978,0.2743022136669875
0.5279503105590062,0.27526467757459094
0.5302832080200501,0.2762271414821944
0.532695374800638,0.2771896053897979
0.5357469879518072,0.2781520692974014
0.5389349112426035,0.27911453320500484
0.5397633136094675,0.2800769971126083
0.5403726708074534,0.28103946102021177
0.546583850931677,0.28200192492781523
0.5484261501210653,0.2829643888354187
0.5487573964497041,0.28392685274302215
0.5492307692307692,0.2848893166506256
0.5501307189542484,0.2858517805582291
0.5502392344497608,0.28681424446583254
0.5610059171597633,0.287776708373436
0.561710843373494,0.28873917228103946
0.563355421686747,0.2897016361886429
0.5792899408284023,0.2906641000962464
0.5814285714285714,0.2916265640038499
0.5823668639053254,0.29258902791145336
0.5826086956521739,0.2935514918190568
0.5826086956521739,0.2945139557266603
0.5829313543599258,0.29547641963426374
0.5841807228915663,0.2964388835418672
0.5847457627118644,0.29740134744947067
0.5853254437869823,0.2983638113570741
0.5881867469879518,0.2993262752646776
0.5907100591715976,0.30028873917228105
0.590828402366864,0.3012512030798845
0.5914285714285714,0.30221366698748797
0.5962732919254659,0.30317613089509143
0.5971428571428572,0.3041385948026949
0.5998692810457517,0.30510105871029836
0.6014285714285714,0.3060635226179018
0.606,0.30702598652550533
0.6114201183431953,0.3079884504331088
0.6121428571428571,0.30895091434071226
0.612590799031477,0.3099133782483157
0.6133136094674556,0.3108758421559192
0.6142603550295858,0.31183830606352264
0.6143032581453635,0.3128007699711261
0.6147710843373494,0.31376323387872956
0.6163313609467456,0.314725697786333
0.6169161676646706,0.3156881616939365
0.6189349112426036,0.31665062560153995
0.6208695652173913,0.3176130895091434
0.6226626506024097,0.31857555341674687
0.6227218934911243,0.31953801732435033
0.6246153846153846,0.3205004812319538
0.6257988165680474,0.3214629451395573
0.6282650602409638,0.32242540904716077
0.6300653594771242,0.32338787295476423
0.6335714285714286,0.3243503368623677
0.636078431372549,0.32531280076997116
0.6379259259259259,0.3262752646775746
0.6404358353510896,0.3272377285851781
0.641210843373494,0.32820019249278154
0.647,0.329162656400385
0.6471428571428571,0.33012512030798846
0.6478698224852071,0.3310875842155919
0.6565686274509804,0.3320500481231954
0.6578571428571428,0.33301251203079885
0.6583850931677019,0.3339749759384023
0.6601385542168675,0.33493743984600577
0.6610169491525424,0.33589990375360923
0.6645962732919255,0.33686236766121275
0.6694915254237288,0.3378248315688162
0.6743341404358354,0.33878729547641967
0.6785714285714286,0.33974975938402313
0.6802614379084967,0.3407122232916266
0.6819526627218935,0.34167468719923005
0.6828087167070218,0.3426371511068335
0.6832298136645962,0.343599615014437
0.6907142857142857,0.34456207892204044
0.6918343195266272,0.3455245428296439
0.6925443786982248,0.34648700673724736
0.6976024096385542,0.3474494706448508
0.7018633540372671,0.3484119345524543
0.7142857142857143,0.34937439846005774
0.7142857142857143,0.3503368623676612
0.7142857142857143,0.3512993262752647
0.7186956521739131,0.3522617901828682
0.7204968944099379,0.35322425409047165
0.7207142857142858,0.3541867179980751
0.7214285714285714,0.35514918190567857
0.7219281045751634,0.35611164581328203
0.7229197994987469,0.3570741097208855
0.7302222222222222,0.35803657362848895
0.731715976331361,0.3589990375360924
0.7325421686746988,0.3599615014436959
0.7333258145363408,0.36092396535129934
0.7391304347826086,0.3618864292589028
0.74665664160401,0.36284889316650626
0.7515527950310559,0.3638113570741097
0.7551633986928105,0.3647738209817132
0.7571428571428571,0.36573628488931664
0.7571626506024096,0.36669874879692016
0.7572549019607843,0.3676612127045236
0.7701863354037267,0.3686236766121271
0.7758579881656805,0.36958614051973054
0.7766863905325444,0.370548604427334
0.7769028871391076,0.37151106833493747
0.7784578313253012,0.37247353224254093
0.7819172932330827,0.3734359961501444
0.7839130434782609,0.37439846005774785
0.7950310559006211,0.3753609239653513
0.7950310559006211,0.3763233878729548
0.7950310559006211,0.37728585178055823
0.8131360946745562,0.3782483156881617
0.8136645962732919,0.37921077959576516
0.8214792899408284,0.3801732435033686
0.8245098039215686,0.38113570741097214
0.8274556213017752,0.3820981713185756
0.8285207100591716,0.38306063522617906
0.8292857142857143,0.3840230991337825
0.8313543599257885,0.384985563041386
0.8316666666666667,0.38594802694898944
0.8321428571428572,0.3869104908565929
0.8322168674698796,0.38787295476419636
0.8374556213017752,0.3888354186717998
0.8421052631578947,0.3897978825794033
0.851089588377724,0.39076034648700675
0.8511976047904192,0.3917228103946102
0.8515421686746988,0.39268527430221367
0.852603550295858,0.39364773820981713
0.8532695374800638,0.3946102021174206
0.869210843373494,0.39557266602502406
0.8919698795180723,0.3965351299326276
0.8934624697336562,0.39749759384023103
0.898144578313253,0.3984600577478345
0.9006211180124224,0.39942252165543796
0.9006211180124224,0.4003849855630414
0.9006211180124224,0.4013474494706449
0.9030769230769231,0.40230991337824834
0.9135772357723577,0.4032723772858518
0.9157293233082707,0.40423484119345526
0.9227810650887573,0.4051973051010587
0.9233433734939759,0.4061597690086622
0.9250398724082934,0.40712223291626565
0.9312710843373494,0.4080846968238691
0.9394673123486683,0.40904716073147257
0.9409803921568628,0.41000962463907603
0.9464285714285714,0.41097208854667955
0.9503105590062112,0.411934552454283
0.9610783132530121,0.41289701636188647
0.9627329192546584,0.41385948026948993
0.9711242603550296,0.4148219441770934
0.9717391304347827,0.41578440808469685
0.9735739348370928,0.4167468719923003
0.9805284552845528,0.4177093358999038
0.9813664596273292,0.41867179980750724
0.983921568627451,0.4196342637151107
0.9884097035040431,0.42059672762271416
0.9956521739130435,0.4215591915303176
0.998202614379085,0.4225216554379211
0.9990843373493976,0.42348411934552455
0.9998224852071006,0.424446583253128
1.0092857142857143,0.42540904716073147
1.0094674556213017,0.426371511068335
1.0107349397590362,0.42733397497593845
1.0124223602484472,0.4282964388835419
1.0210350877192982,0.42925890279114537
1.043954887218045,0.43022136669874883
1.0543790849673202,0.4311838306063523
1.062111801242236,0.43214629451395575
1.062111801242236,0.4331087584215592
1.066991869918699,0.4340712223291627
1.0745341614906831,0.43503368623676614
1.081437125748503,0.4359961501443696
1.092142857142857,0.43695861405197306
1.0993788819875776,0.4379210779595765
1.1041162227602905,0.43888354186718
1.1058383233532934,0.43984600577478344
1.1064497041420118,0.44080846968238696
1.108695652173913,0.4417709335899904
1.1122781954887218,0.4427333974975939
1.116289156626506,0.44369586140519734
1.1195417789757411,0.4446583253128008
1.1205325443786982,0.44562078922040427
1.1304347826086956,0.44658325312800773
1.1304347826086956,0.4475457170356112
1.1328994082840236,0.44850818094321465
1.1343825665859564,0.4494706448508181
1.1428861788617886,0.4504331087584216
1.1457142857142857,0.45139557266602504
1.1466292134831462,0.4523580365736285
1.1493506493506493,0.45332050048123196
1.15527950310559,0.4542829643888354
1.1686746987951808,0.4552454282964389
1.173913043478261,0.4562078922040424
1.186335403726708,0.45717035611164586
1.1942857142857144,0.4581328200192493
1.1982608695652175,0.4590952839268528
1.1985714285714286,0.46005774783445624
1.2042857142857142,0.4610202117420597
1.2173913043478262,0.46198267564966317
1.2236024844720497,0.4629451395572666
1.2298136645962734,0.4639076034648701
1.2360774818401936,0.46487006737247355
1.2384615384615385,0.465832531280077
1.240473372781065,0.4667949951876805
1.2484472049689441,0.46775745909528393
1.2502366863905325,0.4687199230028874
1.2502710843373495,0.46968238691049086
1.2598425196850394,0.4706448508180944
1.2618320610687024,0.47160731472569783
1.2625954198473281,0.4725697786333013
1.2652173913043478,0.47353224254090476
1.2675147928994084,0.4744947064485082
1.2732919254658386,0.4754571703561117
1.2966507177033493,0.47641963426371514
1.2993734939759036,0.4773820981713186
1.3043478260869565,0.47834456207892206
1.310569105691057,0.4793070259865255
1.316045751633987,0.480269489894129
1.3167701863354038,0.48123195380173245
1.320823244552058,0.4821944177093359
1.3231699346405228,0.48315688161693937
1.3397129186602872,0.48411934552454283
1.342365269461078,0.4850818094321463
1.3433962264150943,0.4860442733397498
1.3434967320261437,0.48700673724735327
1.3441927710843373,0.48796920115495673
1.3478260869565217,0.4889316650625602
1.3513915662650602,0.48989412897016366
1.351948051948052,0.4908565928777671
1.3536807228915662,0.4918190567853706
1.3544378698224853,0.49278152069297404
1.355,0.4937439846005775
1.360774818401937,0.49470644850818096
1.3617293233082706,0.4956689124157844
1.3625180722891566,0.4966313763233879
1.365,0.49759384023099135
1.3789346246973366,0.4985563041385948
1.3815384615384616,0.49951876804619827
1.402603550295858,0.5004812319538018
1.4036388140161724,0.5014436958614052
1.41140522875817,0.5024061597690087
1.4285714285714286,0.5033686236766122
1.4285714285714286,0.5043310875842156
1.4314285714285715,0.5052935514918191
1.453416149068323,0.5062560153994226
1.4578167115902965,0.507218479307026
1.4762745098039216,0.5081809432146295
1.488284023668639,0.5091434071222329
1.5024213075060533,0.5101058710298364
1.5080325814536342,0.5110683349374399
1.512857142857143,0.5120307988450433
1.5147826086956522,0.5129932627526468
1.5283006535947712,0.5139557266602502
1.5291304347826087,0.5149181905678537
1.5292899408284024,0.5158806544754572
1.5295148247978436,0.5168431183830606
1.547049441786284,0.5178055822906641
1.5581045751633986,0.5187680461982676
1.559299191374663,0.519730510105871
1.5611242603550295,0.5206929740134745
1.5892857142857142,0.5216554379210779
1.5998195488721805,0.5226179018286814
1.6028708133971292,0.523580365736285
1.608695652173913,0.5245428296438884
1.6114285714285714,0.5255052935514919
1.6220095693779903,0.5264677574590954
1.6459627329192548,0.5274302213666988
1.6476997578692494,0.5283926852743023
1.6521428571428571,0.5293551491819057
1.6521739130434783,0.5303176130895092
1.6652951807228915,0.5312800769971127
1.6698564593301435,0.5322425409047161
1.68944099378882,0.5332050048123196
1.6963855421686747,0.534167468719923
1.7046078431372549,0.5351299326275265
1.711951219512195,0.53609239653513
1.716910569105691,0.5370548604427334
1.7173913043478262,0.5380173243503369
1.7263922518159807,0.5389797882579404
1.7267080745341614,0.5399422521655438
1.742608695652174,0.5409047160731473
1.7485714285714287,0.5418671799807507
1.7557142857142858,0.5428296438883542
1.763975155279503,0.5437921077959577
1.7692857142857144,0.5447545717035611
1.7832929782082325,0.5457170356111646
1.7878260869565217,0.546679499518768
1.7917468671679198,0.5476419634263715
1.8074534161490683,0.548604427333975
1.8385093167701863,0.5495668912415784
1.838915470494418,0.5505293551491819
1.8474556213017752,0.5514918190567853
1.8485714285714285,0.5524542829643888
1.8592857142857142,0.5534167468719924
1.8637278106508877,0.5543792107795958
1.88,0.5553416746871993
1.8819875776397517,0.5563041385948028
1.8819875776397517,0.5572666025024062
1.882003710575139,0.5582290664100097
1.8857142857142857,0.5591915303176132
1.8862595419847328,0.5601539942252166
1.8941869918699188,0.5611164581328201
1.897978436657682,0.5620789220404235
1.9192546583850931,0.563041385948027
1.937799043062201,0.5640038498556305
1.9626016260162602,0.5649663137632339
1.9891041162227603,0.5659287776708374
1.9952153110047848,0.5668912415784408
2.00381679389313,0.5678537054860443
2.018633540372671,0.5688161693936478
2.0186956521739132,0.5697786333012512
2.034782608695652,0.5707410972088547
2.0372670807453415,0.5717035611164581
2.0372670807453415,0.5726660250240616
2.0434782608695654,0.5736284889316651
2.0504575163398693,0.5745909528392685
2.069465648854962,0.575553416746872
2.073365231259968,0.5765158806544755
2.1223021582733814,0.5774783445620789
2.1259541984732824,0.5784408084696824
2.130458221024259,0.5794032723772858
2.1333333333333333,0.5803657362848893
2.1366459627329193,0.5813282001924928
2.165859564164649,0.5822906641000962
2.1775739644970415,0.5832531280076998
2.179738562091503,0.5842155919153033
2.1801242236024843,0.5851780558229067
2.204740963855422,0.5861405197305102
2.212874686716792,0.5871029836381136
2.2137161084529504,0.5880654475457171
2.2360446570972887,0.5890279114533206
2.287857142857143,0.589990375360924
2.2983739837398374,0.5909528392685275
2.2985714285714285,0.591915303176131
2.322857142857143,0.5928777670837344
2.3421052631578947,0.5938402309913379
2.3465686274509805,0.5948026948989413
2.416148148148148,0.5957651588065448
2.441764705882353,0.5967276227141483
2.454198473282443,0.5976900866217517
2.4658385093167703,0.5986525505293552
2.479553903345725,0.5996150144369586
2.5303030303030303,0.6005774783445621
2.531297709923664,0.6015399422521656
2.5339622641509436,0.602502406159769
2.536842105263158,0.6034648700673725
2.5672875816993463,0.6044273339749759
2.5845808383233533,0.6053897978825794
2.596016260162602,0.6063522617901829
2.6053614457831324,0.6073147256977863
2.6061068702290076,0.6082771896053898
2.6251993620414673,0.6092396535129933
2.650355029585799,0.6102021174205967
2.652173913043478,0.6111645813282002
2.6654575163398695,0.6121270452358036
2.667175572519084,0.6130895091434072
2.682808716707022,0.6140519730510107
2.7019607843137257,0.6150144369586141
2.7220915032679738,0.6159769008662176
2.724437869822485,0.616939364773821
2.7328571428571427,0.6179018286814245
2.743846153846154,0.618864292589028
2.744526901669759,0.6198267564966314
2.773913043478261,0.6207892204042349
2.7836466165413536,0.6217516843118384
2.787857142857143,0.6227141482194418
2.7888198757763973,0.6236766121270453
2.821715976331361,0.6246390760346487
2.82628320802005,0.6256015399422522
2.8434782608695652,0.6265640038498557
2.914043583535109,0.6275264677574591
2.937466307277628,0.6284889316650626
2.954285714285714,0.629451395572666
2.9565217391304346,0.6304138594802695
2.9711286089238844,0.631376323387873
3.0049401197604793,0.6323387872954764
3.009685230024213,0.6333012512030799
3.0267951807228917,0.6342637151106834
3.034782608695652,0.6352261790182868
3.0628571428571427,0.6361886429258903
3.0789473684210527,0.6371511068334937
3.1007194244604315,0.6381135707410972
3.1485714285714286,0.6390760346487007
3.1490683229813663,0.6400384985563041
3.1846153846153844,0.6410009624639076
3.1872189349112428,0.641963426371511
3.221690590111643,0.6429258902791146
3.2460732984293195,0.6438883541867181
3.246107769423559,0.6448508180943215
3.2487804878048783,0.645813282001925
3.2792857142857144,0.6467757459095285
3.282608695652174,0.6477382098171319
3.291304347826087,0.6487006737247354
3.2946564885496183,0.6496631376323388
3.305,0.6506256015399423
3.312125748502994,0.6515880654475458
3.4161490683229814,0.6525505293551492
3.4342105263157894,0.6535129932627527
3.462659147869674,0.6544754571703562
3.4966666666666666,0.6554379210779596
3.5434782608695654,0.6564003849855631
3.5465677179962896,0.6573628488931665
3.5555555555555554,0.65832531280077
3.6024844720496896,0.6592877767083735
3.630434782608696,0.6602502406159769
3.6526315789473682,0.6612127045235804
3.7358490566037736,0.6621751684311838
3.776315789473684,0.6631376323387873
3.8268765133171914,0.6641000962463908
3.899236641221374,0.6650625601539942
3.8992857142857145,0.6660250240615977
3.926487951807229,0.6669874879692012
4.006199460916442,0.6679499518768046
4.039130434782609,0.6689124157844081
4.059285714285714,0.6698748796920115
4.060869565217391,0.670837343599615
4.095652173913043,0.6717998075072185
4.102564102564102,0.672762271414822
4.109222891566265,0.6737247353224255
4.12,0.674687199230029
4.1375404530744335,0.6756496631376324
4.141984732824428,0.6766121270452359
4.143589743589744,0.6775745909528393
4.248447204968944,0.6785370548604428
4.301204819277109,0.6794995187680463
4.381294964028777,0.6804619826756497
4.387022900763359,0.6814244465832532
4.394736842105263,0.6823869104908566
4.4051282051282055,0.6833493743984601
4.45887573964497,0.6843118383060636
4.473684210526316,0.685274302213667
4.4742587601078165,0.6862367661212705
4.492822966507177,0.687199230028874
4.616317365269461,0.6881616939364774
4.623053892215569,0.6891241578440809
4.642671614100186,0.6900866217516843
4.6646616541353385,0.6910490856592878
4.668529411764706,0.6920115495668913
4.728205128205128,0.6929740134744947
4.73,0.6939364773820982
4.774934640522876,0.6948989412897016
4.77639751552795,0.6958614051973051
4.779699248120301,0.6968238691049086
4.811450381679389,0.697786333012512
5.142857142857143,0.6987487969201155
5.258536585365854,0.699711260827719
5.272251308900524,0.7006737247353224
5.291304347826087,0.7016361886429259
5.292366412213741,0.7025986525505294
5.3105590062111805,0.7035611164581329
5.326086956521739,0.7045235803657364
5.43455497382199,0.7054860442733398
5.447204968944099,0.7064485081809433
5.450434782608696,0.7074109720885468
5.461538461538462,0.7083734359961502
5.482479784366577,0.7093358999037537
5.484512048192771,0.7102983638113571
5.491304347826087,0.7112608277189606
5.548165680473373,0.7122232916265641
5.604580152671756,0.7131857555341675
5.75,0.714148219441771
5.756521739130434,0.7151106833493744
5.776978417266187,0.7160731472569779
5.777777777777778,0.7170356111645814
5.788819875776397,0.7179980750721848
5.839779448621554,0.7189605389797883
5.869565217391305,0.7199230028873917
5.884514435695538,0.7208854667949952
6.0,0.7218479307025987
6.0,0.7228103946102021
6.019285714285714,0.7237728585178056
6.049689440993789,0.7247353224254091
6.092936802973978,0.7256977863330125
6.14351145038168,0.726660250240616
6.156488549618321,0.7276227141482194
6.188888888888889,0.7285851780558229
6.375576036866359,0.7295476419634264
6.385714285714286,0.7305101058710298
6.393984962406015,0.7314725697786333
6.467741935483871,0.7324350336862369
6.473365617433414,0.7333974975938403
6.512155388471178,0.7343599615014438
6.516728624535316,0.7353224254090472
6.564313725490196,0.7362848893166507
6.565648854961832,0.7372473532242542
6.572567783094099,0.7382098171318576
6.592165898617512,0.7391722810394611
6.596274509803922,0.7401347449470645
6.691644204851752,0.741097208854668
6.697857142857143,0.7420596727622715
6.725677830940989,0.7430221366698749
6.912977777777778,0.7439846005774784
6.966666666666667,0.7449470644850819
6.978260869565218,0.7459095283926853
7.017396449704142,0.7468719923002888
7.165217391304348,0.7478344562078922
7.239130434782608,0.7487969201154957
7.3381679389312975,0.7497593840230992
7.3602484472049685,0.7507218479307026
7.385416666666667,0.7516843118383061
7.586956521739131,0.7526467757459095
7.599360902255639,0.753609239653513
7.608695652173913,0.7545717035611165
7.682608695652174,0.7555341674687199
7.740458015267175,0.7564966313763234
7.757941176470588,0.7574590952839269
7.816428571428571,0.7584215591915303
7.856410256410256,0.7593840230991338
7.864420485175202,0.7603464870067372
7.953435114503817,0.7613089509143407
8.042372881355933,0.7622714148219443
8.049868766404199,0.7632338787295477
8.174358974358974,0.7641963426371512
8.226086956521739,0.7651588065447547
8.32283464566929,0.7661212704523581
8.391304347826088,0.7670837343599616
8.429514824797844,0.768046198267565
8.434586466165413,0.7690086621751685
8.529411764705882,0.769971126082772
8.571428571428571,0.7709335899903754
8.640714285714285,0.7718960538979789
8.680591715976332,0.7728585178055823
8.837142857142856,0.7738209817131858
8.838758169934641,0.7747834456207893
8.96,0.7757459095283927
9.052631578947368,0.7767083734359962
9.095238095238095,0.7776708373435997
9.346307189542484,0.7786333012512031
9.434782608695652,0.7795957651588066
9.447368421052632,0.78055822906641
9.472049689440993,0.7815206929740135
9.482857142857142,0.782483156881617
9.693704600484262,0.7834456207892204
9.701863354037267,0.7844080846968239
9.763975155279503,0.7853705486044273
9.881987577639752,0.7863330125120308
9.882142857142858,0.7872954764196343
9.9,0.7882579403272377
9.938461538461539,0.7892204042348412
10.0,0.7901828681424446
10.015706806282722,0.7911453320500481
10.356521739130434,0.7921077959576517
10.400157894736843,0.7930702598652551
10.422556390977444,0.7940327237728586
10.530827067669174,0.7949951876804621
10.722222222222221,0.7959576515880655
10.723684210526315,0.796920115495669
10.751739130434782,0.7978825794032725
10.807453416149068,0.7988450433108759
10.875,0.7998075072184794
11.027777777777779,0.8007699711260828
11.161490683229813,0.8017324350336863
11.199443413729128,0.8026948989412898
11.281764705882352,0.8036573628488932
11.285714285714286,0.8046198267564967
11.292307692307693,0.8055822906641001
11.298136645962733,0.8065447545717036
11.339024390243903,0.8075072184793071
11.814634146341463,0.8084696823869105
11.939869281045752,0.809432146294514
12.15748031496063,0.8103946102021174
12.71,0.8113570741097209
13.014869888475836,0.8123195380173244
13.058823529411764,0.8132820019249278
13.272142857142857,0.8142444658325313
13.30069105691057,0.8152069297401348
13.381578947368421,0.8161693936477382
13.391304347826088,0.8171318575553417
13.768571428571429,0.8180943214629451
13.863834586466165,0.8190567853705486
13.990430622009569,0.8200192492781521
14.019227642276423,0.8209817131857555
14.147058823529411,0.8219441770933591
14.211428571428572,0.8229066410009626
14.24390243902439,0.823869104908566
14.666666666666666,0.8248315688161695
14.711864406779661,0.8257940327237729
14.88888888888889,0.8267564966313764
15.079136690647482,0.8277189605389799
15.271717171717171,0.8286814244465833
15.296296296296296,0.8296438883541868
15.370714285714286,0.8306063522617902
15.602230483271375,0.8315688161693937
15.678861788617887,0.8325312800769972
15.6875,0.8334937439846006
16.091056910569105,0.8344562078922041
16.470588235294116,0.8354186717998076
16.53846153846154,0.836381135707411
16.5527950310559,0.8373435996150145
16.724907063197026,0.8383060635226179
16.736842105263158,0.8392685274302214
16.857142857142858,0.8402309913378249
16.89830508474576,0.8411934552454283
17.0625,0.8421559191530318
17.163438256658594,0.8431183830606352
17.565714285714286,0.8440808469682387
18.23076923076923,0.8450433108758422
19.08550185873606,0.8460057747834456
20.164102564102564,0.8469682386910491
20.67924528301887,0.8479307025986526
21.433962264150942,0.848893166506256
21.666428571428572,0.8498556304138595
21.72222222222222,0.8508180943214629
22.31319526627219,0.8517805582290665
22.372881355932204,0.85274302213667
22.431195488721805,0.8537054860442734
22.543478260869566,0.8546679499518769
22.698162729658794,0.8556304138594804
22.9,0.8565928777670838
23.269565217391303,0.8575553416746873
23.285714285714285,0.8585178055822907
23.32799401197605,0.8594802694898942
23.46840148698885,0.8604427333974977
23.6,0.8614051973051011
23.61591111111111,0.8623676612127046
24.596858638743456,0.863330125120308
24.94736842105263,0.8642925890279115
26.0,0.865255052935515
26.016949152542374,0.8662175168431184
28.0,0.8671799807507219
28.12,0.8681424446583254
28.3,0.8691049085659288
28.559183673469388,0.8700673724735323
29.229171597633137,0.8710298363811357
29.79267919799499,0.8719923002887392
29.923076923076923,0.8729547641963427
30.04513888888889,0.8739172281039461
30.24142857142857,0.8748796920115496
30.344274809160304,0.875842155919153
30.422857142857143,0.8768046198267565
30.585956416464892,0.87776708373436
30.657894736842106,0.8787295476419634
30.75,0.8796920115495669
30.9,0.8806544754571703
31.042857142857144,0.8816169393647739
31.308398692810457,0.8825794032723774
31.332962962962963,0.8835418671799808
31.41219512195122,0.8845043310875843
31.720496894409937,0.8854667949951878
32.47204968944099,0.8864292589027912
32.88,0.8873917228103947
33.306870229007636,0.8883541867179982
34.75609756097561,0.8893166506256016
34.917391304347824,0.8902791145332051
35.14,0.8912415784408085
35.75916230366492,0.892204042348412
35.851612903225806,0.8931665062560155
35.902142857142856,0.8941289701636189
36.489172932330824,0.8950914340712224
36.71052631578947,0.8960538979788258
37.21527777777778,0.8970163618864293
37.725190839694655,0.8979788257940328
38.02439024390244,0.8989412897016362
39.333333333333336,0.8999037536092397
39.46153846153846,0.9008662175168431
39.5,0.9018286814244466
40.716981132075475,0.9027911453320501
41.578947368421055,0.9037536092396535
42.76923076923077,0.904716073147257
43.0,0.9056785370548605
43.47786259541985,0.9066410009624639
44.31758530183727,0.9076034648700674
44.8,0.9085659287776708
45.0,0.9095283926852743
46.10526315789474,0.9104908565928778
46.186440677966104,0.9114533205004813
46.23529411764706,0.9124157844080848
46.666666666666664,0.9133782483156883
47.34,0.9143407122232917
48.43071428571429,0.9153031761308952
49.656844444444445,0.9162656400384986
50.526315789473685,0.9172281039461021
51.398639053254435,0.9181905678537056
51.888409703504045,0.919153031761309
52.49230769230769,0.9201154956689125
52.52626262626263,0.921077959576516
53.02020202020202,0.9220404234841194
53.526315789473685,0.9230028873917229
55.666666666666664,0.9239653512993263
57.17391304347826,0.9249278152069298
57.666666666666664,0.9258902791145333
58.075471698113205,0.9268527430221367
58.28378378378378,0.9278152069297402
63.14473684210526,0.9287776708373436
63.70680628272251,0.9297401347449471
64.23076923076923,0.9307025986525506
66.24511278195489,0.931665062560154
67.27118644067797,0.9326275264677575
67.46153846153847,0.933589990375361
71.25,0.9345524542829644
72.07692307692308,0.9355149181905679
77.0,0.9364773820981713
79.8048780487805,0.9374398460057748
80.14285714285714,0.9384023099133783
80.8529411764706,0.9393647738209817
81.73333333333333,0.9403272377285852
83.8135593220339,0.9412897016361887
87.33333333333333,0.9422521655437922
88.50847457627118,0.9432146294513957
91.5,0.9441770933589991
98.47058823529412,0.9451395572666026
103.30188679245283,0.946102021174206
104.6,0.9470644850818095
105.10810810810811,0.948026948989413
107.23728813559322,0.9489894128970164
108.20496894409938,0.9499518768046199
109.61538461538461,0.9509143407122234
114.73684210526316,0.9518768046198268
120.02696629213483,0.9528392685274303
138.0,0.9538017324350337
143.49397590361446,0.9547641963426372
146.05084745762713,0.9557266602502407
146.3728813559322,0.9566891241578441
147.0,0.9576515880654476
147.8,0.958614051973051
149.90625,0.9595765158806545
166.66666666666666,0.960538979788258
174.85488721804512,0.9615014436958614
174.875,0.9624639076034649
175.9056603773585,0.9634263715110684
183.6950598802395,0.9643888354186718
193.33783783783784,0.9653512993262753
205.875,0.9663137632338787
215.75,0.9672762271414822
221.5,0.9682386910490857
234.5,0.9692011549566891
235.6,0.9701636188642926
240.2,0.9711260827718962
245.96226415094338,0.9720885466794996
251.28472222222223,0.9730510105871031
252.53846153846155,0.9740134744947065
253.96875,0.97497593840231
265.6666666666667,0.9759384023099135
279.35593220338984,0.9769008662175169
281.2105263157895,0.9778633301251204
299.021582733813,0.9788257940327239
301.0,0.9797882579403273
304.25,0.9807507218479308
339.34,0.9817131857555342
345.6889400921659,0.9826756496631377
350.11578947368423,0.9836381135707412
352.4,0.9846005774783446
373.6666666666667,0.9855630413859481
445.95631067961165,0.9865255052935515
454.6666666666667,0.987487969201155
514.93,0.9884504331087585
526.778064516129,0.9894128970163619
619.0,0.9903753609239654
660.2888888888889,0.9913378248315688
674.0,0.9923002887391723
684.0,0.9932627526467758
915.0,0.9942252165543792
921.7142857142857,0.9951876804619827
941.0,0.9961501443695862
1357.4561403508771,0.9971126082771896
1435.6666666666667,0.9980750721847931
1664.5434782608695,0.9990375360923965
4602.1875,1.0

